Disentangled Neural Relational Inference for Interpretable Motion Prediction

Effective interaction modeling and behavior prediction of dynamic agents play a significant role in interactive motion planning for autonomous robots. Although existing methods have improved prediction accuracy, few research efforts have been devoted to enhancing prediction model interpretability and out-of-distribution (OOD) generalizability. This work addresses these two challenging aspects by designing a variational auto-encoder framework that integrates graph-based representations and time-sequence models to efficiently capture spatio-temporal relations between interactive agents and predict their dynamics. Our model infers dynamic interaction graphs in a latent space augmented with interpretable edge features that characterize the interactions. Moreover, we aim to enhance model interpretability and performance in OOD scenarios by disentangling the latent space of edge features, thereby strengthening model versatility and robustness. We validate our approach through extensive experiments on both simulated and real-world datasets. The results show superior performance compared to existing methods in modeling spatio-temporal relations, motion prediction, and identifying time-invariant latent features.

==> ieeeconf/data/dnri_nba.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x5_gt,y5_gt,x6_gt,y6_gt,x7_gt,y7_gt,x8_gt,y8_gt,x9_gt,y9_gt,x10_gt,y10_gt,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x5_0,y5_0,x6_0,y6_0,x7_0,y7_0,x8_0,y8_0,x9_0,y9_0,x10_0,y10_0,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x5_13,y5_13,x6_13,y6_13,x7_13,y7_13,x8_13,y8_13,x9_13,y9_13,x10_13,y10_13,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10,x5_10,y5_10,x6_10,y6_10,x7_10,y7_10,x8_10,y8_10,x9_10,y9_10,x10_10,y10_10,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x5_2,y5_2,x6_2,y6_2,x7_2,y7_2,x8_2,y8_2,x9_2,y9_2,x10_2,y10_2,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x5_9,y5_9,x6_9,y6_9,x7_9,y7_9,x8_9,y8_9,x9_9,y9_9,x10_9,y10_9,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x5_8,y5_8,x6_8,y6_8,x7_8,y7_8,x8_8,y8_8,x9_8,y9_8,x10_8,y10_8,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x5_7,y5_7,x6_7,y6_7,x7_7,y7_7,x8_7,y8_7,x9_7,y9_7,x10_7,y10_7,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x5_15,y5_15,x6_15,y6_15,x7_15,y7_15,x8_15,y8_15,x9_15,y9_15,x10_15,y10_15,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x5_4,y5_4,x6_4,y6_4,x7_4,y7_4,x8_4,y8_4,x9_4,y9_4,x10_4,y10_4,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5,x5_5,y5_5,x6_5,y6_5,x7_5,y7_5,x8_5,y8_5,x9_5,y9_5,x10_5,y10_5,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x5_17,y5_17,x6_17,y6_17,x7_17,y7_17,x8_17,y8_17,x9_17,y9_17,x10_17,y10_17,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x5_18,y5_18,x6_18,y6_18,x7_18,y7_18,x8_18,y8_18,x9_18,y9_18,x10_18,y10_18,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x5_6,y5_6,x6_6,y6_6,x7_6,y7_6,x8_6,y8_6,x9_6,y9_6,x10_6,y10_6,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x5_1,y5_1,x6_1,y6_1,x7_1,y7_1,x8_1,y8_1,x9_1,y9_1,x10_1,y10_1,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x5_14,y5_14,x6_14,y6_14,x7_14,y7_14,x8_14,y8_14,x9_14,y9_14,x10_14,y10_14,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x5_3,y5_3,x6_3,y6_3,x7_3,y7_3,x8_3,y8_3,x9_3,y9_3,x10_3,y10_3,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x5_11,y5_11,x6_11,y6_11,x7_11,y7_11,x8_11,y8_11,x9_11,y9_11,x10_11,y10_11,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16,x5_16,y5_16,x6_16,y6_16,x7_16,y7_16,x8_16,y8_16,x9_16,y9_16,x10_16,y10_16,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x5_12,y5_12,x6_12,y6_12,x7_12,y7_12,x8_12,y8_12,x9_12,y9_12,x10_12,y10_12,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x5_19,y5_19,x6_19,y6_19,x7_19,y7_19,x8_19,y8_19,x9_19,y9_19,x10_19,y10_19
0,19.166515,26.9201,43.68383,28.8476,48.52438,31.328718,23.247868,23.160648,38.05608,13.843199,17.27406,29.217188,2.0184612,26.667149,17.332638,16.41207,46.971542,27.17692,27.619019,25.22645,0.90361977,27.668537,18.252739,26.910015,43.468998,28.805819,47.61018,31.703009,22.153053,23.062124,37.25992,13.532391,17.018852,29.025328,2.6371899,26.547825,16.495983,16.726046,46.053574,26.99452,26.621853,25.174883,1.5278177,27.676628,18.25956,26.889662,43.462967,28.831007,47.607002,31.715475,22.152142,23.072393,37.25992,13.532391,17.02258,29.014727,2.6371899,26.547825,16.495983,16.726046,46.053574,26.99452,26.621853,25.174883,1.5278177,27.676628,18.249702,26.919851,43.472046,28.793215,47.607002,31.715475,22.152142,23.072393,37.25992,13.532391,17.02258,29.014727,2.6343527,26.558483,16.49039,16.73979,46.053574,26.99452,26.621853,25.174883,1.5278215,27.676628,18.252739,26.910015,43.468998,28.805819,47.613365,31.690535,22.154247,23.05166,37.25992,13.532391,17.02258,29.014727,2.6371899,26.547825,16.49039,16.73979,46.053574,26.99452,26.621853,25.174883,1.5307493,27.707697,18.252739,26.910015,43.468998,28.805819,47.613365,31.690535,22.152142,23.072393,37.261673,13.522963,17.026325,29.004118,2.6429167,26.52647,16.495983,16.726046,46.071747,26.970854,26.631329,25.162258,1.52633,27.661417,18.252739,26.910015,43.468998,28.805819,47.607002,31.715475,22.153053,23.062124,37.261673,13.522963,17.02258,29.014727,2.6371899,26.547825,16.484722,16.753586,46.071747,26.970854,26.631329,25.162258,1.5307493,27.707697,18.252739,26.910015,43.468998,28.805819,47.61018,31.703009,22.152142,23.072393,37.261673,13.522963,17.02258,29.014727,2.6371899,26.547825,16.495983,16.726046,46.0626,26.982704,26.631329,25.162258,1.5291328,27.692219,18.256092,26.899883,43.472046,28.793215,47.61018,31.703009,22.152142,23.072393,37.25992,13.532391,17.02258,29.014727,2.6371899,26.547825,16.495983,16.726046,46.053574,26.99452,26.631329,25.162258,1.5291328,27.692219,18.252739,26.910015,43.462967,28.831007,47.613365,31.690535,22.151363,23.082542,37.25992,13.532391,17.026325,29.004118,2.6343527,26.558483,16.49039,16.73979,46.053574,26.99452,26.640778,25.149635,1.5307493,27.707697,18.25956,26.889662,43.472046,28.793215,47.613365,31.690535,22.153053,23.062124,37.261673,13.522963,17.026325,29.004118,2.6429167,26.52647,16.495983,16.726046,46.071747,26.970854,26.621853,25.174883,1.5278177,27.676628,18.252739,26.910015,43.465973,28.818419,47.613365,31.690535,22.153053,23.062124,37.261673,13.522963,17.02258,29.014727,2.6343527,26.558483,16.495983,16.726046,46.053574,26.99452,26.621853,25.174883,1.5307493,27.707697,18.25956,26.889662,43.465973,28.818419,47.61668,31.677912,22.152142,23.072393,37.263264,13.513372,17.018852,29.025328,2.6400394,26.537151,16.49039,16.73979,46.053574,26.99452,26.621853,25.174883,1.52633,27.661417,18.252739,26.910015,43.468998,28.805819,47.613365,31.690535,22.153053,23.062124,37.263264,13.513372,17.02258,29.014727,2.6400394,26.537151,16.49039,16.73979,46.053574,26.99452,26.621853,25.174883,1.5278177,27.676628,18.249702,26.919851,43.468998,28.805819,47.613365,31.690535,22.152142,23.072393,37.261673,13.522963,17.018852,29.025328,2.6371899,26.547825,16.49039,16.73979,46.053574,26.99452,26.640778,25.149635,1.5291328,27.692219,18.249702,26.919851,43.465973,28.818419,47.607002,31.715475,22.153053,23.062124,37.25992,13.532391,17.03048,28.99367,2.6371899,26.547825,16.49039,16.73979,46.053574,26.99452,26.621853,25.174883,1.5278177,27.676628,18.252739,26.910015,43.465973,28.818419,47.61991,31.665297,22.152142,23.072393,37.25992,13.532391,17.02258,29.014727,2.6343527,26.558483,16.49039,16.73979,46.053574,26.99452,26.631329,25.162258,1.5278177,27.676628,18.252739,26.910015,43.472046,28.793215,47.613365,31.690535,22.152142,23.072393,37.25992,13.532391,17.02258,29.014727,2.6343527,26.558483,16.495983,16.726046,46.053574,26.99452,26.631329,25.162258,1.5278177,27.676628,18.256092,26.899883,43.468998,28.805819,47.61668,31.677912,22.152142,23.072393,37.263264,13.513372,17.02258,29.014727,2.6343527,26.558483,16.495983,16.726046,46.053574,26.99452,26.612392,25.187492,1.5291328,27.692219,18.25956,26.889662,43.475105,28.780603,47.607002,31.715475,22.153053,23.062124,37.261673,13.522963,17.026325,29.004118,2.6343527,26.558483,16.495983,16.726046,46.053574,26.99452,26.631329,25.162258,1.5249004,27.646542,18.252739,26.910015,43.468998,28.805819,47.61018,31.703009,22.154247,23.05166,37.25852,13.542377,17.02258,29.014727,2.6343527,26.558483,16.49039,16.73979,46.053574,26.99452,26.631329,25.162258,1.5291328,27.692219
1,20.1778,26.927027,43.957207,28.810877,49.50002,30.962149,24.39569,23.224077,38.86572,14.143921,17.636501,29.369658,1.4997511,26.775467,18.473679,15.920288,47.82867,27.422218,28.83651,25.31562,0.425519,27.72516,19.006851,27.250206,43.596928,29.134794,48.412125,31.662863,23.245247,23.234123,38.068256,14.130959,17.331509,29.113878,1.9531059,27.161207,17.51794,15.938734,46.8838,27.61938,27.488445,25.60443,0.70560074,28.383993,19.067104,27.112526,43.67222,28.991182,48.410973,31.665476,23.245895,23.236292,38.10923,14.000687,17.343254,28.986746,1.9409838,27.33843,17.517944,15.938723,46.802094,27.83466,27.488884,25.602398,0.6890564,28.634615,19.133781,26.972034,43.754913,28.834414,48.493904,31.516718,23.17622,23.379751,38.112007,13.999292,17.332024,29.112238,1.9371777,27.3432,17.517246,15.940363,46.80212,27.834642,27.534237,25.43893,0.7055979,28.383955,19.066582,27.116905,43.813923,28.681253,48.585373,31.360212,23.176022,23.370325,38.111935,14.000109,17.343224,28.986765,1.9539051,27.160704,17.517231,15.940432,46.80209,27.83467,27.488869,25.602407,0.7032995,28.395723,19.00681,27.250269,43.67411,28.985186,48.41312,31.660067,23.24585,23.236382,38.15492,13.867645,17.336563,29.097914,1.9579449,27.152006,17.470337,16.087439,46.809353,27.824446,27.536541,25.435946,0.6951361,28.616095,19.126736,26.981758,43.59693,29.13479,48.410965,31.665483,23.100407,23.507784,38.0677,14.1284485,17.343246,28.986757,1.9538918,27.1607,17.51653,15.942127,46.89597,27.600834,27.491089,25.5987,0.70581055,28.390654,19.065357,27.120045,43.59691,29.13481,48.494488,31.517614,23.100178,23.510513,38.157158,13.866829,17.343239,28.98678,1.9539156,27.160727,17.470287,16.086893,46.887653,27.614798,27.42242,25.795364,0.70648575,28.386251,19.12622,26.97858,43.754864,28.834475,48.412106,31.662882,23.099419,23.511068,38.219666,13.73217,17.359463,28.83769,1.9539194,27.16073,17.424809,16.214083,46.80206,27.834684,27.491085,25.598738,0.7441225,28.122822,19.12648,26.980772,43.672237,28.991163,48.41327,31.659967,23.099392,23.512138,38.109257,14.000671,17.361088,28.83568,1.9515572,27.165352,17.517246,15.940369,46.80212,27.834646,27.425682,25.79075,0.74344826,28.127626,19.065918,27.115711,43.67598,28.983606,48.413086,31.66009,23.24519,23.23422,38.109146,13.997637,17.34483,28.985147,1.9586258,27.151457,17.517906,15.938963,46.809326,27.824467,27.420631,25.799393,0.7056246,28.38413,19.066113,27.117487,43.51837,29.289412,48.495026,31.511675,23.175972,23.372835,38.067707,14.128435,17.343235,28.986753,1.958416,26.793854,17.425102,16.213522,46.8021,27.834656,27.534222,25.438963,0.7058277,28.390646,19.067146,27.111645,43.67345,28.98868,48.496178,31.51378,23.176147,23.379827,38.11069,13.995171,17.357857,28.83967,1.963459,26.958765,17.517212,15.940533,46.80203,27.834707,27.488838,25.602455,0.7077904,28.377405,19.006237,27.251863,43.674454,28.989374,48.413174,31.660028,23.176205,23.377302,38.0671,14.125969,17.343216,28.986803,1.9562712,27.156067,17.517216,15.9405155,46.80204,27.834698,27.48885,25.60245,0.70560455,28.384039,19.006004,27.251762,43.596928,29.13479,48.495785,31.51309,23.245895,23.236298,38.157196,13.866793,17.341766,28.988428,1.9539051,27.1607,17.46851,16.088758,46.80209,27.834667,27.42714,25.790125,0.7064886,28.386225,19.004852,27.255875,43.59578,29.135763,48.41098,31.665476,23.09985,23.506754,38.11198,13.999329,17.362701,28.833769,1.9538984,27.160683,17.517239,15.940414,46.802094,27.83466,27.420666,25.799261,0.6866226,28.636015,19.065357,27.120039,43.673485,28.988642,48.498005,31.507639,23.176186,23.37979,38.109207,14.000704,17.359463,28.837667,1.9584808,26.970116,17.517235,15.940437,46.802074,27.834677,27.490688,25.600714,0.7448244,28.117912,19.138172,26.96147,43.598633,29.130243,48.495113,31.516478,23.176174,23.3798,38.068237,14.130978,17.343227,28.986776,1.9584875,26.970133,17.517937,15.9387665,46.80206,27.834684,27.491089,25.598738,0.70487213,28.382776,19.20197,26.82854,43.59691,29.134817,48.49686,31.510382,23.245895,23.236307,38.06712,14.125946,17.359455,28.83769,1.951601,27.165426,17.517937,15.938774,46.802067,27.83468,27.486492,25.606195,0.7049637,28.388453,19.067093,27.112597,43.677246,28.982637,48.41086,31.66556,23.176178,23.377338,38.111275,13.99691,17.332542,29.110739,1.9516115,27.165504,17.517914,15.9389,46.801987,27.834734,27.423885,25.794792,0.70849514,28.372988,19.202366,26.830936,43.674793,28.986055,48.412144,31.662859,23.176311,23.374739,38.112576,14.00182,17.359463,28.83764,1.9515743,27.165382,17.517239,15.940407,46.8021,27.834663,27.4239,25.794691,0.70647144,28.386217
2,21.195827,26.921339,44.300148,28.780687,50.486126,30.631948,25.569439,23.263199,39.68709,14.38978,17.987602,29.51058,0.9737911,26.92535,19.619667,15.511658,48.654312,27.654589,30.083519,25.4025,0.2100811,27.836718,20.168655,27.048847,43.95589,29.0421,49.360687,31.485903,24.459671,23.29828,39.0503,14.079615,17.636692,28.957834,1.3451004,27.495775,18.692043,15.175131,47.68099,28.468843,28.610714,26.113834,0.19554901,29.109514,20.210709,26.875216,43.97063,29.016905,49.25397,31.688272,24.461529,23.299713,38.95388,14.408569,17.615623,29.309267,1.3330688,27.793045,18.691925,15.175514,47.654045,28.53007,28.787811,25.581324,0.24869728,28.779036,20.074146,27.350012,43.89672,29.178545,49.48732,31.263506,24.313622,23.659441,38.954166,14.409372,17.634743,28.960169,1.3750544,27.308851,18.692127,15.176981,47.65379,28.53271,28.643368,26.061533,0.19450188,29.11452,20.214645,26.87693,43.992714,28.967524,49.28273,31.624105,24.313301,23.659073,39.003407,14.2309475,17.61613,29.311003,1.3258743,27.750849,18.692078,15.177755,47.653397,28.53514,28.721218,25.828419,0.25833893,28.724203,20.031368,27.41,44.04927,28.710104,49.359325,31.487177,24.32354,23.630648,38.960434,14.382496,17.615402,29.161928,1.3237362,27.744282,18.687767,15.206305,47.65654,28.526194,28.545647,26.38372,0.17772293,29.191648,20.133797,27.176987,43.95778,29.042528,49.254097,31.687914,24.379509,23.508904,38.99839,14.254002,17.617527,29.293192,1.346201,27.49657,18.692421,15.17668,47.68207,28.464117,28.723625,25.823183,0.19651508,29.114367,20.051292,27.382107,44.016026,28.871035,49.372604,31.455812,24.303303,23.679409,39.01044,14.202734,17.75457,28.643122,1.3254509,27.74633,18.687675,15.206106,47.68178,28.468576,28.705673,25.862766,0.26110458,28.723536,20.211506,26.86051,43.896214,29.179579,49.357903,31.491758,24.377811,23.508654,39.080074,14.00209,17.608444,29.117155,1.3456287,27.501106,18.633354,15.455307,47.653355,28.534147,28.721962,25.827246,0.21466255,29.027777,20.072792,27.349733,43.9701,29.01805,49.252182,31.688593,24.45124,23.341076,39.006786,14.229301,17.606117,29.11609,1.3464317,27.499252,18.692078,15.176744,47.653503,28.53235,28.581669,26.172728,0.21682453,29.024813,20.125069,27.19732,43.968952,29.016577,49.25256,31.687674,24.45959,23.299881,39.060158,14.051435,17.634338,28.935926,1.3570023,27.281778,18.69196,15.175961,47.656208,28.527414,28.705559,25.864012,0.19495583,29.112608,20.214512,26.874239,43.850983,29.266207,49.26831,31.653067,24.452911,23.318785,38.943787,14.432201,17.635666,28.943975,1.3448458,27.422071,18.684982,15.235758,47.65399,28.528921,28.741638,25.78549,0.19526386,29.11614,20.16174,27.024744,44.020733,28.85409,49.26524,31.657484,24.454353,23.321754,39.0042,14.22831,17.620365,29.29341,1.3242884,27.701555,18.692123,15.177591,47.6533,28.534185,28.72182,25.826908,0.26219273,28.715467,20.171707,27.049122,44.019356,28.852545,49.360085,31.4854,24.393608,23.488602,39.0009,14.253399,17.614193,29.446653,1.3460045,27.49487,18.652008,15.394691,47.65406,28.528593,28.722332,25.828913,0.1888218,29.117903,20.031273,27.41145,43.955303,29.043589,49.372433,31.45482,24.407799,23.469223,39.063217,14.027422,17.617744,29.151247,1.3588696,27.282516,18.687794,15.206623,47.65402,28.529745,28.582981,26.17088,0.19568157,29.11371,20.128204,27.219086,43.871075,29.234308,49.56429,31.105227,24.384579,23.491638,39.05797,14.052961,17.639828,28.902761,1.3463373,27.49486,18.652084,15.39484,47.654243,28.527239,28.707027,25.860409,0.17627907,29.19459,20.049015,27.389177,44.022396,28.85726,49.369938,31.456259,24.314785,23.660318,39.006626,14.229946,17.608406,29.11653,1.3446627,27.46521,18.692059,15.177877,47.653137,28.53514,28.609917,26.118734,0.2768631,28.650145,20.173851,27.003834,43.86876,29.236776,49.266216,31.656393,24.454475,23.321049,38.944687,14.433882,17.611233,29.14018,1.3241596,27.702297,18.691952,15.176357,47.65364,28.53168,28.611164,26.114992,0.34841728,28.358576,20.133759,27.148134,43.956886,29.044714,49.370724,31.456392,24.407444,23.470036,38.94228,14.433437,17.642906,28.906599,1.3262339,27.75144,18.691849,15.177015,47.65332,28.534285,28.607666,26.120667,0.25954914,28.727598,20.125294,27.195724,44.02166,28.855856,49.254337,31.687101,24.454239,23.304762,39.057377,14.051775,17.617733,29.163542,1.3466759,27.496614,18.692036,15.175154,47.654087,28.52846,28.5825,26.170277,0.1958065,29.10483,20.093433,27.317932,44.02157,28.856852,49.354424,31.495546,24.39154,23.490507,38.95537,14.409756,17.61813,29.294115,1.3464451,27.500011,18.692047,15.177122,47.65343,28.533468,28.58112,26.175112,0.26321888,28.718164
3,22.35791,26.959387,44.66348,28.74615,51.487495,30.334929,26.773357,23.322388,40.53233,14.58289,18.2883,29.64361,0.50551796,27.06266,20.792389,15.08046,49.440308,27.96966,31.309628,25.46077,-0.20738888,28.173939,21.181911,27.340527,44.371746,28.98977,50.4572,31.18516,25.670818,23.479418,39.895657,14.575735,17.921684,29.422667,0.8269758,27.687565,19.896431,14.611113,48.55069,28.871405,29.986614,26.31527,0.086465836,29.43709,21.225582,27.125973,44.295578,29.18595,50.448257,31.214685,25.604946,23.65708,39.88023,14.642878,17.919819,29.300974,0.8392706,27.733244,19.896671,14.610252,48.600998,28.489439,30.144218,25.863256,0.10392189,28.895788,21.157505,27.428108,44.36272,29.024103,50.35704,31.384382,25.722862,23.35308,39.918976,14.450172,17.914143,29.228956,0.8259249,27.646503,19.897087,14.6088085,48.53765,28.874914,29.90044,26.665972,0.0928545,28.97457,21.224339,27.120365,44.28945,29.189459,50.439053,31.223318,25.652122,23.539658,39.98454,14.217911,17.907219,29.483603,0.8332386,27.730751,19.896946,14.610188,48.537388,28.876753,30.02227,26.240915,0.10758591,29.33819,21.159828,27.4305,44.326168,29.104109,50.45749,31.180002,25.72158,23.35413,39.922203,14.451204,17.913456,29.272741,0.8052149,28.035006,19.896263,14.610035,48.538387,28.86994,30.0742,26.023912,0.09012222,28.98562,21.235409,27.031277,44.371822,28.986902,50.54677,31.019655,25.661198,23.498121,39.97662,14.218012,17.943043,29.079924,0.8264675,27.683664,19.8974,14.608009,48.55008,28.864092,30.126534,25.90977,0.09542942,28.975801,21.19836,27.221872,44.304565,29.1542,50.45173,31.186197,25.655502,23.53311,39.92635,14.4168625,17.915813,29.19623,0.8315811,27.51408,19.89571,14.613581,48.550747,28.869543,30.116982,25.910696,0.10561371,28.890245,21.234592,26.985529,44.357098,29.025167,50.456913,31.186369,25.669296,23.504368,39.891197,14.581736,17.912537,29.27186,0.8144531,27.97921,19.887737,14.689522,48.597633,28.500463,30.021912,26.244154,0.11685753,28.562307,21.19968,27.228193,44.296436,29.189657,50.4494,31.220186,25.684189,23.472055,39.925476,14.41543,17.94608,29.053392,0.82758236,27.68431,19.89693,14.608959,48.537636,28.874231,29.972656,26.3169,0.09596825,28.961313,21.206055,27.194462,44.368713,28.99219,50.54314,31.023111,25.673851,23.483719,39.892784,14.576843,17.90939,29.235815,0.8185749,27.910345,19.896362,14.612461,48.537807,28.879084,30.00753,26.249979,0.08610344,29.438078,21.242794,26.977795,44.287167,29.21935,50.313046,31.499205,25.732204,23.298128,39.919964,14.449566,17.91309,29.235758,0.81474113,27.687832,19.896877,14.616566,48.537685,28.877275,30.135033,25.911531,0.1172781,28.571947,21.226711,27.004751,44.310074,29.14955,50.4403,31.238207,25.733856,23.2995,39.921463,14.419222,17.91195,29.488363,0.828413,27.72827,19.856083,14.90983,48.53732,28.878736,30.125744,25.914162,0.10622692,29.337618,21.217243,27.152262,44.309315,29.14773,50.457237,31.181921,25.590897,23.6955,39.92969,14.413906,17.92899,29.327631,0.82571507,27.684397,19.888313,14.678501,48.53815,28.872889,30.02288,26.239594,0.08342934,29.434362,21.199608,27.221191,44.2939,29.185244,50.45133,31.18479,25.667011,23.51165,39.890198,14.577942,17.91209,29.457647,0.81891346,27.90685,19.89606,14.613041,48.537807,28.875265,30.074219,25.988543,0.09445381,28.97714,21.205524,27.187672,44.364998,29.01879,50.479023,31.112272,25.667881,23.500391,39.93222,14.383724,17.907963,29.237806,0.8183918,27.478058,19.887981,14.680773,48.538017,28.876738,30.008366,26.24761,0.09138298,28.992857,21.244137,27.046787,44.305355,29.150675,50.44651,31.19219,25.57265,23.740295,39.88767,14.608053,17.911816,29.270086,0.8119221,27.971838,19.89692,14.610371,48.53731,28.8767,30.096699,25.975637,0.107385635,28.873735,21.262981,26.85999,44.365124,29.023535,50.442986,31.221987,25.680218,23.477652,39.92627,14.445822,17.909657,29.45675,0.82905674,27.725903,19.85402,14.908134,48.537624,28.875063,29.98803,26.310728,0.11760712,28.802206,21.200493,27.19131,44.404358,28.826883,50.33281,31.442213,25.660141,23.507769,39.96927,14.251259,17.95691,29.01462,0.80662537,28.040075,19.896793,14.610281,48.537476,28.876486,29.986168,26.313423,0.10491848,28.88983,21.167072,27.397152,44.39705,28.802008,50.540653,31.022207,25.678986,23.476023,39.892323,14.57683,17.91277,29.434935,0.8282833,27.685656,19.896637,14.6100445,48.537853,28.876204,30.152779,25.54287,0.07928848,29.450377,21.192558,27.224712,44.375492,28.96095,50.45701,31.183527,25.664612,23.507692,39.97594,14.253012,17.920158,29.310778,0.8185444,27.476843,19.856579,14.908363,48.600754,28.487223,29.97237,26.317152,0.10778904,28.884119
4,23.528492,27.10928,44.99501,28.678377,52.473812,30.08883,27.997269,23.40925,41.3505,14.72611,18.50364,29.73771,0.095321655,27.240969,21.976719,14.654579,50.25351,28.320719,32.57003,25.533638,-0.281559,28.38959,22.504196,27.066032,44.66632,29.339678,51.566612,30.896051,26.972729,23.540642,40.90901,14.389303,18.385307,28.825193,0.40504932,27.822393,21.15036,14.160456,49.39387,29.170935,31.500328,25.587679,-0.27170753,28.876505,22.48716,27.055002,44.801586,28.973803,51.669365,30.674715,26.89191,23.788383,40.861862,14.598642,18.221436,29.398302,0.4186325,27.82155,21.150166,14.162069,49.412464,29.082598,31.482143,25.94926,-0.24972343,29.670164,22.525902,26.93096,44.82546,28.78345,51.653378,30.716692,26.842884,23.942482,40.86226,14.562189,18.216663,29.37974,0.40428066,27.815987,21.049015,14.492151,49.3856,29.16678,31.291115,26.442057,-0.25739288,29.696424,22.53215,26.907175,44.795757,28.99341,51.447018,31.192453,26.90937,23.73732,40.8675,14.528332,18.228031,29.42819,0.404294,27.595366,21.15139,14.16156,49.460938,28.770533,31.336254,26.348766,-0.26228237,30.193808,22.506344,27.065504,44.82102,28.804247,51.569496,30.885366,27.044994,23.340834,40.8573,14.57354,18.217167,29.383745,0.37605762,28.166992,21.150238,14.151583,49.386356,29.166021,31.346382,26.297659,-0.2649498,29.211218,22.497078,27.03505,44.832443,28.770784,51.676167,30.639929,26.912746,23.720627,40.9345,14.319946,18.216408,29.358988,0.4076662,27.828325,21.152008,14.164694,49.39284,29.180704,31.369923,26.279545,-0.2524376,28.433092,22.483967,27.208103,44.741814,29.1629,51.660725,30.678415,26.914356,23.721199,40.8149,14.772985,18.2402,29.16265,0.38758945,27.554796,21.04906,14.472403,49.393566,29.176908,31.466248,25.937775,-0.25230598,29.675833,22.44355,27.37783,44.801502,28.953444,51.569515,30.89108,26.978317,23.523243,40.849487,14.619703,18.21835,29.581331,0.4128275,27.641829,21.147053,14.152884,49.41123,29.088568,31.445427,26.001453,-0.25702286,29.127836,22.500515,27.056248,44.827724,28.805727,51.57314,30.893454,26.832333,23.971712,40.85956,14.563047,18.211468,29.358702,0.3978443,28.093779,21.151138,14.162451,49.385597,29.168863,31.311031,26.3567,-0.27046394,29.222712,22.528728,26.904245,44.82069,28.774824,51.58579,30.841585,26.97736,23.548923,40.84916,14.602713,18.212051,29.58742,0.4080181,27.864672,21.150005,14.16297,49.385685,29.169016,31.236423,26.712921,-0.26829433,29.793882,22.497868,27.02914,44.749676,29.157534,51.55373,30.963015,26.927307,23.694386,40.97637,14.172962,18.215878,29.391027,0.3958254,27.840185,21.044556,14.468563,49.385197,29.173216,31.501408,25.744326,-0.25045204,29.121668,22.490139,27.029902,44.739334,29.168787,51.666737,30.686548,27.002079,23.503778,40.8168,14.76631,18.228714,29.436651,0.40646648,27.833302,21.13301,14.241093,49.385353,29.169367,31.360935,26.287592,-0.27762413,29.304068,22.534607,26.894037,44.81982,28.805666,51.452995,31.167788,27.029251,23.390116,40.861965,14.552898,18.224564,29.385752,0.39694023,28.090744,21.0509,14.4792595,49.38622,29.164995,31.447014,26.002876,-0.28409767,29.320883,22.537548,26.888132,44.80263,28.96675,51.661884,30.67531,26.907013,23.740532,40.85098,14.607168,18.225368,29.426325,0.40844154,27.861885,21.151432,14.151461,49.385937,29.165358,31.477905,25.724323,-0.2659397,29.214106,22.535614,26.893133,44.831238,28.766562,51.661945,30.668905,26.976265,23.523844,40.862095,14.564875,18.212234,29.400274,0.39915943,27.781464,21.050716,14.480053,49.385468,29.171766,31.438065,25.99416,-0.25239754,29.693525,22.541676,26.873735,44.817356,28.803156,51.56037,30.896845,26.891048,23.77878,40.858837,14.598497,18.214878,29.397516,0.4088211,27.872637,21.151485,14.161381,49.385494,29.167639,31.353848,26.284067,-0.26527214,29.199251,22.479366,27.152014,44.75499,29.1257,51.56687,30.901693,26.826366,23.985458,40.87203,14.553017,18.224197,29.429075,0.3927889,28.107143,21.1325,14.24082,49.38571,29.168776,31.428047,26.008831,-0.25099373,29.649363,22.480717,27.066557,44.810528,28.9046,51.54807,30.955637,27.0346,23.372885,40.87549,14.518007,18.222271,29.562952,0.42263126,27.639523,21.149654,14.164471,49.385147,29.171595,31.318707,26.36469,-0.26294708,29.201494,22.524788,26.92896,44.801872,28.912672,51.674923,30.63872,26.975521,23.534023,40.81334,14.801296,18.25167,29.189016,0.39661503,27.597237,21.149975,14.16342,49.385513,29.171541,31.484463,25.84118,-0.2724762,29.800386,22.478058,27.224976,44.65762,29.350695,51.565212,30.9018,26.982613,23.53865,40.829548,14.730848,18.244888,29.170443,0.41308117,28.02516,21.132877,14.241697,49.412384,29.085054,31.310352,26.360186,-0.26492977,29.207888
5,24.736622,27.239738,45.33384,28.591452,53.42836,29.90275,29.206951,23.491209,42.123528,14.788778,18.661179,29.855959,-0.27829933,27.361788,23.189651,14.24242,51.061188,28.712858,33.857197,25.586699,-0.42884922,28.39345,23.831074,27.009977,45.19558,28.915998,52.65528,30.64163,28.255692,23.81496,41.72774,14.844406,18.459156,29.391901,0.050437927,27.991333,22.375874,13.7959,50.275654,29.474928,32.87285,25.887705,-0.2344389,29.763231,23.78286,27.179379,45.20268,28.859911,52.67645,30.571974,28.244808,23.872591,41.7694,14.663172,18.453712,29.47672,0.0387125,27.729189,22.377556,13.792597,50.282433,29.444094,32.75611,26.314148,-0.25992393,29.469225,23.797478,27.134127,45.211746,28.673395,52.746494,30.38737,28.148384,24.165924,41.76702,14.663933,18.454517,29.481924,0.04801178,27.986776,22.369732,13.869986,50.27151,29.458063,32.67498,26.415943,-0.26504135,29.474356,23.758583,27.291723,45.19025,28.879133,52.639572,30.704329,28.324535,23.622873,41.75693,14.673462,18.455845,29.474676,0.051973343,28.16096,22.379364,13.79221,50.295155,29.371851,32.696148,26.397789,-0.27538776,29.11757,23.837212,26.993912,45.194008,28.843424,52.742237,30.405638,28.380322,23.40712,41.72008,14.8838215,18.45214,29.476728,0.018009186,28.30369,22.376526,13.782465,50.271763,29.460299,32.811893,26.038883,-0.24958134,29.36648,23.786293,27.177198,45.20323,28.824343,52.67401,30.570082,28.245209,23.839598,41.77449,14.629494,18.455017,29.67489,0.042595863,28.238356,22.379498,13.796154,50.2746,29.47761,32.820496,26.049397,-0.26382828,28.811464,23.824528,27.027895,45.20279,28.89564,52.66698,30.584108,28.24612,23.823294,41.750725,14.717485,18.454155,29.455751,0.052318573,28.156813,22.318512,14.11652,50.27603,29.467588,32.743736,26.298857,-0.25177002,29.96361,23.81018,27.090353,45.2188,28.698336,52.74334,30.406218,28.263805,23.791927,41.758614,14.700119,18.459564,29.528887,0.05134964,27.947098,22.375565,13.764963,50.28163,29.445417,32.73242,26.319834,-0.24841213,29.355272,23.82766,27.013676,45.22089,28.669329,52.66315,30.625185,28.316666,23.661417,41.757774,14.672485,18.453762,29.491037,0.02527523,28.296778,22.37959,13.791418,50.358917,29.056776,32.681744,26.385918,-0.24265766,29.856993,23.785137,27.134481,45.202396,28.671225,52.65971,30.61833,28.255627,23.816612,41.77987,14.494417,18.455952,29.540884,0.0383358,28.24298,22.377502,13.792896,50.360252,29.06835,32.767216,26.104094,-0.26928425,29.493574,23.822655,27.032888,45.044567,29.316488,52.660732,30.648825,28.317268,23.641266,41.73763,14.793959,18.488846,29.843195,0.027237892,27.76094,22.364304,13.852528,50.270855,29.464094,32.898052,25.764774,-0.22459412,30.272394,23.785877,27.173752,45.2016,28.90275,52.553547,30.878405,28.331474,23.605858,41.7148,14.916708,18.45745,29.483248,0.048330307,27.989862,22.37883,13.798389,50.271248,29.459044,32.709347,26.389715,-0.24609375,29.874563,23.7891,27.131422,45.203873,28.840311,52.796127,30.266432,28.333862,23.570995,41.76432,14.66297,18.445309,29.65774,0.046567917,27.789322,22.323704,14.11619,50.27179,29.459848,32.732788,26.32171,-0.2585783,29.392954,23.847088,26.970078,45.229298,28.688047,52.6657,30.586493,28.156311,24.131996,41.75166,14.694506,18.456425,29.483751,0.04983139,27.997662,22.377888,13.783403,50.271397,29.463018,32.76925,26.219622,-0.2681284,28.948626,23.80579,27.125656,45.207573,28.814764,52.66217,30.590345,28.333363,23.593868,41.718258,14.891666,18.455128,29.504305,0.04930973,27.985664,22.366718,13.861168,50.271145,29.464708,32.836514,25.994057,-0.25791073,29.484114,23.794563,27.129646,45.201477,28.8352,52.64912,30.64372,28.36073,23.454296,41.76569,14.672613,18.454693,29.493513,0.049082756,27.99777,22.379082,13.793049,50.271214,29.461107,32.814037,26.044895,-0.24235249,29.86175,23.761456,27.205612,45.22444,28.703894,52.544334,30.933138,28.147404,24.176474,41.763954,14.654634,18.477371,29.23688,0.04875374,28.030018,22.378689,13.795532,50.271687,29.454382,32.725296,26.310324,-0.26185608,29.482134,23.790348,27.165154,45.198418,28.8533,52.54216,30.955606,28.34084,23.578074,41.723755,14.864426,18.464905,29.540102,0.05242443,28.167166,22.376564,13.795124,50.270893,29.462442,32.793118,26.049274,-0.24851704,29.374697,23.836433,26.987984,45.191406,28.868979,52.675446,30.568453,28.327682,23.608831,41.77856,14.52776,18.452381,29.434145,0.053603172,28.172613,22.376534,13.795441,50.27088,29.46663,32.765472,26.27572,-0.2724018,29.50094,23.820614,27.046473,45.18964,28.92795,52.657406,30.633173,28.261444,23.798744,41.78707,14.506866,18.453289,29.43981,0.04108429,27.781721,22.3793,13.796427,50.2824,29.440641,32.85565,25.807375,-0.24041748,29.853651
6,26.09013,27.42125,45.67646,28.49006,54.39928,29.72083,30.434021,23.548729,42.87451,14.791908,18.758598,29.941668,-0.5574894,27.363867,24.435081,13.817389,51.81537,29.136992,35.165382,25.625227,-0.3425293,27.988008,25.092422,27.397762,45.585514,28.75694,53.775967,30.202528,29.622261,23.721859,42.56209,14.954231,18.639091,29.590452,-0.29862213,27.835892,23.640598,13.451771,51.15595,29.79119,34.29139,25.802795,-0.3346367,29.405104,25.13839,27.149744,45.580753,28.599092,53.701305,30.415236,29.491226,24.20937,42.591713,14.702854,18.630074,29.596262,-0.27722073,28.019594,23.640797,13.451206,51.158768,29.782057,34.222458,26.074894,-0.31896973,29.832922,25.148506,27.125435,45.558884,28.583822,53.704388,30.38447,29.565536,23.96414,42.59221,14.710823,18.63129,29.795992,-0.2791357,28.094307,23.644104,13.454348,51.15306,29.779535,34.079987,26.40812,-0.36467266,28.944284,25.08953,27.324236,45.570316,28.616026,53.699207,30.445604,29.589985,23.850985,42.58178,14.727594,18.623535,29.77793,-0.2764616,28.126173,23.64238,13.450649,51.16244,29.762308,34.091568,26.40891,-0.32634354,29.261599,25.129177,27.228363,45.562645,28.776003,53.59293,30.6797,29.608997,23.830656,42.57738,14.578321,18.628761,29.60921,-0.2787838,28.12978,23.638206,13.444626,51.153183,29.78332,34.128525,26.32889,-0.3141365,29.810205,25.140076,27.14983,45.569595,28.757975,53.832302,30.029085,29.623611,23.69411,42.565918,14.924095,18.639061,29.647314,-0.2789936,28.139885,23.643559,13.451584,51.155056,29.791986,34.236595,26.026278,-0.3008318,29.663359,25.190716,26.902336,45.55004,28.924963,53.691402,30.428083,29.640564,23.684233,42.57417,14.553991,18.639336,29.618067,-0.2865038,28.360666,23.648712,13.492678,51.15664,29.784788,34.112984,26.390003,-0.34774876,29.451796,25.14293,27.136864,45.569675,28.583345,53.783665,30.167353,29.639019,23.695889,42.589474,14.739988,18.632961,29.615896,-0.31182194,27.606598,23.6321,13.691351,51.15832,29.785467,34.106693,26.40033,-0.3180275,29.82398,25.121136,27.253708,45.568733,28.726515,53.703968,30.422323,29.646118,23.671165,42.576355,14.546476,18.63755,29.62097,-0.29772758,28.389898,23.64251,13.451349,51.283585,29.291506,34.187714,26.055563,-0.32910538,29.927073,25.102295,27.286167,45.561996,28.73522,53.697422,30.437857,29.629879,23.720963,42.57354,14.892202,18.63396,29.619131,-0.2841921,27.888002,23.640842,13.452551,51.17631,29.697916,34.109272,26.337202,-0.3217516,29.833803,25.140823,27.127428,45.411705,29.260424,53.70595,30.424994,29.638145,23.68571,42.573902,14.559448,18.643555,29.683165,-0.28454113,28.045618,23.637371,13.438683,51.152824,29.778471,34.277554,25.972336,-0.3584442,30.463205,25.140152,27.148554,45.5783,28.452848,53.76285,30.236017,29.579735,23.872972,42.58692,14.751535,18.630795,29.594496,-0.28976727,28.32023,23.64032,13.443003,51.15311,29.775862,34.099792,26.411436,-0.33077335,29.920279,25.113613,27.282713,45.548847,28.933352,53.79243,30.135542,29.64389,23.66548,42.569294,14.538023,18.633595,29.631113,-0.27692986,28.041012,23.649647,13.492769,51.153183,29.781519,34.209923,26.064354,-0.3194914,29.814898,25.158947,27.090233,45.576393,28.721014,53.77347,30.213354,29.556149,23.975462,42.587585,14.732204,18.627464,29.788095,-0.27756977,28.094265,23.639385,13.444374,51.152676,29.78364,34.27025,25.8368,-0.30925655,29.232748,25.117695,27.272438,45.579247,28.591978,53.76569,30.214067,29.594688,23.849817,42.582733,14.763828,18.684578,29.973577,-0.27861023,28.097382,23.639782,13.446331,51.152683,29.782713,34.238758,26.000416,-0.33078003,29.343538,25.143055,27.133024,45.56654,28.457117,53.768368,30.212015,29.680756,23.453917,42.57058,14.918669,18.647598,29.367552,-0.28814697,28.325361,23.64238,13.451935,51.15284,29.782438,34.2689,25.81501,-0.34655857,29.455564,25.133457,27.161493,45.57809,28.71575,53.68626,30.48908,29.632996,23.737934,42.58357,14.7032795,18.645412,29.297628,-0.27779007,28.094688,23.639294,13.443102,51.153175,29.776793,34.102276,26.386288,-0.33367443,29.36027,25.108944,27.29716,45.5722,28.60589,53.686153,30.494879,29.628883,23.676346,42.587585,14.740864,18.639652,29.628893,-0.27535725,28.12007,23.640724,13.451431,51.152668,29.778986,34.223106,26.011683,-0.36013794,28.940657,25.149925,27.101496,45.55709,28.472723,53.696957,30.423159,29.639389,23.682894,42.575096,14.893639,18.63039,29.590052,-0.2770691,28.132763,23.640484,13.452904,51.15233,29.785166,34.273724,25.849863,-0.33729362,29.349855,25.149933,27.11272,45.579792,28.77347,53.77377,30.203745,29.66159,23.531124,42.58974,14.686342,18.63522,29.58634,-0.28449345,28.279528,23.639961,13.445269,51.158714,29.784853,34.1557,26.236233,-0.341753,29.442186
7,27.449871,27.615038,46.0148,28.366648,55.367397,29.576399,31.681671,23.581688,43.60273,14.762159,18.804668,30.03464,-0.78304005,27.374878,25.66449,13.392469,52.54828,29.601679,36.47623,25.631138,-0.15208149,27.578016,26.610214,27.324545,45.94125,28.327131,54.632694,30.488344,30.96048,23.739353,43.37158,14.953823,18.746857,29.699656,-0.52070236,28.256296,24.957344,13.075132,51.976776,30.144789,35.67747,25.977713,-0.16354942,28.92156,26.604412,27.295803,45.914356,28.777441,54.731762,30.226927,30.966312,23.781265,43.372013,14.706478,18.738174,29.687258,-0.50952244,28.048618,24.957512,13.074142,51.97854,30.139444,35.6418,26.035734,-0.17684746,29.009226,26.57893,27.427114,45.917473,28.486204,54.80087,30.014051,30.959187,23.735252,43.35776,14.537224,18.743,29.735823,-0.5327406,27.816181,24.957386,13.067926,51.975807,30.134005,35.587936,26.069918,-0.14113522,29.273172,26.56424,27.480497,45.92075,28.48482,54.737125,30.231394,30.961784,23.736828,43.361637,14.735638,18.738514,29.717009,-0.50766563,28.075438,24.959179,13.073179,51.979664,30.131956,35.67406,25.690407,-0.1574564,29.376028,26.591755,27.433153,45.916084,28.67806,54.716717,30.282984,30.964863,23.763317,43.366947,14.692146,18.738026,29.691618,-0.5244818,28.296377,24.954704,13.067429,52.0835,29.73321,35.60844,26.073465,-0.15913391,29.491346,26.606167,27.29689,45.91401,28.501009,54.634785,30.425135,30.990585,23.533081,43.367905,14.964193,18.742378,29.700743,-0.5251894,27.81611,24.960388,13.074814,51.976486,30.145697,35.68386,25.840916,-0.1510477,29.48976,26.625385,27.23347,45.945724,28.358545,54.720646,30.24175,30.994934,23.523619,43.370453,14.882368,18.749012,29.71955,-0.5252104,28.368204,24.955715,13.064739,51.97782,30.140764,35.67192,25.871105,-0.15974331,29.417334,26.605778,27.299255,45.90568,28.631655,54.624874,30.480265,30.97514,23.71482,43.349255,14.563982,18.739723,29.699099,-0.51785564,27.957657,24.962704,13.103136,51.97782,30.144934,35.60219,26.09012,-0.18756676,29.034578,26.608723,27.306976,45.9113,28.65634,54.820652,30.005339,30.992725,23.531498,43.351856,14.320263,18.744797,29.712877,-0.5110235,28.120743,24.98442,13.328724,52.01196,30.031855,35.671947,25.651184,-0.18786144,29.976187,26.565918,27.465612,45.908936,28.508307,54.731853,30.230864,30.983406,23.561428,43.363815,14.756968,18.739388,29.697199,-0.51307106,28.01897,24.98265,13.328619,52.093212,29.718943,35.659744,25.847513,-0.17845058,29.002684,26.602047,27.301977,45.967556,28.35274,54.81808,29.997492,30.8569,24.186007,43.37223,14.878025,18.742336,29.705462,-0.51625633,28.071789,24.95163,13.054956,51.976208,30.13157,35.699474,25.846485,-0.22265911,30.091993,26.583515,27.45055,45.91844,28.587534,54.81599,29.978445,31.011044,23.41012,43.35066,14.54072,18.764732,29.431616,-0.5098686,28.11924,24.95617,13.066101,51.976166,30.132864,35.679646,25.698114,-0.18191051,29.024546,26.585224,27.468048,45.934277,28.534018,54.73814,30.160124,30.8554,24.177567,43.369736,14.872917,18.737183,29.682531,-0.52893066,27.802109,24.956047,13.063482,51.975735,30.135893,35.540436,26.333368,-0.17982292,29.94406,26.638458,27.25597,45.930683,28.489737,54.72932,30.191458,30.842522,24.248945,43.36213,14.736225,18.74118,29.726343,-0.543561,27.591888,24.956245,13.068678,51.975212,30.137465,35.689922,25.800274,-0.14130497,29.376776,26.612518,27.30623,45.929905,28.469881,54.807858,29.988634,30.984837,23.569971,43.364357,14.734602,18.750816,29.780684,-0.546587,27.599176,24.953869,13.060211,51.975597,30.134336,35.644234,26.01099,-0.15266418,29.383883,26.575134,27.43821,45.908947,28.761068,54.81262,29.985743,30.96836,23.662764,43.36486,14.75419,18.738262,29.669905,-0.5090513,28.124496,24.983898,13.534168,51.97449,30.14279,35.664845,25.970638,-0.15905952,29.441431,26.60289,27.305761,45.914085,28.634943,54.738132,30.23921,30.931328,23.900429,43.351757,14.529882,18.738697,29.639154,-0.5089636,28.065632,24.954937,13.066774,51.97591,30.134653,35.662094,25.859985,-0.154809,29.409536,26.58002,27.478716,45.828346,29.011103,54.63059,30.568281,30.75579,24.481552,43.349792,14.539743,18.745201,29.712942,-0.5058079,28.068768,24.957256,13.07589,52.080948,29.745829,35.680317,25.8262,-0.14141941,28.817953,26.610298,27.281553,45.905815,28.613089,54.72468,30.240072,30.934025,23.905869,43.37116,14.751335,18.761631,29.436178,-0.5232916,28.322577,24.980907,13.330748,51.974472,30.140852,35.58264,26.265146,-0.15503979,29.39091,26.612534,27.281466,45.912716,28.65843,54.741344,30.17927,30.958607,23.686728,43.357372,14.538044,18.744892,29.700705,-0.5064621,28.117865,24.955734,13.067509,51.978146,30.143461,35.66922,25.84606,-0.15569687,29.426813
8,28.80729,27.824831,46.34646,28.245916,56.337322,29.492369,32.830208,23.670439,44.32742,14.67853,18.7669,30.087229,-0.8764601,27.402029,26.9043,12.970041,53.299397,30.093279,37.78297,25.59887,0.07063961,27.605219,28.070984,27.466042,46.25129,28.446188,55.816082,29.881227,32.28198,23.923246,44.135696,14.913572,18.804916,29.972425,-0.6876011,28.111904,26.258259,12.696674,52.77631,30.544931,37.092163,25.83026,0.026241302,27.758446,28.06105,27.482073,46.268723,28.392935,55.64062,30.397741,32.326416,23.561531,44.098766,14.505739,18.824379,29.528746,-0.6884651,28.06117,26.310223,12.945005,52.7779,30.54225,36.955887,26.310814,0.110897064,28.515318,28.065426,27.495607,46.25345,28.212618,55.900463,29.666727,32.290623,23.892197,44.09781,14.4826355,18.827633,29.542242,-0.69623566,28.011292,26.258163,12.689194,52.774822,30.54043,37.056015,25.808073,0.039979935,27.810564,28.10014,27.332903,46.246437,28.512033,55.832516,29.849043,32.298355,23.7275,44.103615,14.529001,18.828503,29.52323,-0.68937016,28.06199,26.260166,12.696661,52.777832,30.543016,37.105923,25.587076,0.05989647,28.179533,28.071232,27.478449,46.267582,28.235525,55.73747,30.086222,32.20336,24.225107,44.130703,14.871637,18.800175,29.787027,-0.697073,27.822142,26.257095,12.689732,52.802723,30.445143,37.02674,26.00074,0.059357643,28.191519,28.062027,27.482672,46.25458,28.35523,55.720387,30.1262,32.321957,23.691433,44.12472,14.742674,18.801483,29.976538,-0.69225407,28.008062,26.313915,12.944014,52.885696,30.162424,37.087307,25.792694,0.11257744,29.133776,28.070473,27.459478,46.271606,28.307417,55.817417,29.861387,32.29913,23.850012,44.123764,14.730053,18.810734,30.006624,-0.69669056,27.856876,26.254608,12.677061,52.776855,30.54568,37.05672,25.969162,0.038891792,27.81879,28.061378,27.487877,46.269093,28.220247,55.72305,30.13103,32.296852,23.908428,44.10059,14.501369,18.799114,29.793615,-0.6909628,28.052794,26.30392,12.932358,52.886536,30.156279,37.069103,25.82456,0.104034424,28.53853,28.068027,27.475111,46.262897,28.38526,55.752598,30.029936,32.33086,23.524374,44.140957,14.809799,18.820023,29.558828,-0.7038202,27.794004,26.277325,12.74427,52.78707,30.525946,37.1052,25.566547,0.075611115,28.726824,28.061966,27.504284,46.23923,28.51732,55.64056,30.402822,32.28872,23.887028,44.13041,14.889868,18.796356,29.800688,-0.7049084,28.29643,26.276062,12.743319,52.80517,30.45289,37.071922,25.774252,0.058883667,28.120842,28.059338,27.494543,46.273098,28.418322,55.75527,30.015017,32.261566,24.017582,44.132244,14.91313,18.802086,29.786764,-0.70853806,28.319506,26.255177,12.676266,52.77565,30.535593,37.000614,26.26012,0.067583084,28.268103,28.061447,27.514824,46.26519,28.37124,55.74439,30.026724,32.327106,23.522,44.10261,14.275099,18.805038,29.913744,-0.7072401,27.808603,26.257862,12.691643,52.88466,30.15507,36.998634,26.176147,0.057450294,28.132944,28.032951,27.65518,46.25299,28.511213,55.81547,29.846292,32.262146,24.008911,44.099182,14.544849,18.795471,29.776106,-0.698205,28.247774,26.254002,12.672991,52.776337,30.53192,37.063374,25.850561,0.04407406,27.874334,28.073448,27.464748,46.26487,28.189127,55.72527,30.086222,32.324856,23.616621,44.1209,14.706005,18.801716,29.786207,-0.69925594,27.94766,26.258442,12.691587,52.774437,30.541254,37.10012,25.78999,0.06090641,28.199072,28.071606,27.470436,46.261814,28.348642,55.73206,30.040941,32.328964,23.535458,44.124386,14.700813,18.802296,29.998533,-0.6903219,28.203657,26.255596,12.683268,52.77422,30.54341,36.95738,26.299248,0.06854534,28.187899,28.060352,27.502813,46.271328,28.252256,55.741726,30.026545,32.28352,23.894772,44.124283,14.690605,18.801868,29.799887,-0.6886177,28.070534,26.29612,12.784008,52.775005,30.536562,37.084057,25.81729,0.053539276,28.19916,28.048729,27.642357,46.264458,28.36254,55.83218,29.844744,32.296436,23.750437,44.10577,14.472433,18.803493,29.790129,-0.70512867,28.300829,26.256554,12.689207,52.775276,30.538202,37.080307,25.783987,0.098547935,28.606981,28.05759,27.508272,46.271168,28.425798,55.740055,30.128489,32.318462,23.67128,44.11701,14.649736,18.803368,29.993673,-0.7047386,28.29502,26.257862,12.696049,52.801205,30.447557,37.081425,25.77702,0.058605194,28.12399,28.065228,27.474102,46.236103,28.700434,55.731426,30.091894,32.304604,23.78294,44.124733,14.696064,18.79404,29.919828,-0.70897865,28.358053,26.275463,12.742128,52.77515,30.535753,37.07097,25.852808,0.10244179,28.584974,28.067585,27.473204,46.26805,28.369696,55.735065,30.072397,32.293797,23.735165,44.105843,14.486656,18.867699,30.148737,-0.68756676,28.077374,26.257305,12.69006,52.77704,30.54701,37.05484,25.953032,0.058761597,28.195398
9,30.217377,28.080109,46.659653,28.135391,57.260387,29.466848,34.01414,23.722048,45.04565,14.582411,18.6731,30.150507,-0.92825985,27.415989,28.15028,12.55267,54.06426,30.633116,39.08062,25.5465,0.84423923,27.83298,29.513008,27.667871,46.579407,28.385714,56.750065,29.942736,33.48506,24.049679,44.876266,14.63958,18.89524,30.396097,-0.7542782,28.333376,27.645184,12.562487,53.590595,30.975126,38.486866,25.76442,0.4648037,28.767412,29.50776,27.692661,46.580856,28.53399,56.73628,30.043188,33.542263,23.769249,44.889114,14.747831,18.77142,29.797754,-0.7368622,28.080973,27.609531,12.360781,53.591625,30.974096,38.40492,26.016924,0.41941166,28.517637,29.511902,27.837229,46.58212,28.22722,56.751934,29.900152,33.541077,23.65242,44.889282,14.756857,18.793304,29.544798,-0.7500725,28.324404,27.588326,12.31242,53.587093,30.98038,38.47686,25.57538,0.46512508,28.799574,29.517677,27.657143,46.57398,28.421968,56.749477,29.94472,33.535675,23.637447,44.87476,14.594879,18.774624,29.980612,-0.7360563,28.079987,27.591152,12.319683,53.696255,30.60692,38.49327,25.703884,0.42020798,28.441961,29.51424,27.660858,46.58451,28.214903,56.74293,29.987833,33.50941,23.899046,44.874664,14.64974,18.76878,29.840345,-0.7367506,28.002697,27.587353,12.31115,53.600246,30.950624,38.446007,25.765373,0.44242668,28.90798,29.495373,27.847765,46.588173,28.074804,56.828747,29.775984,33.54007,23.632925,44.88675,14.80089,18.796818,29.6298,-0.75057125,28.311232,27.611774,12.360012,53.622234,30.889132,38.498306,25.595587,0.41558266,29.157988,29.513653,27.680786,46.594482,28.210627,56.657146,30.252832,33.538353,23.828333,44.84364,14.4485,18.772797,29.90473,-0.758667,27.760885,27.581387,12.297344,53.590427,30.978025,38.496914,25.602568,0.35610676,27.996365,29.508648,27.69784,46.57145,28.212053,56.73769,30.015444,33.53565,23.845354,44.886715,14.773394,18.768333,29.846426,-0.74016666,28.091162,27.601887,12.341665,53.622158,30.890951,38.48555,25.586159,0.44030094,29.475637,29.491123,27.83267,46.591637,28.0815,56.741055,29.980337,33.52591,23.95084,44.87342,14.658531,18.771114,29.820326,-0.7391634,28.25986,27.592834,12.322512,53.593685,30.98342,38.498287,25.681343,0.40342617,29.499697,29.509472,27.680126,46.589737,28.113213,56.826717,29.79225,33.510952,23.855852,44.88442,14.831099,18.768108,29.84484,-0.7531872,27.852661,27.590878,12.318714,53.602253,30.955454,38.463257,25.724625,0.44590664,28.877687,29.506863,27.703773,46.59136,28.186634,56.74371,29.966753,33.533997,23.688192,44.855003,14.475021,18.770039,29.83529,-0.7596731,28.384756,27.583096,12.296789,53.59064,30.96242,38.429043,26.023563,0.43433666,29.36727,29.51196,27.69778,46.578094,28.23503,56.73309,29.991022,33.51999,23.800098,44.85673,14.360132,18.781895,30.059332,-0.7380247,28.026102,27.64624,12.557047,53.619053,30.89036,38.449936,25.793932,0.44866848,28.898623,29.510616,27.708519,46.5776,28.40759,56.837162,29.730291,33.53582,23.684362,44.886345,14.762394,18.77213,30.016253,-0.75516605,27.848375,27.580956,12.294428,53.589733,30.967913,38.495667,25.576893,0.44600868,28.792212,29.515347,27.683403,46.573997,28.196249,56.636974,30.32884,33.45496,24.22246,44.842598,14.449268,18.774105,30.023806,-0.73702526,28.065693,27.58902,12.313896,53.58781,30.976297,38.490696,25.754053,0.42169285,28.456991,29.514923,27.67609,46.573174,28.230844,56.724163,30.003012,33.54022,23.612787,44.869488,14.619463,18.766827,29.892057,-0.73709965,28.118828,27.642513,12.55139,53.589115,30.969938,38.29878,26.32975,0.4444561,28.906816,29.498997,27.845213,46.58565,28.221682,56.730137,29.992224,33.534073,23.849325,44.875977,14.605547,18.77612,30.05062,-0.75218105,28.320227,27.595695,12.3222275,53.588657,30.971247,38.518517,25.422077,0.4098215,28.45141,29.50644,27.726585,46.540386,28.730013,56.75633,29.92597,33.53759,23.80125,44.852684,14.394897,18.77813,30.045454,-0.73735046,28.125834,27.645676,12.555189,53.589405,30.97019,38.490673,25.579084,0.43246937,29.04355,29.507526,27.686954,46.607975,28.067339,56.75333,29.987986,33.54035,23.63644,44.884335,14.781395,18.771671,29.894007,-0.7368355,28.118858,27.589176,12.317083,53.599483,30.952032,38.450108,25.904871,0.34975624,28.099533,29.50967,27.685513,46.595093,28.146786,56.739513,29.991209,33.533382,23.660748,44.8741,14.6104965,18.77063,29.870974,-0.7397537,28.132889,27.591164,12.318472,53.590214,30.963552,38.469326,25.751545,0.4286337,29.013395,29.512901,27.685465,46.586807,28.223349,56.827923,29.76048,33.50117,23.994343,44.876945,14.584553,18.841434,30.270197,-0.75246906,28.325094,27.587334,12.31049,53.591084,30.975546,38.46073,25.765352,0.41357994,28.445765
10,31.645138,28.351202,46.965088,28.03304,58.177456,29.47325,35.18742,23.780489,45.759098,14.47916,18.546078,30.225138,-0.9236202,27.45104,29.40784,12.117549,54.80277,31.201288,40.38532,25.48936,2.7470388,27.77358,31.007835,27.92284,46.9081,27.975494,57.695545,29.950064,34.764374,23.905258,45.61839,14.505217,18.714249,30.183321,-0.7525196,28.127773,28.94458,11.978583,54.42583,31.442366,39.85698,25.702543,1.2967768,28.778383,30.997776,28.10242,46.88797,28.15757,57.705547,29.961073,34.755344,24.010515,45.629173,14.724836,18.685669,30.091146,-0.7739849,27.803898,28.925896,11.940667,54.51817,31.084822,39.78548,25.904793,1.1631308,27.987783,31.023033,27.78512,46.88892,28.146692,57.675343,29.973291,34.780933,23.638311,45.612072,14.564404,18.677284,29.860838,-0.75074387,28.14016,28.923336,11.933879,54.421032,31.452604,39.877476,25.470049,1.2990685,28.789743,31.008297,27.936848,46.900875,28.004126,57.69826,29.952475,34.778004,23.65279,45.627686,14.71365,18.680813,29.92457,-0.74935055,28.080408,28.925903,11.940274,54.45537,31.369432,39.87,25.530342,1.2913208,28.727392,31.009556,28.067533,46.872658,28.278631,57.701214,29.955267,34.676704,24.340584,45.61644,14.528938,18.70008,29.65294,-0.7458668,28.049603,28.923553,11.93446,54.426678,31.447256,39.852604,25.52497,1.3202896,29.296217,31.004349,27.977156,46.894485,28.098318,57.700733,29.918974,34.780533,23.657661,45.630047,14.7365055,18.703808,29.608583,-0.7618389,27.855942,28.982193,12.182421,54.43356,31.440283,39.87508,25.51397,1.2751217,28.861128,31.01101,27.942421,46.899994,28.112305,57.682163,30.027983,34.757008,24.023533,45.628807,14.673309,18.797928,30.439665,-0.7497101,28.008749,28.917591,11.924033,54.422527,31.459608,39.86688,25.501772,1.2270803,28.26747,31.005035,27.952988,46.927742,27.774084,57.69817,29.96686,34.768272,23.85472,45.61605,14.577684,18.699371,29.655115,-0.7776108,27.82613,28.919312,11.922937,54.434025,31.436594,39.826206,25.803633,1.2686596,28.929514,31.003422,27.963305,46.879166,28.092268,57.698406,29.953089,34.74931,24.066216,45.619205,14.550322,18.668152,29.923704,-0.7466259,28.108208,28.978039,12.175528,54.425755,31.458048,39.85918,25.677717,1.2573977,28.910269,30.999512,28.089302,46.88783,28.112629,57.71223,29.910547,34.746834,24.050173,45.629345,14.742441,18.685398,30.081903,-0.752635,28.282156,28.92205,11.933709,54.42735,31.455793,39.843803,25.676819,1.2263689,28.403471,30.965275,28.269964,46.921055,27.906368,57.787106,29.719149,34.69943,24.254063,45.589222,14.313721,18.675117,29.900137,-0.7535467,28.149738,28.920448,11.923315,54.42377,31.441973,39.892784,25.404966,1.2628441,28.871717,31.016884,27.76694,46.90049,27.966726,57.868465,29.55448,34.74773,24.056086,45.619255,14.483118,18.693188,30.119688,-0.75048923,28.070772,28.942787,11.977461,54.431637,31.432283,39.860474,25.535027,1.2252913,28.410498,30.987297,28.085228,46.898895,28.147655,57.694057,29.907202,34.78679,23.825508,45.61803,14.556477,18.681152,29.91564,-0.75106907,28.034168,28.917648,11.920437,54.42236,31.44792,39.82712,25.802492,1.2912703,28.770567,31.00143,28.098188,46.89599,27.960098,57.68501,30.031786,34.78376,23.89348,45.607277,14.502508,18.678627,29.931719,-0.7521429,28.085323,28.923992,11.935026,54.421978,31.446886,39.87031,25.547262,1.3391962,29.222395,31.01136,27.932934,46.896885,27.968283,57.68269,29.98195,34.780827,23.663528,45.61489,14.526291,18.67519,29.90959,-0.75209236,28.095007,28.941208,11.970346,54.423023,31.443472,39.83202,25.583612,1.319747,29.294024,31.006565,27.967558,46.89761,28.131916,57.687756,29.972967,34.75421,24.035278,45.628113,14.692427,18.677559,29.958162,-0.7498388,28.125587,28.920727,11.927843,54.42194,31.447905,39.880104,25.473753,1.2893963,28.726583,30.997105,28.109613,46.912514,28.02206,57.70174,29.938684,34.78293,23.842297,45.6199,14.485552,18.678848,29.953917,-0.75045586,28.078321,28.942104,11.975397,54.42329,31.442602,39.86633,25.494905,1.3113127,29.33148,31.004833,27.938854,46.8996,28.08413,57.708286,29.95603,34.76134,23.997541,45.61666,14.5563545,18.676682,29.921732,-0.748168,28.077309,28.98211,12.179059,54.425755,31.450014,39.82837,25.711216,1.2362909,28.318373,31.00898,27.946262,46.873993,28.263094,57.873814,29.547728,34.765526,23.836075,45.616974,14.520773,18.688282,30.105196,-0.7667732,27.806965,28.922337,11.933991,54.42239,31.446665,39.865604,25.539045,1.2891283,28.813845,31.03189,27.927841,46.886505,28.257639,57.79443,29.68976,34.759094,23.89826,45.61955,14.5334835,18.689014,29.98665,-0.7666683,28.375349,28.923122,11.932438,54.42515,31.448744,39.83943,25.685589,1.2872171,28.719316
11,33.04709,28.593607,47.259968,27.96844,59.10738,29.513788,36.35538,23.83065,46.51838,14.38105,18.43871,30.293837,-0.8643913,27.49587,30.66306,11.71206,55.53484,31.7288,41.73946,25.379768,4.78061,28.55128,32.502064,28.200102,47.1876,27.979027,58.642284,29.961226,35.99807,23.922659,46.347828,14.400768,18.567722,30.211332,-0.71046257,28.106487,30.280048,11.938962,55.227795,31.952734,41.232433,25.494036,3.2880754,28.304464,32.496178,28.250185,47.20949,27.849031,58.651905,29.95505,35.96918,24.11486,46.364143,14.639627,18.563873,30.211046,-0.71186256,28.042618,30.26062,11.536456,55.255688,31.869837,41.183353,25.653866,3.2861443,28.150547,32.50387,28.176859,47.186935,28.059517,58.710384,29.755957,35.998135,23.850725,46.352646,14.442064,18.5625,30.173685,-0.72781754,27.845823,30.261478,11.540612,55.223583,31.959387,41.234894,25.42801,3.3555527,28.692331,32.496494,28.216272,47.175407,28.151445,58.56409,30.274347,35.990017,24.038769,46.350273,14.477886,18.564491,30.166594,-0.7308302,27.827837,30.263084,11.545704,55.23483,31.94649,41.21698,25.603565,3.299405,28.299093,32.50722,28.21607,47.19478,28.060862,58.646862,29.957312,35.965164,24.177547,46.349876,14.422428,18.543495,29.93875,-0.73076916,27.803568,30.260838,11.539345,55.227512,31.954737,41.181686,25.735783,3.2752247,28.351206,32.49587,28.22365,47.198322,27.868826,58.635563,29.967833,36.01461,23.880133,46.351814,14.459171,18.547684,29.931482,-0.7079992,28.057098,30.314644,11.79956,55.22803,31.964796,41.20089,25.76085,3.3386993,28.693716,32.506546,28.370325,47.19473,28.02019,58.728687,29.740374,36.000557,23.765892,46.349937,14.460003,18.566975,30.088907,-0.70884323,28.085413,30.25652,11.528074,55.226467,31.956732,41.22269,25.594242,3.356183,28.577913,32.49388,28.227938,47.191692,27.980425,58.643764,29.970125,36.007774,23.90589,46.36384,14.638163,18.55465,30.136011,-0.7436571,27.798748,30.256088,11.521878,55.304897,31.623323,41.166,25.820797,3.3384075,28.708319,32.498608,28.21134,47.19183,28.025837,58.64372,29.958479,35.988354,23.950031,46.353645,14.446564,18.539692,29.99938,-0.70761967,28.096214,30.283184,11.578472,55.227573,31.961473,41.229496,25.481422,3.3290339,28.67206,32.505726,28.389818,47.209763,27.86537,58.648342,29.945269,35.958584,24.139637,46.344616,14.45742,18.544182,30.01341,-0.74079704,27.64172,30.259117,11.5349245,55.228336,31.959772,41.25666,25.294376,3.2832394,28.214598,32.508747,28.273329,47.211506,27.944544,58.65005,29.905783,35.968563,24.158848,46.369633,14.562006,18.604053,30.325861,-0.7112732,28.120104,30.25943,11.531339,55.225117,31.953089,41.19943,25.72768,3.2624073,28.27308,32.50199,28.189495,47.197727,28.1525,58.746784,29.665014,35.97032,24.161072,46.32035,14.259834,18.549877,30.017424,-0.71606445,28.35755,30.26612,11.543425,55.2261,31.960417,41.233326,25.442574,3.3493443,28.590353,32.50284,28.227747,47.18,28.168781,58.797977,29.559103,35.99833,23.735607,46.34684,14.432631,18.561897,30.158525,-0.7108698,28.104439,30.303833,11.757257,55.304905,31.607058,41.20593,25.630249,3.27147,28.287931,32.5024,28.244406,47.20024,27.838661,58.724255,29.745516,35.975838,24.065664,46.34951,14.434145,18.544666,29.971907,-0.717844,28.365583,30.26202,11.540968,55.22517,31.952425,41.263557,25.291733,3.354455,28.76597,32.501923,28.208258,47.195293,28.004038,58.717068,29.750532,36.003925,23.727232,46.3633,14.610695,18.559753,30.166677,-0.7180271,28.366892,30.265259,11.536701,55.224995,31.954268,41.198746,25.593681,3.3462124,28.763643,32.499348,28.212282,47.199158,28.19025,58.721806,29.73879,35.9871,24.13036,46.362156,14.631033,18.538235,30.003355,-0.7178774,28.3547,30.258472,11.528604,55.225224,31.951761,41.266533,25.281286,3.348446,28.672556,32.49507,28.249983,47.2162,27.814632,58.567738,30.262136,35.993008,23.881958,46.356274,14.431932,18.545006,29.994028,-0.72974586,27.817827,30.265392,11.540706,55.22584,31.950666,41.223114,25.594992,3.3393707,28.770666,32.49591,28.210554,47.20186,27.852015,58.580135,30.256697,35.999672,23.779608,46.346195,14.428307,18.559776,30.179415,-0.72904396,27.819128,30.285503,11.585617,55.226635,31.957556,41.175316,25.795143,3.3002892,28.243769,32.497913,28.22096,47.201954,27.898478,58.809574,29.488585,35.988403,23.9184,46.3507,14.423365,18.681648,29.383692,-0.70787334,28.037323,30.260303,11.537711,55.22437,31.955423,41.262558,25.28281,3.2070122,27.92259,32.51291,28.029926,47.191628,28.188744,58.64449,29.900473,35.975784,24.09326,46.347332,14.447584,18.546825,29.98923,-0.71471214,27.884052,30.261456,11.538372,55.22774,31.954645,41.17959,25.789465,3.4110632,29.16532
12,34.480988,28.83729,47.496754,27.900078,60.052876,29.59418,37.50393,23.85315,47.292316,14.26351,18.363358,30.35961,-0.7228193,27.525368,31.947578,11.273149,56.244473,32.26365,43.079536,25.24086,6.6946783,28.76274,33.94605,28.445368,47.479874,27.944588,59.59814,30.002409,37.208008,23.786348,47.13522,14.306974,18.442982,30.073057,-0.63772583,27.855982,31.645363,11.256494,56.01901,32.420795,42.652885,25.354136,5.4055376,28.625444,33.936474,28.46668,47.50324,27.747147,59.60906,29.999933,37.207363,23.98668,47.130856,14.362734,18.467838,30.270658,-0.61747074,28.125748,31.583897,11.173016,56.02125,32.40965,42.664257,25.184475,5.6444464,29.756124,33.942795,28.444666,47.48468,27.99659,59.514805,30.269148,37.210663,23.773897,47.095795,13.97352,18.438313,30.096025,-0.6165552,28.086369,31.63733,11.392371,56.016254,32.42435,42.650227,25.328947,5.5406637,29.42267,33.936863,28.459452,47.488956,27.99005,59.597294,30.06106,37.222183,23.985909,47.132652,14.351059,18.436932,30.072634,-0.67572975,27.621834,31.587883,11.182575,56.018215,32.42622,42.646267,25.373985,5.628621,29.803728,33.949112,28.435663,47.483624,28.124979,59.77302,29.583582,37.205143,23.82815,47.0924,13.961859,18.428978,30.043741,-0.6149082,28.062534,31.586468,11.178643,56.01771,32.424698,42.672848,25.208397,5.610961,29.800478,33.937256,28.460909,47.486034,27.949814,59.590656,30.01306,37.200466,24.134254,47.1343,14.324221,18.456692,30.234236,-0.6164503,28.127861,31.616936,11.218516,56.01881,32.430805,42.687214,25.238043,5.4665346,29.034044,33.942158,28.48897,47.47717,27.958208,59.69431,29.732523,37.20733,23.755096,47.10034,14.162283,18.461151,30.254847,-0.61661625,28.134789,31.58179,11.168365,56.018543,32.4247,42.622715,25.518396,5.6325617,29.920477,33.93297,28.469564,47.471546,27.981518,59.599926,30.003313,37.208714,23.78774,47.148262,14.57234,18.505276,30.44015,-0.61910725,28.340796,31.57735,11.158461,56.029743,32.359818,42.626682,25.393913,5.4804335,29.03473,33.941105,28.45022,47.49093,27.811657,59.59905,29.99893,37.20954,23.801712,47.1372,14.351452,18.42929,30.067244,-0.61508465,28.124197,31.630558,11.390395,56.018764,32.43059,42.649593,25.347143,5.5262785,29.37868,33.94441,28.480341,47.54939,27.578085,59.600582,29.998564,37.18274,24.18688,47.142582,14.506107,18.454792,30.245947,-0.6497936,27.777718,31.638256,11.387253,56.01816,32.435265,42.6708,25.285786,5.5520983,29.310846,33.936214,28.474085,47.50213,27.918274,59.595333,29.98628,37.214508,23.98687,47.105675,14.18298,18.462955,30.301332,-0.6192665,28.13465,31.583187,11.168633,56.01737,32.41499,42.64404,25.397863,5.5310907,29.285925,33.968597,28.273169,47.494873,27.996534,59.68262,29.726706,37.217823,24.024725,47.132145,14.322821,18.456604,30.237043,-0.6163454,28.192877,31.583946,11.173026,56.017063,32.427856,42.625046,25.479734,5.6192427,29.89923,33.946617,28.445665,47.49591,27.819553,59.601788,29.909529,37.206955,24.096615,47.131413,14.33489,18.464897,30.236856,-0.63836956,27.871178,31.611378,11.208972,56.029346,32.349964,42.633686,25.365149,5.539769,29.31656,33.942905,28.461718,47.47936,28.08907,59.605663,29.957941,37.217197,23.960596,47.100292,14.168589,18.455578,30.227682,-0.6244173,27.926983,31.587921,11.180637,56.016773,32.422485,42.67011,25.319853,5.537875,29.435678,33.94574,28.611551,47.488285,28.124063,59.593876,29.966642,37.234665,23.946445,47.14807,14.55411,18.50048,30.430887,-0.63242245,28.447775,31.582718,11.166589,56.017277,32.418755,42.599995,25.493372,5.531104,29.413641,33.940845,28.449038,47.494427,28.004446,59.687016,29.735147,37.201527,23.986301,47.14568,14.542898,18.429722,30.056078,-0.61486435,28.18083,31.58144,11.166638,56.017178,32.418575,42.68573,25.156712,5.539035,29.413477,33.964275,28.277834,47.503883,27.73828,59.772236,29.611643,37.201702,23.778185,47.13934,14.349127,18.45494,30.246801,-0.61539936,28.070211,31.583733,11.171882,56.017002,32.42035,42.64846,25.368324,5.5976553,29.930082,33.938953,28.454962,47.486885,27.934795,59.528347,30.363836,37.20923,23.775286,47.134468,14.328638,18.457455,30.282236,-0.6143284,28.324656,31.59134,11.1849785,56.01788,32.42609,42.56524,25.731913,5.559947,29.354067,33.939297,28.467875,47.475693,27.948956,59.60918,29.887056,37.204086,23.974123,47.146843,14.5161495,18.476578,29.691442,-0.6365938,27.850882,31.585697,11.179489,56.015285,32.4331,42.669727,25.313137,5.546378,29.2447,33.953392,28.236933,47.498188,27.81876,59.587925,29.994307,37.175495,24.175406,47.13644,14.352772,18.456097,30.224321,-0.64223003,27.810287,31.6404,11.390198,56.019276,32.42067,42.628437,25.387098,5.4741163,29.105753
13,35.987038,29.09379,47.747166,27.84895,60.97488,29.751768,38.65418,23.891329,48.094418,14.14538,18.293678,30.398638,-0.5252714,27.578197,33.18914,10.86698,56.987568,32.79914,44.433857,25.12396,8.672238,29.16268,35.42294,28.692053,47.72316,28.041786,60.567432,30.084658,38.37552,23.781412,47.946167,14.382013,18.389996,30.286963,-0.47133255,27.83344,32.94993,10.782976,56.824833,32.623447,44.057713,25.202879,7.510663,29.09144,35.45261,28.510492,47.734417,27.684202,60.666714,29.832502,38.384228,23.806902,47.9452,14.394522,18.366306,30.150293,-0.46565628,27.885015,32.94015,10.77826,56.765537,32.914707,44.021038,25.303007,7.5915804,29.667143,35.418903,28.695124,47.721817,27.93224,60.545444,30.158484,38.418888,23.937906,47.936806,14.158056,18.361446,30.129091,-0.4422016,28.153645,32.970715,10.825562,56.763798,32.91232,44.063694,25.035484,7.521451,29.22484,35.41392,28.70305,47.723816,27.910076,60.658894,29.843996,38.38674,24.15814,47.930927,14.230486,18.388443,30.29733,-0.48534966,27.791088,32.943836,10.787725,56.822063,32.628105,44.046032,25.215631,7.529584,29.268888,35.42563,28.677992,47.71425,27.934994,60.586132,29.973658,38.377674,23.77724,47.901417,13.971584,18.356663,30.120699,-0.4638977,27.864193,32.94335,10.785616,56.764927,32.920162,44.044903,25.164993,7.531911,29.258078,35.452816,28.508276,47.72432,27.752937,60.56062,30.090857,38.390945,23.85743,47.9272,14.202414,18.393116,30.347578,-0.463192,27.883541,32.94096,10.775211,56.765354,32.92008,44.062393,25.17375,7.503766,29.139544,35.419693,28.705202,47.713947,27.89678,60.57117,30.019339,38.41275,24.104578,47.930855,14.190113,18.389515,30.335207,-0.46431446,27.884165,32.939095,10.774239,56.765713,32.91304,44.035625,25.239376,7.4649286,28.945066,35.41127,28.712069,47.72331,27.934258,60.499523,30.373003,38.38197,24.10829,47.94702,14.459864,18.393456,30.382692,-0.481781,27.724575,32.934742,10.76346,56.767162,32.904755,44.055702,25.02851,7.588504,29.505556,35.455276,28.499384,47.724834,27.886513,60.653233,29.836256,38.373848,23.772615,47.930923,14.237982,18.38208,30.325151,-0.48633862,27.66636,32.96662,10.815662,56.765614,32.920273,44.04809,25.210684,7.5752287,29.553865,35.419254,28.847975,47.72371,27.85557,60.735218,29.655584,38.38372,23.850016,47.94241,14.420998,18.387283,30.340574,-0.50309753,27.639193,32.96712,10.820688,56.822506,32.629208,44.055676,25.174908,7.5251074,29.206373,35.40822,28.86415,47.728813,28.0168,60.64813,29.837889,38.406845,23.968088,47.90406,14.012844,18.38832,30.342978,-0.46231842,27.878904,32.940956,10.775068,56.76392,32.90672,44.043438,25.219097,7.5046473,29.165213,35.424465,28.677866,47.72964,27.749886,60.55588,30.026,38.40818,24.006226,47.95425,14.424799,18.420559,30.48945,-0.46013927,27.888445,32.938274,10.7756605,56.763935,32.914642,44.039692,25.227764,7.4553423,28.917013,35.424088,28.67267,47.72114,27.86392,60.47417,30.376009,38.412395,24.00614,47.933174,14.219732,18.389511,30.324602,-0.4752636,27.846786,32.942497,10.775508,56.76636,32.89836,44.03332,25.197666,7.666711,30.07287,35.419003,28.698332,47.726765,27.781116,60.56442,30.075628,38.385754,23.786945,47.929188,14.201515,18.395542,30.32131,-0.44151688,28.11842,32.9433,10.784882,56.76392,32.910206,44.071724,25.051697,7.6630774,30.111727,35.420338,28.722994,47.71811,28.251963,60.6421,29.847025,38.309364,24.412107,47.908184,14.074436,18.39043,30.36489,-0.4717188,27.717005,32.936974,10.767333,56.825962,32.617455,44.05574,25.038958,7.4186945,28.83206,35.417534,28.692484,47.730778,27.91022,60.563572,30.025606,38.383144,23.809042,47.9441,14.428535,18.383171,30.311426,-0.44598007,28.410555,32.938408,10.772963,56.764103,32.91018,44.066757,25.027813,7.519725,29.222383,35.42156,28.670313,47.735157,27.683662,60.684444,29.766802,38.377964,23.771826,47.906178,14.059196,18.390858,30.34913,-0.49122238,27.67161,32.93888,10.776454,56.764256,32.912872,44.06892,25.04561,7.5815115,29.67917,35.41592,28.697184,47.725418,27.902126,60.665485,29.867777,38.378437,23.785242,47.89992,14.032358,18.387272,30.348295,-0.4372368,28.189213,32.939888,10.779303,56.76479,32.90959,43.97278,25.402994,7.552459,29.256868,35.41489,28.708212,47.725063,27.745388,60.54893,30.073893,38.38193,24.166372,47.94401,14.439013,18.363514,30.064802,-0.43816853,28.098497,32.94014,10.782846,56.763447,32.916687,44.056854,25.210255,7.592099,29.547705,35.44744,28.468966,47.72042,28.005552,60.640835,29.848707,38.393944,23.831297,47.95253,14.422861,18.401688,30.308542,-0.438138,28.082647,32.97102,10.823857,56.765415,32.9128,44.03111,25.195549,7.578368,29.522673
14,37.47982,29.328661,48.03903,27.805977,61.854107,29.949617,39.79068,23.97967,48.91082,14.028749,18.210308,30.415789,-0.2544918,27.676418,34.447178,10.47614,57.76462,33.32668,45.74894,24.94541,10.574012,29.465292,37.012806,28.746569,47.984318,27.877398,61.50723,30.240759,39.579475,24.150164,48.759895,14.120811,18.304874,30.157774,-0.210639,28.136108,34.26586,10.5786915,57.549717,33.337406,45.43117,25.085611,9.496076,28.816156,37.00112,28.718405,47.97102,27.96186,61.529957,30.186304,39.585457,23.96984,48.774525,14.310579,18.325302,30.342928,-0.2117405,28.15574,34.252087,10.409317,57.542667,33.412766,45.421734,25.097082,9.485024,28.883036,36.97395,28.951105,47.971333,27.720451,61.589855,30.028505,39.55513,23.839869,48.735794,13.927673,18.292702,30.1583,-0.263052,27.73236,34.256264,10.416552,57.543644,33.40418,45.433628,25.063347,9.516276,29.176867,36.970646,28.958364,47.977264,27.694359,61.523685,30.1755,39.540348,23.692474,48.758976,14.114075,18.328373,30.366526,-0.2554407,27.880041,34.25605,10.416414,57.548313,33.34382,45.451954,24.929983,9.597451,29.536432,36.97587,29.093473,47.979343,27.86448,61.43751,30.5035,39.54292,23.801243,48.76271,14.065805,18.320435,30.335295,-0.20988274,28.400621,34.254993,10.415412,57.58205,33.149433,45.426453,25.078508,9.593375,29.516268,36.981045,28.925356,47.977013,27.68593,61.598972,30.006563,39.54983,23.835253,48.75841,14.08934,18.373245,30.558966,-0.21069336,28.152733,34.243843,10.39717,57.54302,33.414955,45.404743,25.252758,9.5953665,29.509771,37.01112,28.753733,47.980442,27.854609,61.499485,30.228395,39.535088,23.690163,48.7769,14.289782,18.327118,30.371817,-0.24511814,27.887611,34.25009,10.405328,57.543934,33.40487,45.421593,25.097456,9.683681,29.834944,36.967037,28.963678,47.96858,28.035643,61.435772,30.592722,39.54775,23.850452,48.772625,14.338928,18.30315,30.193998,-0.25493526,27.864042,34.24491,10.396148,57.5417,33.409946,45.43087,25.04136,9.5211115,29.210306,36.99999,28.900202,47.96992,28.018066,61.516438,30.17599,39.542473,23.813969,48.762486,14.122488,18.299675,30.206007,-0.24532127,27.832085,34.25036,10.406934,57.5432,33.414555,45.42532,25.103174,9.466052,28.82097,37.016678,28.772902,47.97395,27.71696,61.530796,30.119658,39.542896,23.817265,48.757076,14.1249485,18.29982,30.196291,-0.25723648,27.848572,34.253845,10.413411,57.54916,33.346428,45.434387,25.07824,9.609836,29.53855,36.952698,29.14805,47.973976,27.853367,61.50832,30.182692,39.58338,23.995861,48.731884,13.891567,18.325836,30.370989,-0.21270275,28.141869,34.252205,10.406423,57.543644,33.4004,45.430443,25.081972,9.589284,29.497923,36.971985,28.965048,47.9806,27.834225,61.65005,29.83209,39.569954,24.205347,48.76723,14.168495,18.31828,30.207125,-0.27628613,27.497309,34.249004,10.405611,57.54278,33.40663,45.452858,24.920265,9.504502,29.114756,36.976387,28.915876,47.979527,27.674236,61.570415,30.051706,39.572315,24.015406,48.756893,14.104998,18.325722,30.362402,-0.25146198,27.886488,34.246857,10.397151,57.57697,33.14246,45.444008,24.899286,9.613505,29.635572,36.974384,28.951452,47.970715,27.843145,61.512783,30.256353,39.546776,23.785711,48.778366,14.303442,18.303974,30.176992,-0.2628994,27.730234,34.2552,10.414134,57.543827,33.402157,45.437954,25.08522,9.611808,29.645319,36.97626,28.95083,47.986942,28.085844,61.49828,30.199717,39.569077,24.104418,48.77598,14.250746,18.360878,30.53591,-0.2691183,27.664751,34.248444,10.400962,57.573902,33.102695,45.43505,25.018894,9.497869,29.082644,36.97326,28.947802,47.97939,27.863785,61.584087,29.998362,39.584087,23.970915,48.771088,14.310429,18.29634,30.20041,-0.2178297,27.960627,34.249153,10.403629,57.543835,33.401123,45.439022,25.091492,9.670964,29.885286,36.9701,28.955778,47.98477,27.815199,61.450993,30.435942,39.545483,23.80766,48.767574,14.091242,18.329987,30.390917,-0.20546341,28.34212,34.250015,10.408059,57.58137,33.143055,45.453476,24.89979,9.597325,29.578672,36.953247,29.109983,47.969353,28.012798,61.632656,29.94176,39.584034,23.991653,48.762897,14.06539,18.327148,30.38328,-0.25620937,27.721935,34.250557,10.408247,57.543705,33.4047,45.416092,25.108494,9.628453,29.582636,36.970665,28.960314,47.96416,27.835527,61.42017,30.544382,39.577236,24.060137,48.752224,14.141712,18.372646,30.507563,-0.23744869,27.917316,34.251064,10.410746,57.5434,33.40238,45.403385,25.2617,9.524003,29.230852,36.980545,28.933321,47.980137,27.700676,61.601765,29.971312,39.545467,23.812992,48.763714,14.158922,18.329124,30.362444,-0.23723507,27.912548,34.256634,10.414661,57.584835,33.15007,45.422466,25.07459,9.518954,29.219145
15,39.06394,29.565657,48.32086,27.774149,62.738964,30.126879,40.96295,24.01438,49.72443,13.935719,18.1829,30.472681,0.07359791,27.82811,35.71708,10.102308,58.523952,33.84957,47.072723,24.70118,12.269008,29.219408,38.526,29.146406,48.281082,27.818933,62.340595,30.71023,40.700546,23.967,49.59756,13.978336,18.21814,30.137785,0.036455154,27.818504,35.570023,10.07525,58.340427,33.887623,46.724968,25.087112,11.514407,28.994349,38.519176,29.156195,48.278416,27.679071,62.408115,30.408022,40.72338,24.0842,49.614918,14.199089,18.249775,30.387484,0.086699486,28.289415,35.566006,10.054743,58.366543,33.661533,46.755714,24.90403,11.580905,29.677237,38.543106,28.986929,48.26789,27.968204,62.498898,30.17401,40.737854,24.07334,49.6259,14.160086,18.2821,30.530764,0.048689842,27.945816,35.564327,10.054514,58.340565,33.89872,46.787636,24.752014,11.497014,29.385637,38.50012,29.351187,48.2653,27.938892,62.341785,30.6971,40.695095,23.871216,49.617535,14.18693,18.263783,30.376284,0.09222698,28.240942,35.56987,10.062495,58.33978,33.896416,46.734608,25.049639,11.477,29.079557,38.494137,29.35319,48.274586,27.655418,62.3923,30.487131,40.69111,23.887566,49.607754,13.998959,18.249325,30.404593,0.09044075,28.33343,35.56788,10.05854,58.34721,33.83877,46.786423,24.73762,11.502593,29.417372,38.540077,28.988947,48.277218,27.812023,62.51401,30.164335,40.70419,23.893284,49.567616,13.797628,18.259949,30.435675,0.033527374,27.822453,35.557194,10.040984,58.340878,33.90069,46.79321,24.787613,11.480287,29.075224,38.531754,28.939795,48.28072,27.818598,62.393063,30.433226,40.73824,24.035425,49.577194,13.853134,18.227055,30.189405,0.049604416,27.975382,35.588028,10.217056,58.340862,33.89535,46.756336,24.918282,11.528241,29.509382,38.538025,28.995962,48.2716,27.712656,62.412502,30.490576,40.73333,24.066784,49.612972,14.218479,18.245598,30.35472,0.044355392,27.984684,35.56012,10.043228,58.33994,33.90471,46.75955,24.900461,11.498532,29.371035,38.539314,28.975676,48.27091,27.866966,62.33595,30.697874,40.691914,23.905888,49.602257,14.007111,18.288723,30.545927,0.05346489,27.96363,35.558514,10.044079,58.341076,33.903862,46.78692,24.756546,11.491014,28.924757,38.52969,28.92454,48.26625,27.975634,62.491528,30.175352,40.691017,23.893312,49.566647,13.792841,18.248798,30.35985,0.048005104,27.987495,35.56239,10.05112,58.341053,33.897232,46.781536,24.757292,11.48133,29.090284,38.503662,29.21776,48.27124,27.791935,62.491116,30.181707,40.725735,24.084484,49.566334,13.785807,18.248672,30.380297,0.08867931,28.282793,35.566483,10.051752,58.33974,33.88993,46.76033,24.921831,11.469745,29.04809,38.533882,29.020895,48.27179,27.827705,62.401875,30.340212,40.72748,24.148838,49.571743,13.845951,18.252647,30.34947,0.09323025,28.098652,35.56383,10.053559,58.3402,33.902752,46.787327,24.713531,11.584239,29.722677,38.51077,29.167875,48.32131,27.414236,62.3961,30.404932,40.720592,24.10013,49.603104,13.992954,18.250504,30.377703,0.08966541,28.238867,35.561417,10.043786,58.345676,33.842808,46.7354,25.03232,11.587157,29.8021,38.51327,29.183,48.273212,27.672764,62.40283,30.43522,40.679703,23.696545,49.603065,14.047422,18.214794,30.151918,0.04917431,27.945377,35.568832,10.059551,58.340046,33.89344,46.789326,24.770988,11.506562,29.444101,38.515106,29.176275,48.276016,27.690634,62.488346,30.203547,40.69897,23.964512,49.572178,13.831921,18.240036,30.213247,0.04701519,27.92352,35.5634,10.047316,58.36442,33.618767,46.76005,24.888863,11.487489,28.99158,38.512314,29.17956,48.264996,27.97242,62.498394,30.164751,40.697502,23.91865,49.611813,14.192846,18.211567,30.175287,0.037682533,27.769552,35.564312,10.050306,58.37003,33.654213,46.78929,24.783815,11.591716,29.867891,38.50721,29.191736,48.28428,27.815496,62.48325,30.217527,40.692825,23.708395,49.60716,14.006922,18.251278,30.400385,0.09333897,28.327806,35.563114,10.052501,58.34699,33.836136,46.77692,24.887688,11.486041,29.413511,38.50743,29.212263,48.276913,27.853697,62.43018,30.335852,40.699455,23.946083,49.60105,13.9860325,18.22433,30.19687,0.028928757,27.742859,35.564896,10.053486,58.340206,33.89524,46.754208,24.892115,11.527858,29.488771,38.51,29.191053,48.272392,27.666348,62.480526,30.24676,40.729214,24.12057,49.61262,14.172796,18.2387,30.24597,0.051013947,27.974634,35.565083,10.055497,58.33959,33.889194,46.79186,24.790268,11.500363,29.378298,38.507366,29.205832,48.302628,27.594688,62.394993,30.38045,40.733784,24.061947,49.57368,13.831131,18.22551,30.195517,0.031097412,27.788656,35.565617,10.052665,58.34889,33.842976,46.784683,24.729704,11.498506,29.379995
16,40.636738,29.735136,48.60187,27.7382,63.645153,30.333239,42.152798,24.011059,50.54165,13.85017,18.184269,30.504877,0.47344875,27.99722,36.99593,9.709819,59.253963,34.36196,48.38512,24.45961,14.100348,29.463518,40.148533,29.399065,48.566814,27.619976,63.303722,30.654272,41.882076,23.944876,50.433197,13.882685,18.195965,30.188246,0.45054913,28.326319,36.87366,9.693445,59.11291,34.397778,48.127968,24.546099,13.3700285,29.44481,40.134266,29.427172,48.571045,27.921387,63.40373,30.350328,41.88599,23.954296,50.412308,13.733219,18.20478,30.258223,0.42000484,28.171309,36.885532,9.703755,59.120525,34.338997,48.130936,24.105923,13.472749,29.888475,40.14448,29.388666,48.564014,27.841326,63.40032,30.333082,41.91109,24.136492,50.459312,14.144127,18.242004,30.492281,0.3804903,27.93489,36.881084,9.701363,59.113285,34.392757,48.106674,24.660585,13.248937,28.772184,40.125664,29.612032,48.56594,27.816814,63.30261,30.645803,41.92059,24.26821,50.434227,13.943008,18.207623,30.239683,0.41114616,28.178362,36.8884,9.708738,59.112003,34.398823,48.128647,24.538393,13.452119,29.765738,40.12692,29.595297,48.564438,27.596706,63.239384,30.894312,41.90353,24.094854,50.43829,13.924795,18.261616,30.632105,0.40197945,27.967918,36.887733,9.707755,59.114307,34.38544,48.10672,24.643559,13.25649,29.105051,40.12477,29.555037,48.562458,27.658726,63.306194,30.544989,41.887447,23.763668,50.454983,14.0408325,18.275906,30.625212,0.40216255,28.09255,36.875565,9.694809,59.11382,34.404133,48.128456,24.499874,13.259492,29.06803,40.149826,29.172407,48.564133,27.629353,63.393116,30.370321,41.89071,23.956625,50.44049,13.8793335,18.232513,30.399343,0.38258743,27.93964,36.897488,9.738079,59.113735,34.3945,48.126682,24.503933,13.247827,28.791056,40.137875,29.399546,48.553734,27.938538,63.417645,30.356127,41.921818,24.132761,50.449276,14.122904,18.232193,30.439829,0.40096283,28.143261,36.880047,9.695139,59.112774,34.403404,48.106827,24.657068,13.3405695,29.469976,40.149193,29.1793,48.556244,27.961103,63.39031,30.397509,41.882416,23.76281,50.454075,14.103153,18.241066,30.498026,0.4048767,28.120045,36.874832,9.694064,59.113567,34.40027,48.124687,24.486174,13.338983,29.371264,40.146156,29.151754,48.561436,27.695784,63.44836,30.156912,41.883102,23.928337,50.451572,14.026518,18.206059,30.24808,0.40361595,28.149538,36.907604,9.861855,59.11343,34.407707,48.101738,24.660683,13.346726,29.429308,40.150024,29.399466,48.573093,27.766745,63.449177,30.155622,41.885677,23.947731,50.46393,14.063444,18.266388,30.596304,0.390728,27.779953,36.886326,9.70249,59.113293,34.390198,48.129345,24.510952,13.256778,29.040297,40.134342,29.41078,48.568,27.804228,63.374363,30.373678,41.881626,23.977411,50.45848,14.074886,18.234959,30.428392,0.39198208,27.956772,36.88275,9.703032,59.11314,34.39817,48.074062,24.796473,13.361367,29.545954,40.14013,29.407053,48.570103,27.722847,63.388218,30.372728,41.88495,23.962343,50.45522,14.08996,18.210327,30.23446,0.3888235,27.982351,36.879364,9.694188,59.113537,34.387035,48.12834,24.524534,13.3442335,29.531748,40.162525,29.218607,48.567154,27.78719,63.40022,30.365866,41.910637,24.025894,50.43904,13.927717,18.229393,30.399035,0.451766,28.371687,36.888603,9.709712,59.145382,34.156902,48.10973,24.681723,13.258832,29.108652,40.145832,29.413633,48.5737,27.739658,63.29626,30.56619,41.884724,23.952114,50.403904,13.684225,18.233421,30.375471,0.4110546,28.122766,36.8833,9.700435,59.120953,34.33504,48.135017,24.315119,13.344609,29.404696,40.140457,29.414545,48.54941,27.981897,63.295918,30.548903,41.8836,23.924755,50.44707,14.099136,18.19173,30.221518,0.45168495,28.291414,36.884033,9.7016735,59.12158,34.334934,48.10844,24.693293,13.360599,29.568285,40.134888,29.428537,48.56757,27.63467,63.308292,30.552145,41.884964,23.902512,50.46008,14.111687,18.270996,30.620836,0.44738102,28.450712,36.882576,9.702747,59.11459,34.383114,48.059628,24.854393,13.326287,29.449942,40.141914,29.419203,48.560966,27.638222,63.410503,30.334173,41.883698,23.95333,50.409645,13.724249,18.228603,30.385992,0.36984158,27.697697,36.884212,9.70418,59.1134,34.396076,48.12399,24.473345,13.375516,29.539717,40.13776,29.42613,48.56346,27.617067,63.303616,30.570066,41.883617,23.971964,50.450012,14.112869,18.236176,30.438917,0.3718958,27.74633,36.88558,9.706156,59.136364,34.16029,48.129284,24.493513,13.261262,29.116526,40.115517,29.610456,48.564648,27.898876,63.28455,30.604013,41.921173,24.133917,50.4405,13.87937,18.233791,30.399927,0.40398216,28.086409,36.911045,9.864764,59.115307,34.390675,48.124336,24.462694,13.351068,29.478651
17,42.18799,29.85034,48.82762,27.67883,64.5039,30.566282,43.286148,24.02809,51.40627,13.756899,18.177746,30.51367,0.94104004,28.17178,38.30148,9.32696,59.99168,34.88697,49.660046,24.229319,15.944207,29.87008,41.74654,29.568857,48.85953,27.721544,64.23987,30.803415,43.105637,24.104303,51.28925,13.988005,18.272362,30.57921,0.81938076,28.133183,38.22543,9.477497,59.854763,34.887947,49.45351,24.25134,15.213998,29.473955,41.733387,29.60604,48.8511,27.7905,64.238045,30.735292,43.09134,23.918732,51.248344,13.578209,18.243874,30.437788,0.83786106,28.296816,38.213017,9.333275,59.85586,34.879433,49.458736,23.98139,15.203948,29.497683,41.7412,29.588713,48.845875,27.622902,64.22332,30.747458,43.09523,23.964628,51.294075,14.074839,18.25261,30.49803,0.82406807,28.260832,38.207928,9.328931,59.85519,34.879276,49.45246,24.279999,15.167619,28.959307,41.739185,29.618216,48.848103,27.59945,64.23886,30.796732,43.09655,23.9892,51.286327,14.014776,18.241852,30.426287,0.83670235,28.31114,38.215405,9.335704,59.85361,34.88698,49.45332,24.250036,15.281295,29.840025,41.744854,29.754465,48.852497,27.563108,64.23002,30.852365,43.100544,23.936535,51.29445,14.029112,18.280434,30.692984,0.8326044,28.24145,38.21413,9.334632,59.85397,34.882122,49.45159,24.26321,15.163363,29.342249,41.769356,29.431658,48.84155,27.912666,64.143616,31.075773,43.114403,24.082802,51.276203,13.84194,18.255749,30.506819,0.8090992,28.100008,38.202785,9.322778,59.855534,34.88747,49.43338,24.42494,15.273557,29.72193,41.737877,29.35798,48.841755,27.883379,64.32727,30.534224,43.11025,24.090656,51.29308,14.012318,18.250298,30.463236,0.8034153,28.07576,38.210876,9.334487,59.855885,34.88668,49.434044,24.414595,15.167043,28.960176,41.755604,29.39158,48.848267,27.959684,64.25719,30.723692,43.092587,23.95711,51.27433,14.047007,18.245544,30.472265,0.80387306,28.122658,38.20802,9.323129,59.854885,34.88695,49.450027,24.259779,15.143674,29.055681,41.740833,29.345442,48.847603,27.955097,64.34435,30.530165,43.095882,23.909964,51.274487,13.869463,18.250294,30.500803,0.8094206,28.10334,38.2026,9.322634,59.855625,34.886368,49.451885,24.247316,15.185218,29.39852,41.740276,29.324472,48.840546,27.772764,64.24174,30.683077,43.115,24.106396,51.273396,13.826633,18.209469,30.241873,0.83784103,28.31843,38.244453,9.516983,59.875957,34.675465,49.44924,24.278519,15.19341,29.437956,41.73995,29.578035,48.847412,27.888401,64.24386,30.6808,43.090755,23.909681,51.286247,13.875301,18.253204,30.492159,0.8120985,28.030926,38.213764,9.331407,59.855297,34.880775,49.434017,24.421276,15.171205,29.341925,41.732517,29.607557,48.8551,27.771555,64.20728,30.770658,43.084957,23.928612,51.248413,13.687838,18.221256,30.264372,0.8056488,28.075212,38.20989,9.330352,59.8551,34.881927,49.415825,24.47535,15.274577,29.804613,41.760147,29.371405,48.85282,27.595951,64.37315,30.380018,43.128498,24.268156,51.22866,13.492491,18.245476,30.420675,0.8038969,28.083405,38.207573,9.323993,59.853947,34.888268,49.43075,24.41522,15.173215,29.409792,41.7472,29.339624,48.85578,27.785172,64.23251,30.750189,43.1088,24.112299,51.275208,13.835735,18.216358,30.27131,0.8195133,28.147724,38.214916,9.336551,59.862118,34.820625,49.454548,24.298489,15.2586775,29.712004,41.745293,29.58322,48.85573,27.742954,64.30883,30.57628,43.092064,23.938234,51.274895,13.7746105,18.218311,30.24814,0.88742065,28.542215,38.210163,9.329041,59.853992,34.883102,49.43973,24.368233,15.282325,29.79082,41.74097,29.583765,48.84384,27.628984,64.20495,30.799757,43.091278,23.917927,51.24611,13.637161,18.199188,30.25854,0.84817314,28.298513,38.210735,9.328744,59.85567,34.866905,49.45357,24.309076,15.1387415,29.057226,41.759506,29.392435,48.839394,27.889843,64.32169,30.554522,43.093105,23.934555,51.280552,13.877802,18.25336,30.506754,0.82571125,28.134785,38.2094,9.329229,59.854366,34.876663,49.45919,24.306042,15.1351595,29.021566,41.742657,29.585264,48.85467,27.735275,64.33945,30.509523,43.110497,24.122915,51.279827,13.791325,18.275349,30.62773,0.8249798,28.202208,38.211533,9.33359,59.855633,34.887295,49.4379,24.367374,15.293746,29.836973,41.722897,29.753706,48.852436,27.58601,64.316574,30.5707,43.08801,23.930395,51.267506,13.845198,18.25486,30.495691,0.88212013,28.41237,38.21278,9.335007,59.861454,34.823753,49.4542,24.248983,15.150569,29.007498,41.717865,29.804441,48.856388,27.776333,64.21159,30.807577,43.091026,23.957314,51.243256,13.642292,18.247307,30.456617,0.80712986,28.097216,38.22072,9.3633585,59.854847,34.881897,49.44794,24.224472,15.267343,29.794386
18,43.79509,29.942587,49.07063,27.619268,65.31477,30.837381,44.4334,24.029799,52.22575,13.652409,18.175346,30.5232,1.4690399,28.31537,39.578148,8.955679,60.75481,35.42964,50.90128,23.99044,16.442368,30.353048,43.310493,29.870832,49.07404,27.69576,65.2131,30.776972,44.258644,24.161518,52.153915,13.749725,18.258568,30.49948,1.3079433,28.24549,39.560467,8.985096,60.603085,35.384167,50.734726,24.01674,17.111393,29.833853,43.309845,29.723703,49.084244,27.711662,65.19583,30.777277,44.250397,23.747866,52.178528,13.845427,18.289135,30.640081,1.3125563,28.274668,39.567047,8.972133,60.603283,35.391064,50.733147,23.968151,17.200573,30.15106,43.31602,29.711748,49.07481,27.52943,65.078964,31.030317,44.241787,23.952257,52.164158,13.788626,18.258213,30.059393,1.395792,28.704008,39.56229,8.967556,60.601254,35.380074,50.714737,24.188868,17.088768,29.361273,43.31738,29.700987,49.066196,27.67296,65.21089,30.776728,44.239857,23.955217,52.118626,13.395969,18.256866,30.031904,1.3366652,28.47621,39.570118,8.97401,60.602596,35.387794,50.7136,24.196575,17.20443,30.210161,43.32823,29.70358,49.080437,27.51327,65.20789,30.790518,44.23927,23.948587,52.179726,13.977602,18.237888,30.330374,1.3315887,28.44201,39.568707,8.97235,60.602528,35.38381,50.733334,24.014647,17.085754,29.750483,43.319332,29.686724,49.08068,27.759895,65.08613,31.084967,44.24006,23.993723,52.16086,13.725281,18.276482,30.638483,1.302681,28.242922,39.557022,8.960819,60.602917,35.38261,50.659008,24.391834,17.321049,30.552382,43.30525,29.84392,49.075157,27.569042,65.188774,30.755442,44.24121,23.979027,52.161854,13.773933,18.22284,30.274817,1.3299036,28.432035,39.559937,8.964231,60.6022,35.38355,50.742798,23.869343,17.205673,30.066072,43.317513,29.687967,49.08188,27.913694,65.22176,30.774107,44.26764,24.123512,52.146873,13.749069,18.276512,30.641394,1.2995157,28.261663,39.56355,8.963417,60.61407,35.179993,50.66828,24.354525,17.075073,29.348845,43.318253,29.68588,49.07418,27.578375,65.19948,30.743391,44.250195,23.94658,52.158737,13.746086,18.289509,30.663168,1.3045378,28.244131,39.55732,8.962194,60.612247,35.176662,50.736237,24.026348,17.085281,29.768404,43.31373,29.824965,49.073887,27.574543,65.22587,30.622168,44.241497,23.982466,52.159496,13.71195,18.246574,30.440165,1.3969374,28.727674,39.56408,9.000547,60.619236,35.148502,50.732685,24.026842,17.204964,30.150145,43.31791,29.479395,49.08316,27.709356,65.08173,31.006487,44.23922,23.924927,52.16918,13.760382,18.251827,30.4658,1.3925352,28.616087,39.56766,8.9692135,60.601315,35.37875,50.704266,24.227663,17.192375,30.119818,43.30824,29.728712,49.07123,27.718264,65.171486,30.812101,44.23449,23.94253,52.182003,13.905544,18.284805,30.591028,1.3942766,28.640497,39.564598,8.96954,60.615368,35.17733,50.72526,24.061834,17.198494,30.20238,43.326527,29.664583,49.081303,27.528818,65.11408,30.922812,44.272495,24.183435,52.136856,13.483599,18.288517,30.624926,1.3019829,28.250124,39.56242,8.964462,60.60278,35.393414,50.702286,24.22136,17.183434,30.112444,43.30708,29.447165,49.084354,27.55899,65.02129,31.294367,44.269386,24.155172,52.161297,13.741688,18.246704,30.443033,1.3074083,28.067142,39.568798,8.974686,60.603054,35.370728,50.75608,23.680416,17.096455,29.809511,43.302647,29.854284,49.07597,27.529608,65.095085,30.983942,44.22634,23.94573,52.163982,13.722782,18.245872,30.422064,1.3194351,28.321795,39.56445,8.966922,60.60104,35.39329,50.734238,24.03162,17.113625,29.848532,43.318012,29.703268,49.06515,27.823694,65.178314,30.808844,44.26962,24.121689,52.173374,13.842962,18.247341,30.459692,1.3211231,28.263887,39.59604,9.129614,60.603024,35.38388,50.738297,24.05727,17.176464,30.04344,43.30875,29.458044,49.078167,27.576057,65.02379,31.241339,44.25275,24.142643,52.11855,13.389053,18.278473,30.644224,1.3175678,28.050245,39.564724,8.969472,60.602924,35.38473,50.73403,24.03784,17.076973,29.679716,43.31883,29.697378,49.075577,27.539808,65.19965,30.733576,44.240265,23.997768,52.137215,13.549826,18.231998,30.321497,1.3084888,28.268244,39.565,8.96985,60.615894,35.177113,50.730137,24.01337,17.115158,29.86934,43.31429,29.739832,49.082314,27.700418,65.1014,30.979269,44.26722,24.128609,52.137493,13.531361,18.259846,30.504053,1.3527012,28.49343,39.56664,8.972742,60.603436,35.37186,50.737553,24.026329,17.09378,29.711706,43.33835,29.559977,49.077286,27.53839,65.08804,31.03367,44.25122,24.120193,52.165108,13.703747,18.252499,30.469023,1.3029518,28.057098,39.589413,9.126896,60.60329,35.38481,50.732475,24.006308,17.064327,29.46689
19,45.40635,30.035448,49.35839,27.556238,66.0778,31.135317,45.567738,24.031668,53.01584,13.540009,18.18359,30.524958,2.0237684,28.469229,40.86398,8.59728,61.52981,35.97627,52.128296,23.785099,16.70618,30.37261,44.94174,29.990065,49.324284,27.479425,65.94821,31.21247,45.402943,23.99214,52.979298,13.430254,18.297783,30.655355,1.8708897,28.38074,40.86903,8.602919,61.37112,35.905983,51.978676,23.786064,17.557106,29.914595,44.944946,29.600584,49.314075,27.648304,66.0481,30.844099,45.406395,23.908922,53.01254,13.827398,18.267624,30.518103,1.9019156,28.570044,40.886856,8.62044,61.37334,35.911594,51.942886,23.963598,17.553715,30.296984,44.948944,29.804628,49.31526,27.770834,65.899925,31.309805,45.403355,23.954613,52.99733,13.643312,18.225098,30.204268,1.8823547,28.275541,40.88234,8.617083,61.36967,35.902336,51.985264,23.653397,17.558994,29.847689,44.949467,29.78726,49.329407,27.472036,66.02156,31.007044,45.401485,23.95488,52.999924,13.558399,18.210445,30.2115,1.9129095,28.619497,40.88993,8.624155,61.37299,35.912148,51.97896,23.824572,17.524036,29.934145,44.96016,29.76145,49.325897,27.465652,65.9483,31.219896,45.399136,23.956867,53.000576,13.686384,18.258507,30.457735,1.9152441,28.595922,40.888897,8.622157,61.3718,35.90863,51.977814,23.781952,17.74995,30.944284,44.941498,29.588408,49.312042,27.67879,65.84437,31.574953,45.41596,24.324097,53.011265,13.80991,18.263184,30.502504,1.9009705,28.569006,40.878174,8.60964,61.370045,35.9005,51.994907,23.679134,17.535748,30.001421,44.939148,29.845385,49.327305,27.458733,65.92063,31.22669,45.401146,23.960714,52.97509,13.456503,18.283031,30.602545,1.9694166,28.840391,40.905537,8.767977,61.37061,35.905064,51.979,23.75268,17.587486,30.323233,44.943012,29.812021,49.30288,27.848068,66.02209,31.003801,45.40901,23.782177,52.984085,13.601503,18.264622,30.513605,1.905962,28.585485,40.88335,8.612362,61.384083,35.67483,51.93485,24.019745,17.54678,29.81219,44.933777,29.97732,49.32574,27.454395,66.005615,31.010897,45.400883,23.978983,53.00921,13.827158,18.268501,30.101614,1.9121199,28.573622,40.878014,8.612056,61.37232,35.860516,51.980988,23.79987,17.533173,29.878397,44.94598,29.828287,49.321877,27.489637,65.99645,30.998938,45.41289,23.948982,52.994644,13.60618,18.26323,30.48908,1.9358082,28.66839,40.870605,8.610785,61.372967,35.85995,51.97756,23.792418,17.532509,29.949682,44.94746,29.75125,49.327408,27.461935,65.99872,31.064276,45.400635,23.93456,52.9779,13.464617,18.289764,30.628027,1.8883638,28.449514,40.886833,8.617649,61.36878,35.898056,51.977745,23.82198,17.55753,30.3038,44.94236,29.818457,49.32046,27.49272,65.9913,31.044134,45.40898,23.754866,53.001198,13.676353,18.241844,30.302309,1.8862486,28.462706,40.88497,8.617558,61.371128,35.855797,51.97385,23.785412,17.52177,29.932852,44.94277,29.570307,49.328243,27.63796,65.900925,31.279558,45.43283,24.161001,53.01865,13.772371,18.245506,30.307657,1.9048948,28.58357,40.882053,8.612867,61.37235,35.909786,51.974308,23.813747,17.553207,30.270216,44.947624,29.767954,49.321964,27.479412,65.91649,31.346254,45.404415,23.984968,52.972622,13.4544735,18.262142,30.486761,1.8730526,28.155958,40.888016,8.624331,61.37035,35.90711,51.966503,23.924084,17.524014,29.869463,44.942116,29.978537,49.32601,27.444498,66.00082,31.078154,45.426525,24.139666,53.012573,13.823929,18.257599,30.465845,1.9088869,28.582842,40.884647,8.616414,61.373684,35.915924,51.949017,23.962969,17.532925,29.894827,44.949852,29.791693,49.316536,27.50033,65.99606,31.034983,45.400635,23.962029,53.007366,13.807642,18.303589,30.676489,1.900774,28.552263,40.894855,8.64734,61.37012,35.90354,51.983868,23.81981,17.527237,29.906366,44.94625,29.77054,49.330826,27.633234,66.05006,30.910913,45.40271,24.00936,52.99983,13.570253,18.266022,30.509726,1.8760481,28.32728,40.884357,8.619432,61.37981,35.708103,51.977036,23.792389,17.530602,29.845522,44.943523,29.952406,49.311466,27.62654,65.92995,31.210054,45.402615,23.978716,52.996346,13.604227,18.296333,30.615694,1.8759604,28.398909,40.88583,8.620883,61.373432,35.860622,51.97296,23.762423,17.535995,29.912615,44.949883,29.802053,49.322678,27.514082,66.00371,31.05842,45.404266,23.984694,53.00872,13.756132,18.266842,30.507132,1.8802261,28.433619,40.8862,8.62118,61.37029,35.90309,51.95346,23.95885,17.53917,29.886045,44.94806,29.7805,49.328236,27.615953,65.91311,31.296972,45.401146,23.98002,53.010418,13.830372,18.230793,30.278326,1.8627834,28.165403,40.886272,8.6413965,61.372036,35.909447,51.981182,23.610552,17.54454,29.820627
20,46.897392,30.030798,49.71923,27.472288,66.805305,31.433348,46.684917,24.055887,53.808743,13.42329,18.200127,30.510378,2.6202583,28.658121,42.15979,8.23518,62.283215,36.5016,53.31429,23.58664,16.839779,30.25611,46.577637,29.921827,49.623608,27.55925,66.702515,31.545366,46.558937,23.766373,53.79304,13.460709,18.286308,30.513636,2.4656887,28.540415,42.19093,8.257964,62.148922,36.43587,53.20879,23.59662,17.782658,30.251348,46.570305,29.868753,49.619034,27.422783,66.712265,31.453768,46.579807,24.129261,53.79636,13.539583,18.279823,30.488623,2.4640932,28.378683,42.202904,8.280107,62.15051,36.439083,53.156445,23.803764,17.728287,29.891489,46.5719,29.894114,49.610992,27.789078,66.59707,31.874853,46.549118,23.962387,53.789402,13.521017,18.31789,30.609186,2.4671535,28.521906,42.200317,8.278138,62.14741,36.43337,53.210213,23.571478,17.762314,29.878046,46.558064,29.675043,49.61825,27.723007,66.71121,31.495085,46.577755,24.138008,53.77592,13.322699,18.306911,30.602304,2.5107107,28.772337,42.205475,8.284562,62.161884,36.249413,53.169674,23.783527,17.741817,30.187098,46.58159,29.84529,49.638554,27.39218,66.70519,31.54511,46.574696,24.139744,53.765453,13.162844,18.312443,30.643393,2.4715452,28.565138,42.20414,8.281376,62.15584,36.240612,53.208546,23.590624,17.765911,30.375051,46.56922,29.843649,49.615055,27.447237,66.785446,31.383467,46.574562,24.21987,53.80772,13.740032,18.276234,30.46982,2.5692892,29.244226,42.197704,8.270707,62.147297,36.431786,53.210545,23.564558,17.841099,30.564096,46.566196,30.077154,49.62213,27.56043,66.67695,31.5679,46.547924,23.964106,53.80746,13.676979,18.309616,30.669474,2.5645409,29.057142,42.209904,8.301433,62.14697,36.43131,53.171066,23.765945,17.770535,30.301683,46.566624,29.909906,49.612057,27.457943,66.7737,31.293318,46.54733,23.898176,53.785366,13.483467,18.278973,30.4835,2.5123482,28.778875,42.200985,8.2733,62.149303,36.38978,53.20276,23.61786,17.751572,29.84345,46.56674,29.944124,49.623207,27.384714,66.69573,31.504251,46.572384,24.166092,53.776997,13.372398,18.232372,30.212801,2.4735918,28.580942,42.197422,8.272829,62.14963,36.42997,53.21027,23.60855,17.743534,29.837866,46.56301,29.6881,49.617035,27.428022,66.68026,31.513086,46.565952,24.135729,53.808636,13.691698,18.246807,30.294985,2.5205088,28.785006,42.191006,8.263328,62.153606,36.435486,53.207882,23.600805,17.765251,30.217875,46.568684,29.878172,49.627796,27.36793,66.68887,31.527563,46.57867,24.1233,53.793125,13.50065,18.281109,30.494184,2.5072746,28.731989,42.203484,8.278732,62.146572,36.430573,53.216084,23.4185,17.731518,29.906755,46.567234,29.910475,49.621284,27.403284,66.74785,31.335451,46.566055,23.72723,53.7914,13.538979,18.276276,30.442797,2.472084,28.560163,42.202274,8.279714,62.14954,36.428715,53.1768,23.751986,17.73761,29.82944,46.580105,29.829165,49.618343,27.446344,66.75513,31.365644,46.56233,23.961512,53.80691,13.751356,18.241234,30.24489,2.4731722,28.588434,42.19961,8.273051,62.149548,36.43704,53.20503,23.58309,17.92949,30.949553,46.568325,30.064089,49.61483,27.41947,66.69937,31.585001,46.559387,23.758347,53.76765,13.307688,18.281437,30.493635,2.4731817,28.128748,42.203808,8.284337,62.147785,36.437885,53.15229,23.811083,17.752518,30.184507,46.579002,29.90893,49.62196,27.38421,66.68769,31.536978,46.574955,24.181458,53.800816,13.772625,18.276089,30.472994,2.473917,28.378298,42.201008,8.275673,62.15077,36.441147,53.20511,23.618858,17.83728,30.55359,46.5743,29.883959,49.620586,27.38734,66.68475,31.523844,46.547245,23.961784,53.807964,13.714405,18.319511,30.711828,2.4716606,28.556463,42.20319,8.277921,62.147724,36.43403,53.16255,23.807026,17.740784,29.827204,46.566963,29.901472,49.639576,27.240118,66.717674,31.475145,46.54844,23.989708,53.80512,13.717503,18.279537,30.47729,2.5128832,28.708364,42.201904,8.280057,62.147556,36.395008,53.206833,23.597761,17.741291,29.820742,46.575573,29.909502,49.61685,27.429893,66.685486,31.552462,46.549477,24.323664,53.80293,13.721329,18.28511,30.506723,2.4701147,28.551485,42.201775,8.279818,62.148853,36.426487,53.183083,23.730177,17.746826,29.853018,46.573933,29.886076,49.621933,27.59517,66.76237,31.321478,46.55993,23.763884,53.807926,13.7225685,18.247402,30.31199,2.4614697,28.360178,42.202682,8.2812395,62.14764,36.43502,53.208702,23.637753,17.747932,29.859514,46.567986,29.894491,49.62085,27.584356,66.77157,31.355894,46.54518,23.959347,53.790615,13.571966,18.236649,30.23483,2.4631844,28.510954,42.1978,8.271288,62.15003,36.438988,53.20753,23.559805,17.767616,30.188395
21,48.370502,29.982279,50.02338,27.34869,67.52971,31.760717,47.79977,24.091839,54.611263,13.304329,18.247128,30.47463,3.250431,28.85235,43.46696,7.8303394,62.996563,36.99243,54.55312,23.504007,16.877682,30.018457,48.070267,30.04735,49.998005,27.50751,67.42995,31.846087,47.700314,24.124784,54.581326,13.196104,18.305515,30.464445,3.1055403,28.73324,43.512703,7.912985,62.911587,36.753803,54.34274,23.596401,17.832298,30.204165,48.060543,29.893652,50.000057,27.309639,67.479965,31.628157,47.67781,24.025654,54.585247,13.203424,18.337582,30.63128,3.0981998,28.504484,43.52395,7.93451,62.90025,36.950153,54.38634,23.452507,17.97543,30.79822,48.06421,29.88447,49.976967,27.557367,67.49389,31.696516,47.67251,23.9807,54.58385,13.401417,18.314785,30.509588,3.104887,28.726252,43.520954,7.931467,62.897068,36.940685,54.391293,23.410812,17.82938,30.150038,48.081352,30.165705,49.990116,27.37795,67.4918,31.62174,47.6878,23.820787,54.575375,13.184551,18.282158,30.310797,3.1498947,28.957426,43.525406,7.93696,62.89941,36.905277,54.394634,23.433231,17.808762,30.127993,48.07329,29.841059,49.99625,27.335148,67.515976,31.634775,47.684357,24.010841,54.588406,13.334177,18.31129,30.499037,3.1035614,28.71956,43.5252,7.9362144,62.898052,36.904297,54.39326,23.407879,17.890682,30.520433,48.05668,30.05128,49.993484,27.330902,67.50124,31.598356,47.700344,24.218857,54.58241,13.246681,18.300636,30.445192,3.179535,29.02873,43.51985,7.9250565,62.897175,36.94104,54.392025,23.398016,17.896534,30.551702,48.061295,29.927404,49.98647,27.512579,67.48175,31.644934,47.700996,24.165073,54.60773,13.880072,18.31903,30.478308,3.121828,28.813005,43.519707,7.9249344,62.89619,36.937485,54.398457,23.258196,17.799538,30.178343,48.060028,29.903673,49.99717,27.30821,67.43674,31.780527,47.67209,23.978533,54.568783,13.00186,18.304054,30.45952,3.1560154,28.97513,43.522102,7.928525,62.900875,36.945,54.393673,23.211573,17.818554,29.749613,48.058887,29.908182,49.997585,27.308443,67.48173,31.637407,47.69762,24.233646,54.571033,13.192442,18.294388,30.423113,3.1469126,28.92671,43.519035,7.92857,62.899372,36.950165,54.393612,23.246155,17.825993,30.0945,48.06456,29.852621,49.99154,27.348114,67.39752,31.864428,47.674496,24.025213,54.58247,13.235569,18.299007,30.43939,3.1465836,28.960161,43.51256,7.9168844,62.901546,36.955956,54.39195,23.41527,17.818611,30.158354,48.060883,29.878538,50.004295,27.285912,67.47981,31.644827,47.67785,24.012444,54.5862,13.417587,18.300953,30.447515,3.113308,28.76404,43.524048,7.933052,62.897587,36.941795,54.39642,23.366747,17.815964,30.091143,48.06076,29.90217,49.995407,27.4889,67.40639,31.825968,47.675316,23.95704,54.5855,13.416624,18.271507,30.252592,3.143093,28.927351,43.52303,7.934308,62.89928,36.94864,54.38904,23.431677,17.890785,30.42938,48.066837,30.040148,49.992638,27.666666,67.47519,31.623625,47.673397,23.96863,54.57629,13.271902,18.295708,30.411665,3.0864706,28.561117,43.521175,7.9280367,62.89963,36.947937,54.389675,23.391827,17.788368,30.235907,48.058727,30.09735,50.0318,27.135784,67.50367,31.636095,47.701077,24.11831,54.596157,13.567385,18.340878,30.640383,3.1501865,28.833788,43.52423,7.9383926,62.898075,36.949276,54.399487,23.303556,17.811752,30.140661,48.070194,29.865385,49.995827,27.308483,67.41216,31.861528,47.67249,24.036343,54.601925,13.652597,18.301643,30.437998,3.1367903,28.873796,43.522472,7.9301386,62.900005,36.95165,54.389896,23.401733,17.7976,29.840673,48.06709,29.876848,49.998276,27.300344,67.47519,31.648077,47.66948,23.96719,54.590893,13.403133,18.398762,30.86545,3.1361732,28.900549,43.520542,7.9252977,62.897808,36.944016,54.389874,23.468157,18.12437,31.131594,48.06364,30.045347,49.99997,27.289991,67.42861,31.857092,47.689995,23.809183,54.563557,13.09304,18.303123,30.451761,3.11769,28.763956,43.522358,7.9337873,62.89893,36.94022,54.340855,23.595848,17.822975,30.080107,48.067368,29.87198,49.994427,27.322508,67.52366,31.468912,47.682404,23.86438,54.600216,13.655565,18.303974,30.464075,3.142704,28.924807,43.522793,7.9331646,62.897953,36.9439,54.3874,23.412058,17.89346,30.45181,48.06593,29.877867,49.99237,27.377083,67.47857,31.61149,47.700462,24.124847,54.605312,13.626213,18.30193,30.44597,3.1452484,28.875784,43.524,7.9363937,62.898808,36.94883,54.393375,23.424372,17.919353,30.477926,48.059994,29.891657,49.99456,27.509453,67.49511,31.614809,47.67125,23.984098,54.596638,13.622395,18.300102,30.407831,3.1525955,28.925817,43.515472,7.9193897,62.899837,36.94915,54.39198,23.408424,17.823692,30.155512
22,49.81723,29.87663,50.335556,27.25185,68.259605,32.1158,48.835823,24.106508,55.406384,13.171778,18.340229,30.436918,3.9417095,29.025331,44.729412,7.471159,63.69849,37.481003,55.847744,23.53229,16.641056,29.621359,49.55217,30.017015,50.29379,27.39061,68.21735,31.944654,48.79409,24.05739,55.394924,13.235149,18.394058,30.581789,3.7744045,28.933203,44.844784,7.526252,63.605846,37.37696,55.624332,23.373783,17.783207,29.989267,49.53765,30.017794,50.30936,27.356369,68.15102,32.119522,48.821766,24.21386,55.3978,13.227762,18.36729,30.45389,3.812561,29.05647,44.855328,7.546755,63.607937,37.425354,55.62006,23.354244,17.77378,30.032068,49.545033,30.001463,50.30056,27.238707,68.210014,31.938951,48.81634,24.206484,55.38773,13.284914,18.329964,30.24859,3.7757263,28.927809,44.852936,7.5440674,63.604923,37.416878,55.571575,23.530415,17.796803,29.99623,49.557186,30.04431,50.307358,27.203203,68.07729,32.381294,48.796036,23.999287,55.39078,13.253136,18.362831,30.409147,3.7806644,28.967154,44.856663,7.549405,63.607136,37.417896,55.627773,23.33802,17.83548,30.28242,49.54556,29.962278,50.304657,27.222689,68.23082,31.923452,48.809692,23.834839,55.384754,13.096178,18.362934,30.43123,3.8759375,29.288294,44.824947,7.695222,63.605854,37.41626,55.63003,23.338636,17.738285,29.604624,49.52958,29.877272,50.291054,27.374046,68.21158,31.908487,48.794064,24.073738,55.397083,13.239557,18.359043,30.406557,3.7728834,28.785944,44.852634,7.538657,63.605152,37.417698,55.629047,23.333843,17.759792,29.987474,49.531647,29.84398,50.307346,27.396221,68.21032,31.943003,48.822083,24.237759,55.388714,13.370182,18.36081,30.419024,3.7645226,28.743414,44.848564,7.5314713,63.61826,37.223915,55.634487,23.30468,17.854717,30.30836,49.53206,29.852556,50.311764,27.17903,68.06514,32.434834,48.809727,23.829416,55.407833,13.37636,18.331131,30.215834,3.761056,28.796423,44.854046,7.542486,63.609493,37.432686,55.62956,23.279863,17.868404,30.256945,49.531013,29.849138,50.308525,27.194473,68.197365,31.93088,48.78484,24.44111,55.39078,13.245764,18.368835,30.414797,3.7820635,28.9663,44.85071,7.541374,63.607105,37.426975,55.632763,23.320662,17.781479,29.947226,49.539238,30.00495,50.3033,27.231222,68.130295,32.192223,48.808067,24.3837,55.407017,13.431328,18.453339,30.765196,3.7801151,28.964369,44.844627,7.5304184,63.608974,37.433147,55.6275,23.344912,17.758495,29.578157,49.533287,29.830286,50.315907,27.17268,68.19503,31.937857,48.796158,24.025488,55.388233,13.30794,18.357704,30.403532,3.7704058,28.929266,44.855747,7.545624,63.60545,37.41813,55.631626,23.329084,17.853241,30.284746,49.542023,30.01327,50.305176,27.232307,68.12831,32.187992,48.789013,24.03904,55.402416,13.495251,18.315475,30.188368,3.784006,28.970026,44.853878,7.5454845,63.606365,37.423573,55.62821,23.331446,17.866764,30.34389,49.53281,29.865046,50.30465,27.27665,68.21051,31.778921,48.818253,24.180975,55.39442,13.263834,18.36621,30.408548,3.7581816,28.7163,44.853275,7.5411787,63.60728,37.42368,55.581936,23.487501,17.832478,30.2643,49.534267,29.880278,50.30505,27.187859,68.21669,31.91345,48.79484,24.050787,55.385456,13.334007,18.394386,30.631186,3.764906,28.782759,44.854626,7.548671,63.604977,37.422127,55.62895,23.335606,17.852234,30.291265,49.54088,29.80889,50.30677,27.364418,68.144,32.18367,48.80301,24.213984,55.386044,13.139841,18.391235,30.561655,3.7823963,28.957285,44.854626,7.5429506,63.607876,37.426952,55.63019,23.326826,17.862446,30.243662,49.53911,29.825136,50.30918,27.183462,68.19117,31.939688,48.791264,24.026165,55.39902,13.246571,18.379333,30.505644,3.7710772,28.944178,44.851177,7.5353537,63.6247,37.2324,55.62984,23.363325,17.75703,29.707365,49.559708,30.198542,50.33485,27.00719,68.20973,31.96327,48.79347,24.015156,55.38528,13.056547,18.360989,30.412142,3.764946,28.744734,44.853363,7.5462427,63.62296,37.235645,55.63838,23.195473,17.866425,30.296015,49.538628,29.816904,50.30677,27.202753,68.18216,32.08642,48.806305,23.991335,55.40894,13.5484085,18.396091,30.589262,3.760273,28.788725,44.854813,7.5458145,63.606335,37.42279,55.58327,23.485413,17.778816,30.012552,49.537327,29.824656,50.304527,27.226204,68.15086,32.118687,48.821835,24.231491,55.39281,13.308119,18.400906,30.600927,3.7847443,28.955126,44.85464,7.546835,63.605602,37.421047,55.62842,23.34533,17.760853,29.651724,49.531944,29.840055,50.304928,27.221859,68.16399,32.111954,48.792145,24.023666,55.405712,13.538353,18.398327,30.584192,3.8228226,29.164427,44.84601,7.530034,63.606686,37.421825,55.62592,23.345116,17.849617,30.310522
23,51.23986,29.740759,50.65569,27.146627,68.9344,32.45739,49.87938,24.132029,56.18926,13.011808,18.498997,30.387117,4.6648207,29.193697,45.9884,7.1411,64.43339,37.955452,57.078762,23.509758,16.099579,29.78855,50.986782,29.739729,50.625553,27.297762,68.93478,32.258453,49.822838,24.05482,56.20283,13.342741,18.472775,30.405535,4.491517,28.921202,46.1146,7.1833267,64.316635,37.700764,56.871044,23.56674,17.42651,29.240915,50.977283,29.768782,50.627857,27.127453,68.87469,32.502884,49.838493,23.879221,56.205517,13.329046,18.467014,30.380697,4.5089836,29.126009,46.11876,7.200905,64.30181,37.895317,56.914753,23.37738,17.41549,29.559351,50.998413,29.925795,50.62512,27.103441,68.92335,32.275707,49.83808,24.259916,56.198505,13.355915,18.463387,30.365679,4.49247,28.920351,46.118046,7.1992702,64.29981,37.889996,56.91344,23.418386,17.440342,29.630873,51.005947,29.924349,50.648754,26.906712,68.87917,32.551598,49.82367,24.045359,56.183514,12.978312,18.473682,30.395342,4.492693,28.91086,46.11964,7.2037277,64.30143,37.897396,56.870205,23.554512,17.40707,29.236341,50.990955,29.720518,50.62385,27.135653,68.90818,32.445877,49.831234,23.832777,56.19047,13.131073,18.503628,30.549276,4.522621,28.946386,46.10644,7.2341175,64.30118,37.898403,56.870686,23.563393,17.421318,29.111948,50.97538,29.743826,50.626488,27.314928,68.923515,32.261963,49.824272,24.053076,56.192036,12.950214,18.467491,30.36828,4.5030327,29.056913,46.118412,7.195718,64.30081,37.89367,56.920475,23.37484,17.424282,29.548628,50.97667,29.729551,50.625126,27.136284,68.88712,32.46491,49.813084,24.078457,56.204037,13.366209,18.499676,30.539442,4.498065,28.86757,46.115166,7.187338,64.29921,37.847836,56.940228,23.192574,17.411873,29.265059,51.019714,30.069696,50.64926,27.066545,68.93386,32.34078,49.825333,24.017109,56.205334,13.363129,18.461876,30.338247,4.4933777,28.892687,46.117912,7.197756,64.30422,37.90687,56.875393,23.520195,17.560883,30.024294,50.976112,29.73762,50.662888,26.90184,68.88286,32.460243,49.827324,23.931217,56.197964,13.353891,18.4706,30.399733,4.503853,29.103079,46.11661,7.1965036,64.3016,37.898636,56.866863,23.572603,17.424564,29.586134,50.995247,29.931017,50.625877,27.30502,68.926605,32.33592,49.85577,24.289845,56.194157,12.982397,18.524708,30.630835,4.530551,29.281096,46.113632,7.1856184,64.302734,37.90247,56.918934,23.380758,17.431377,29.140215,50.982563,29.895357,50.670418,26.883142,68.88036,32.466583,49.85051,24.192947,56.19929,13.379509,18.46484,30.362776,4.49516,28.910933,46.094845,7.3556204,64.30024,37.89119,56.921764,23.375324,17.43486,29.627817,50.97738,29.765009,50.624985,27.112171,68.92185,32.344147,49.834698,23.866253,56.20252,13.405554,18.492321,30.504652,4.5069065,29.105375,46.1182,7.2003727,64.31874,37.708538,56.920452,23.36387,17.416862,29.62839,50.98326,29.710596,50.629574,27.293802,68.90072,32.259277,49.81614,24.050045,56.180584,12.789444,18.507206,30.552092,4.5434866,29.25155,46.117943,7.1969633,64.3021,37.896717,56.91821,23.392296,17.416039,29.571997,50.978558,29.736204,50.616383,27.124563,68.903206,32.446968,49.823814,24.049198,56.19768,13.380806,18.50909,30.591604,4.496381,28.911139,46.118835,7.2037325,64.29997,37.894993,56.917156,23.394995,17.406792,29.249868,50.985073,29.701136,50.612823,27.305605,68.92057,32.318928,49.821358,24.083084,56.200962,13.313047,18.47131,30.406363,4.5062046,29.102667,46.091812,7.3566313,64.30233,37.898174,56.871944,23.549816,17.431805,29.229788,50.983852,29.720865,50.628704,27.099495,68.87731,32.471546,49.823765,24.05266,56.19553,13.112083,18.474545,30.399218,4.4968443,28.905119,46.117626,7.192994,64.30217,37.853012,56.94631,23.216948,17.430378,29.138224,50.97916,29.799479,50.629208,27.086004,68.80921,32.73959,49.82194,24.067644,56.189045,13.130379,18.502213,30.536715,4.5450153,29.24323,46.118393,7.2021008,64.302956,37.85901,56.92744,23.350115,17.441833,29.638777,50.992306,29.877722,50.625736,27.112856,68.93691,32.306137,49.840797,23.84773,56.206882,13.414135,18.47417,30.410093,4.4951363,28.896177,46.118916,7.2007914,64.30109,37.89533,56.91934,23.381897,17.532364,29.951971,50.991306,29.887129,50.623886,27.12985,68.93226,32.156487,49.825848,24.086994,56.19192,12.953655,18.479694,30.433489,4.4954147,28.922457,46.11881,7.2020073,64.32362,37.713966,56.93906,23.204355,17.446339,29.539171,50.977028,29.73129,50.627167,27.095076,68.919464,32.303722,49.83829,24.216782,56.204685,13.410234,18.47567,30.421312,4.5173883,29.159182,46.114132,7.185582,64.31683,37.704178,56.870174,23.549301,17.436562,29.635382
24,52.64966,29.584597,50.955204,27.068287,69.59161,32.78749,50.91789,24.174479,56.964725,12.862801,18.72839,30.334387,5.444808,29.386538,47.2465,6.797349,65.18272,38.433212,58.297688,23.40881,15.366971,30.06698,52.41715,29.743914,50.952892,27.028334,69.611336,32.430706,50.863266,23.89155,56.98985,13.239601,18.645706,30.324759,5.2599144,29.056154,47.379032,6.869939,65.03184,38.31506,58.143238,23.394516,16.785656,29.728048,52.416634,29.774729,50.956238,27.171364,69.55728,32.852745,50.88118,23.836,56.992878,13.226021,18.677067,30.469103,5.2737484,29.080408,47.382526,6.885667,65.03231,38.35594,58.14268,23.36254,16.768463,29.348673,52.400772,29.618792,50.952072,26.99662,69.56084,32.78929,50.864784,24.117151,56.96413,13.037237,18.648113,30.346247,5.274148,29.228884,47.381603,6.8835144,65.02976,38.349464,58.144176,23.373487,16.806484,29.8043,52.40709,29.604624,50.952595,27.139803,69.57029,32.84114,50.8657,24.08543,56.979137,13.180134,18.654488,30.350496,5.2623034,29.218908,47.383224,6.8885345,65.049126,38.17799,58.140667,23.390303,16.78223,29.304213,52.417156,29.730307,50.95094,27.037643,69.56563,32.818104,50.86587,24.051102,56.983967,13.213087,18.652878,30.361704,5.2690372,29.039347,47.376385,6.889413,65.05434,38.182205,58.05837,23.760525,16.784584,29.279081,52.393833,29.60079,50.95628,27.21847,69.57781,32.60273,50.894386,24.250261,56.98508,13.147556,18.646465,30.31817,5.269573,29.249819,47.38196,6.88099,65.0313,38.354153,58.146687,23.363422,16.767445,29.34986,52.404793,29.763891,50.954865,27.003115,69.46567,33.11707,50.870052,23.876171,56.989567,13.232857,18.649956,30.353952,5.2664557,29.213812,47.37952,6.8729315,65.0298,38.34603,58.155445,23.333044,16.771832,29.696947,52.442234,29.992235,50.95731,26.986849,69.59311,32.60831,50.864277,24.082466,56.97111,13.026854,18.645561,30.320925,5.263056,29.223696,47.38109,6.881279,65.03376,38.363686,58.142406,23.375963,16.773495,29.47603,52.39454,29.599936,50.95815,26.975876,69.58642,32.65843,50.893726,24.233112,56.972645,12.854862,18.649239,30.353071,5.257634,29.084044,47.35731,7.0383663,65.031746,38.357796,58.135372,23.415817,16.792915,29.767767,52.399704,29.62662,50.948574,27.070065,69.55433,32.811867,50.900837,24.287323,56.986942,13.147612,18.657898,30.381472,5.2686787,29.291586,47.35365,7.031129,65.033394,38.361782,58.099277,23.553509,16.798676,29.317312,52.396957,29.615149,50.991707,26.761463,69.59678,32.489803,50.86925,24.096317,56.986233,13.262415,18.667362,30.474707,5.294058,29.40603,47.371502,6.9158897,65.02985,38.3495,58.14758,23.363894,16.83728,28.983168,52.44504,29.928583,50.953983,27.179634,69.58471,32.648685,50.86623,24.064762,56.988224,13.254593,18.65615,30.364912,5.2612667,29.085447,47.382057,6.885133,65.04578,38.13724,58.14667,23.351852,16.766945,29.368742,52.404,29.75789,50.952957,27.047138,69.53451,32.80142,50.862602,24.061644,56.984455,13.126684,18.65657,30.367136,5.267126,29.127195,47.381367,6.881793,65.03226,38.355854,58.10007,23.54002,16.831322,28.930449,52.396523,29.590734,50.94593,27.042206,69.598366,32.636074,50.873882,23.873472,56.960514,13.053213,18.652184,30.366976,5.262683,29.257639,47.38213,6.887664,65.03017,38.35422,58.142193,23.385773,16.847073,28.918669,52.419697,29.737951,50.95071,27.043657,69.56295,32.80042,50.863857,24.081844,56.989277,13.224377,18.67836,30.494223,5.3012934,29.45331,47.37177,6.9143705,65.03229,38.357048,58.09255,23.575203,16.79055,29.31827,52.440777,29.916357,50.95523,27.005007,69.568596,32.659298,50.88152,24.260643,56.977642,12.957911,18.649132,30.330725,5.266164,29.034441,47.381413,6.878787,65.03204,38.350193,58.15627,23.346626,16.790138,29.287352,52.395397,29.596823,50.943394,27.192238,69.55541,32.883556,50.863438,24.103231,56.98218,13.220484,18.650574,30.34971,5.2770357,29.295176,47.380856,6.8850727,65.03216,38.351242,58.09782,23.54412,16.77386,29.388262,52.418797,29.778635,50.952736,27.015984,69.58155,32.613743,50.866997,24.051523,56.967167,13.044237,18.729958,30.656744,5.2672586,29.232828,47.38247,6.8854046,65.0316,38.355663,58.1488,23.342213,16.766838,29.44755,52.40003,29.592451,50.939274,27.19984,69.55135,32.770626,50.89137,24.238937,56.986523,13.134544,18.688747,30.505087,5.263653,29.054243,47.382896,6.887703,65.04755,38.13887,58.172802,23.160854,16.787682,29.777773,52.39522,29.594183,50.97094,26.976614,69.577095,32.61471,50.86657,24.106096,56.98926,13.249071,18.648289,30.342234,5.259532,29.10435,47.378857,6.871417,65.04379,38.13313,58.138515,23.402002,16.773655,29.38632
25,54.03986,29.440866,51.30949,27.015968,70.26814,33.10513,51.8861,24.204239,57.735363,12.727989,19.03513,30.289598,6.237588,29.589228,48.51096,6.46599,65.90982,38.91717,59.514927,23.3245,14.8467,30.382471,53.83881,29.613813,51.2907,26.7172,70.20459,33.057766,51.904457,23.89634,57.742405,12.897697,18.871407,30.05865,6.0886354,29.42525,48.641617,6.541952,65.793076,38.640064,59.360905,23.270884,15.95832,29.689547,53.806522,29.471003,51.258057,26.957748,70.13204,33.440266,51.93848,24.430634,57.768,13.089333,18.903107,30.294352,6.086253,29.242281,48.64448,6.55527,65.778244,38.81938,59.310238,23.4551,15.952697,29.564528,53.83063,29.601416,51.256596,27.094616,70.25087,32.64213,51.90264,24.127956,57.75218,12.668442,18.905064,30.298613,6.0829515,29.279894,48.64373,6.553609,65.77589,38.81359,59.35433,23.2853,15.965886,30.079718,53.8346,29.58381,51.254303,26.963444,70.24122,32.957443,51.904316,24.133114,57.73572,12.909018,18.907837,30.294641,6.0805044,29.444197,48.645073,6.5576334,65.790985,38.609035,59.358006,23.266836,15.9508505,29.936594,53.858074,29.763369,51.25666,27.131369,70.23333,32.959614,51.90944,24.481224,57.76131,13.117153,18.89981,30.275377,6.0901403,29.395063,48.640083,6.55128,65.77945,38.78248,59.34643,23.336758,15.948638,29.932707,53.818607,29.617304,51.255386,26.974443,70.214554,32.930004,51.93259,24.326399,57.76424,13.083187,18.910278,30.245432,6.123494,29.632666,48.620964,6.7109118,65.77676,38.81642,59.35925,23.272467,16.00877,29.175505,53.804775,29.466139,51.242916,27.094065,70.251175,32.851574,51.906754,23.883348,57.742916,12.879171,18.87082,30.06359,6.0884867,29.264818,48.641468,6.543355,65.79153,38.637936,59.359837,23.274689,15.950257,29.652033,53.84647,29.679129,51.290268,26.719528,70.21112,33.09955,51.902775,24.138502,57.748135,12.844219,18.864227,30.079962,6.0831747,29.277472,48.643486,6.5515804,65.77988,38.82708,59.38014,23.081923,15.963578,29.628393,53.84878,29.77302,51.25759,26.942165,70.23793,32.78414,51.904633,24.156307,57.75207,12.642471,18.903637,30.298082,6.0846395,29.418444,48.612667,6.7451534,65.7779,38.821583,59.31164,23.477125,15.951859,29.675447,53.80785,29.435938,51.253803,26.96704,70.216736,32.976944,51.927338,24.324284,57.76623,13.075817,18.927765,30.44581,6.182742,29.8267,48.629845,6.574113,65.77894,38.823963,59.386547,22.943964,15.966239,29.603926,53.829746,29.606691,51.246082,27.063684,70.22039,32.92369,51.90656,24.120535,57.76283,13.122206,18.937366,30.438002,6.0915976,29.30345,48.639534,6.5565786,65.799805,38.642887,59.36066,23.275423,16.02977,29.137571,53.809452,29.495115,51.254555,26.969322,70.20894,32.95634,51.925575,24.31841,57.754032,12.706076,18.915165,30.271673,6.0871572,29.418829,48.644104,6.554695,65.77837,38.773388,59.359295,23.261448,15.952456,29.572203,53.843266,29.794355,51.26013,27.110338,70.21015,32.997246,51.911045,24.088003,57.75349,12.705284,18.903805,30.282232,6.119895,29.631159,48.643494,6.5517626,65.7779,38.81899,59.35574,23.289701,15.950667,29.831255,53.844288,29.768366,51.250805,26.976053,70.21022,33.113617,51.9298,24.432178,57.756435,13.076832,18.901077,30.27593,6.131915,29.681875,48.619465,6.883545,65.777,38.82024,59.355915,23.295418,15.9727125,29.515627,53.837467,29.6168,51.27616,26.74389,70.244934,32.807266,51.901733,23.918688,57.75716,12.691765,18.937725,30.46559,6.1291285,29.680391,48.63963,6.5534725,65.777824,38.81852,59.35597,23.296343,15.959811,29.586565,53.838337,29.6648,51.246964,27.106466,70.19279,33.130817,51.904896,24.162203,57.763836,13.018423,18.901142,30.27065,6.090722,29.39976,48.643112,6.5487213,65.77755,38.821095,59.27644,23.638119,15.959628,29.570192,53.80463,29.427797,51.260838,27.155039,70.2234,33.158165,51.899082,23.948479,57.760044,13.127359,18.898445,30.265905,6.0906,29.462244,48.62057,6.7139874,65.77797,38.822044,59.350185,23.306757,15.974389,29.572779,53.82954,29.62546,51.256493,26.94675,70.12603,33.36081,51.90067,23.935163,57.74705,12.854532,18.940033,30.492208,6.1219854,29.653902,48.64434,6.5548162,65.77743,38.81872,59.361965,23.246498,15.956676,29.60843,53.807484,29.425253,51.251728,26.988235,70.192,33.15714,51.930912,24.326052,57.754635,13.321522,18.90895,30.317102,6.0819387,29.420973,48.620605,6.7190943,65.77777,38.772434,59.366467,23.246765,15.954028,29.684755,53.805355,29.441523,51.26006,26.921688,70.19774,33.113625,51.9041,23.923008,57.7412,12.891489,18.868698,30.075071,6.116584,29.621397,48.641895,6.5437326,65.77769,38.772667,59.390156,23.105925,15.958905,29.594816
26,55.37826,29.178778,51.60791,26.98083,70.886734,33.39626,52.7968,24.2447,58.51112,12.609669,19.3932,30.233519,7.0633307,29.866549,49.79075,6.1313086,66.62112,39.37411,60.686047,23.278679,14.50743,30.479418,55.227154,29.475367,51.627777,26.836401,70.89309,33.272102,52.863655,24.123896,58.531307,12.931246,19.23323,30.180635,6.9159784,29.490412,49.886223,6.3912325,66.51245,39.087757,60.57279,23.190435,15.436202,29.54207,55.195354,29.29782,51.621758,26.881504,70.90946,33.321674,52.86916,24.22037,58.52969,12.971466,19.268349,30.38553,6.9201384,29.617712,49.910156,6.237383,66.499344,39.286648,60.560886,23.22739,15.36374,29.869741,55.23093,29.645761,51.618233,26.915232,70.87934,33.188126,52.87745,24.332682,58.524258,12.883949,19.243454,30.253756,6.9187994,29.641237,49.91014,6.2374325,66.49826,39.28515,60.569477,23.202145,15.369733,30.012255,55.224873,29.467516,51.61886,26.897089,70.89846,33.233627,52.889805,24.342701,58.525364,12.956808,19.282207,30.411703,6.91866,29.65338,49.91103,6.240366,66.51022,39.07863,60.56989,23.18668,15.412005,29.553415,55.22804,29.490545,51.61563,26.94419,70.9117,33.0727,52.844807,24.584633,58.509373,12.781425,19.268429,30.384108,6.917186,29.456957,49.90695,6.230773,66.499054,39.28308,60.57265,23.190895,15.447349,30.683027,55.195065,29.332083,51.62008,26.891203,70.874115,33.245026,52.868183,24.185272,58.53358,12.966841,19.272911,30.379408,6.924062,29.50266,49.898937,6.265237,66.49826,39.284615,60.571896,23.196875,15.393245,29.786814,55.21651,29.470545,51.618866,26.913677,70.88761,33.230255,52.86415,24.098577,58.529453,12.914963,19.203678,29.961798,6.920968,29.445826,49.887646,6.3908367,66.500694,39.25332,60.523846,23.39126,15.369302,29.913645,55.226414,29.49814,51.621754,27.017208,70.8906,33.268734,52.867737,24.521454,58.529438,12.912394,19.327671,30.51937,6.918437,29.639994,49.910122,6.236106,66.502556,39.298767,60.594364,22.974197,15.375991,29.919664,55.226353,29.534334,51.620384,26.906017,70.85872,33.38655,52.86419,24.164534,58.524265,12.888924,19.240875,30.250353,6.9526415,29.846617,49.876904,6.43361,66.51482,39.114002,60.56396,23.241014,15.349578,30.291224,55.240116,29.624243,51.617775,26.914213,70.8762,33.25775,52.88559,24.351454,58.535564,12.959255,19.278896,30.422384,6.931287,29.714727,49.903244,6.2280264,66.501045,39.293835,60.545696,23.302952,15.376946,29.92378,55.221806,29.490225,51.62163,26.921465,70.86845,33.255405,52.88292,24.327963,58.518253,12.398466,19.24033,30.244238,6.9233465,29.62654,49.886475,6.394431,66.51869,39.079987,60.604267,23.023499,15.386815,29.823431,55.213657,29.47114,51.62121,27.063898,70.87891,33.277832,52.88999,24.392736,58.520977,12.684692,19.242435,30.236547,6.9165564,29.477716,49.88941,6.3998184,66.51371,39.113823,60.57073,23.189362,15.365048,29.87988,55.19898,29.352205,51.61912,26.920134,70.865036,33.27676,52.865376,24.136927,58.52853,12.9069805,19.23845,30.227667,6.927844,29.710337,49.90943,6.234376,66.49926,39.286587,60.571835,23.182693,15.412131,29.506987,55.22115,29.679827,51.613525,26.924646,70.87563,33.44832,52.895817,24.390024,58.527493,12.972702,19.241756,29.778719,6.930558,29.734468,49.891884,6.305722,66.51242,39.107975,60.604427,23.0386,15.370994,29.887636,55.194775,29.804277,51.62453,26.855556,70.86557,33.390205,52.888348,24.294708,58.524334,12.677677,19.278004,30.423967,6.922324,29.52017,49.887234,6.393116,66.500755,39.291336,60.598812,23.010246,15.357745,30.283014,55.223553,29.652254,51.61826,26.920385,70.8705,33.477375,52.891724,24.340073,58.5165,12.728876,19.27224,30.386156,6.9187555,29.464777,49.9089,6.230674,66.51342,39.112896,60.55579,23.274126,15.368831,29.888556,55.232227,29.612444,51.61919,26.945387,70.9159,33.28284,52.86354,24.148266,58.52094,12.603413,19.23639,30.194773,6.919812,29.659422,49.88102,6.432104,66.5155,39.118248,60.570248,23.2009,15.371423,29.893797,55.23316,29.638678,51.62062,27.069185,70.88818,33.311237,52.864788,23.944025,58.528996,12.916372,19.277103,30.419405,6.927745,29.7162,49.910122,6.2374,66.514946,39.111378,60.593624,22.997047,15.368913,29.900084,55.225048,29.61284,51.60892,27.080618,70.876625,33.295303,52.876324,24.362131,58.51592,12.7834,19.206108,30.032282,6.950177,29.852228,49.899048,6.270485,66.49788,39.282463,60.571705,23.206676,15.44217,30.658766,55.228016,29.629107,51.62056,26.882795,70.899025,33.118385,52.889404,24.2924,58.528828,12.922125,19.23397,30.195799,6.9221582,29.519854,49.908325,6.228449,66.49933,39.287563,60.577915,23.171349,15.370698,29.89969
27,56.733067,28.91398,51.868317,26.98281,71.53858,33.72211,53.67593,24.277128,59.30209,12.509701,19.788849,30.177137,7.9065886,30.134699,51.03289,5.818239,67.32367,39.82402,61.8111,23.192238,14.337209,30.149569,56.557552,29.36986,51.92454,26.844074,71.507195,33.374943,53.759693,24.195694,59.29098,12.638737,19.629715,30.15938,7.8185472,30.109686,51.17695,5.9406586,67.20468,39.700085,61.763004,22.978506,15.010499,29.964117,56.548283,29.203035,51.907772,27.018772,71.49999,33.533714,53.76382,24.569878,59.30807,12.841747,19.629753,30.190416,7.7772512,29.760069,51.191322,5.9166317,67.20386,39.729668,61.696392,23.322958,14.982068,29.976713,56.56003,29.253668,51.920414,26.85651,71.530304,33.028572,53.77432,24.205656,59.303318,12.84507,19.633213,30.192766,7.778405,29.953253,51.190414,5.9154253,67.202095,39.72514,61.735928,23.159666,15.061667,30.766611,56.549145,29.20862,51.920444,26.86482,71.49378,33.51304,53.78902,24.41865,59.30135,12.875601,19.730728,30.557028,7.777854,29.75377,51.191566,5.9186745,67.203445,39.69694,61.735607,23.147167,15.061688,29.539057,56.544613,29.017645,51.91876,26.884716,71.487625,33.48319,53.779415,24.459663,59.289204,12.625607,19.630013,30.19237,7.784629,29.887487,51.18858,5.9098015,67.22252,39.56213,61.736835,23.140064,14.962522,30.112082,56.549465,29.21345,51.92169,26.85629,71.487595,33.543453,53.764736,24.194443,59.308453,12.853216,19.633324,30.193907,7.8187037,30.080057,51.18531,5.9144535,67.20296,39.728237,61.70049,23.323032,14.990104,30.350458,56.552746,29.242544,51.923122,26.85566,71.466675,33.70083,53.761288,24.203304,59.30615,12.831532,19.584343,29.907858,7.78144,29.722445,51.17734,5.9413395,67.24619,39.389282,61.727367,23.202572,14.990615,30.369658,56.558437,29.378893,51.91951,26.884556,71.4279,33.939102,53.767918,24.27605,59.3064,12.836554,19.646812,30.228281,7.7767324,29.76615,51.190083,5.913535,67.20529,39.73587,61.739452,23.11262,14.991761,30.010866,56.53345,29.062407,51.9228,27.04474,71.475,33.564583,53.76193,24.201433,59.287357,12.6518,19.639122,30.170206,7.7802153,29.793535,51.168915,5.942444,67.20331,39.692055,61.738567,23.16644,14.980136,30.438822,56.560734,29.257372,51.919212,26.881813,71.48869,33.545868,53.770565,24.20874,59.31032,12.843351,19.66922,30.363775,7.775752,29.927671,51.18529,5.8999767,67.2046,39.73342,61.76636,23.009562,15.000661,30.392412,56.514507,29.55514,51.926785,27.042559,71.4672,33.548466,53.789936,24.402449,59.302395,12.541618,19.712093,30.48398,7.788434,29.934172,51.176952,5.943362,67.22201,39.517654,61.664806,23.47915,14.983214,30.373121,56.554882,29.226873,51.919247,26.891298,71.46988,33.55395,53.745083,24.621628,59.301044,12.798744,19.631325,30.179354,7.7790136,29.90758,51.179203,5.95006,67.20431,39.70235,61.73666,23.151098,14.98232,29.980757,56.51762,29.52086,51.908157,27.030205,71.46477,33.557404,53.763905,24.18796,59.2898,12.659847,19.667755,30.334284,7.7779016,29.779844,51.190712,5.9144773,67.203926,39.730427,61.73657,23.140034,14.98812,29.899836,56.548664,29.426664,51.915565,26.893732,71.480064,33.740032,53.768818,24.237406,59.301365,12.860535,19.66293,30.240976,7.7766943,29.793314,51.181503,5.9209538,67.22062,39.520134,61.75397,22.780119,14.992991,30.37366,56.50455,29.608343,51.921986,26.856129,71.47663,33.567493,53.7497,24.038294,59.294193,12.588394,19.664047,30.358591,7.783906,29.896631,51.17742,5.940096,67.203964,39.730568,61.743214,23.108555,14.981912,30.440237,56.557507,29.417852,51.922573,26.862457,71.48241,33.58069,53.767445,24.23228,59.307934,12.786415,19.633175,30.19538,7.779931,29.898764,51.190136,5.9105883,67.20344,39.693966,61.766613,23.000538,14.976842,30.367846,56.53381,29.084768,51.92238,26.880463,71.50121,33.52516,53.7606,24.227072,59.29147,12.599342,19.594112,29.957449,7.777766,29.75765,51.173584,5.9518633,67.205345,39.699562,61.737568,23.156185,15.03131,30.733774,56.564938,29.24949,51.91983,26.903275,71.489174,33.5388,53.759304,24.187828,59.29002,12.632635,19.638954,30.166586,7.81619,30.147856,51.191235,5.9166164,67.22219,39.521366,61.758022,22.930992,14.989331,30.365427,56.556835,29.2517,51.925606,27.07101,71.47724,33.545494,53.762104,24.223278,59.306477,12.798019,19.62136,30.133615,7.782117,29.80097,51.18512,5.917157,67.20252,39.73373,61.735394,23.175135,14.976514,30.11841,56.555767,29.270063,51.90851,27.026953,71.47801,33.507477,53.77676,24.205322,59.304432,12.435696,19.63118,30.17277,7.7872686,29.913694,51.18873,5.9079857,67.20371,39.73868,61.737988,23.159788,14.987151,29.998
28,58.087704,28.643366,52.09629,27.03225,72.15767,34.01782,54.49529,24.29678,60.102657,12.419458,20.251038,30.13859,8.824561,30.42758,52.27261,5.5251694,68.05646,40.28007,62.892498,23.1941,13.872239,30.44137,57.892857,29.131746,52.16958,27.033628,72.15921,33.49631,54.640034,24.42845,60.086636,12.506884,20.060436,30.110556,8.660445,30.07509,52.42024,5.608324,67.92098,40.004456,62.86059,23.040524,14.803739,29.712397,57.895763,28.972387,52.178444,26.8876,72.1437,33.84697,54.633747,24.30007,60.097675,12.737356,20.052025,30.101778,8.666213,30.177763,52.428406,5.6144066,67.901,40.165424,62.843052,23.099997,14.857955,30.398222,57.889553,28.789095,52.17954,26.861252,72.11343,33.765087,54.629375,24.232368,60.082912,12.555954,20.024147,29.937212,8.651263,30.044462,52.42777,5.6143284,67.900345,40.163105,62.845707,23.089148,14.888415,30.565588,57.90214,28.945494,52.167107,27.042307,72.14402,33.670403,54.63164,24.278385,60.090313,12.780678,20.07722,30.188616,8.65388,29.987413,52.42844,5.616639,67.89773,40.1752,62.851955,23.06764,14.849412,30.318708,57.91177,28.898607,52.17845,26.88791,72.10196,34.009792,54.64224,24.456512,60.094715,12.325344,20.024899,29.913084,8.667811,30.196146,52.42646,5.6097116,67.92143,39.96752,62.854107,23.059351,14.780824,29.680685,57.89049,29.13196,52.18009,26.86277,72.113045,33.857735,54.639088,24.401058,60.08778,12.542206,20.055592,30.107512,8.662147,30.04212,52.42418,5.6054296,67.900314,40.16331,62.84508,23.108166,14.786836,30.113192,57.899296,29.138147,52.18166,26.85804,72.14279,33.72516,54.64249,24.424019,60.086056,12.530497,20.051289,30.066107,8.657384,29.994684,52.405018,5.779516,67.91908,39.9293,62.851925,23.089783,14.788873,30.121698,57.9109,28.979513,52.17928,27.198034,72.15532,33.736095,54.629025,24.251522,60.08559,12.538286,20.099236,30.285975,8.652249,30.005056,52.42747,5.6120863,67.90194,40.171562,62.851,23.069527,14.802428,30.06339,57.896076,29.095613,52.17875,26.916508,72.13562,33.707184,54.625767,24.237791,60.09184,12.73777,20.09888,30.291048,8.651986,29.998678,52.40063,5.768794,67.92264,39.990696,62.856335,23.078753,14.869285,30.495775,57.896427,29.128244,52.1784,26.889175,72.132835,33.698345,54.63431,24.20808,60.099064,12.744963,20.067093,30.13148,8.6533785,30.002523,52.406574,5.766157,67.926,39.997658,62.820004,23.219103,14.800889,30.145086,57.90063,28.845488,52.187553,26.716045,72.14497,33.54533,54.634045,24.25808,60.087513,12.501015,20.101742,30.298613,8.652724,30.025694,52.419655,5.6077566,67.95813,39.62424,62.837627,23.13971,14.870877,30.499067,57.88503,28.791842,52.17893,26.86768,72.12869,33.71403,54.65304,24.495338,60.083378,12.541653,20.149967,30.44958,8.666799,30.20682,52.422226,5.616372,67.89864,40.17255,62.84653,23.081146,14.973298,30.732805,57.918163,29.011122,52.185726,27.061266,72.085075,34.046238,54.6244,24.026154,60.093998,12.740654,20.101757,30.307371,8.695899,30.36489,52.427486,5.612398,67.90104,40.165718,62.852688,23.05913,14.775638,30.019629,57.89684,28.82018,52.174595,26.89972,72.13465,33.877857,54.63709,24.578691,60.08991,12.7607,20.0649,30.123034,8.667518,30.198229,52.405884,5.77427,67.94015,39.79125,62.877773,22.855701,14.874009,30.498945,57.895565,29.165857,52.18029,26.872597,72.11655,33.860023,54.62408,24.21059,60.088734,12.501881,20.054195,30.128195,8.652999,30.011843,52.405518,5.7768717,67.90121,40.167118,62.85583,23.057997,14.766463,30.1336,57.898663,29.141603,52.1834,27.033157,72.10015,34.0403,54.62924,24.237597,60.099606,12.726477,20.084377,30.273561,8.668578,30.200998,52.410248,5.7770376,67.89908,40.164387,62.87688,22.876507,14.78832,30.118452,57.903423,28.937262,52.180817,26.880224,72.11534,34.014004,54.632664,24.248177,60.091724,12.732758,20.019402,29.855642,8.670289,29.971025,52.418625,5.61191,67.9007,40.170403,62.870266,22.903034,14.781661,30.18352,57.916492,28.949892,52.180004,26.881908,72.10727,34.02413,54.620197,24.265272,60.0928,12.710957,20.08826,30.251646,8.665294,30.256197,52.410576,5.7862215,67.90059,40.12644,62.869526,22.856417,14.869792,30.488764,57.895496,29.12605,52.18947,27.07926,72.11262,33.860916,54.625195,24.024347,60.098644,12.728067,20.058773,30.111895,8.6523695,29.820208,52.424904,5.6093664,67.899445,40.17481,62.851803,23.096172,14.792932,30.068434,57.907635,28.982214,52.176888,26.89721,72.1192,33.860943,54.62598,24.040495,60.09528,12.663853,20.10035,30.286936,8.6680765,30.209406,52.42558,5.6073675,67.92415,40.004375,62.852238,23.08623,14.98401,30.74969
29,59.388004,28.402018,52.293568,27.08775,72.73875,34.29438,55.327106,24.315119,60.91483,12.34494,20.722649,30.060297,9.760152,30.719019,53.529293,5.251399,68.80528,40.74285,63.864017,23.12693,13.463391,30.545568,59.260944,28.704588,52.392754,27.448042,72.76647,33.7525,55.42293,24.11516,60.8978,12.620195,20.559685,30.073603,9.609126,30.308458,53.639996,5.491349,68.64982,40.420353,63.93317,22.9073,14.294379,30.399672,59.245342,28.704863,52.404575,26.914364,72.74533,34.13779,55.432102,24.260206,60.89565,12.438236,20.520294,29.860548,9.661788,30.69118,53.662525,5.3329716,68.63493,40.60854,63.92835,22.908346,14.28428,30.463896,59.250034,28.653288,52.402225,26.917294,72.72722,33.99637,55.427868,24.254112,60.894817,12.636831,20.597923,30.219378,9.62494,30.477545,53.62055,5.661809,68.63459,40.607788,63.87598,23.271677,14.374612,30.865065,59.261448,28.672873,52.401146,27.282856,72.74195,33.93281,55.429165,24.264135,60.890705,12.689518,20.559845,30.083033,9.599313,30.077406,53.66242,5.3349123,68.65311,40.455143,63.92143,23.076752,14.282945,30.091654,59.24091,28.4895,52.41559,26.74874,72.76062,33.841816,55.433224,24.084663,60.89594,12.199284,20.513084,29.828043,9.608926,30.319231,53.660534,5.329569,68.632904,40.578506,63.922947,23.068474,14.28674,30.32622,59.224667,28.894602,52.40545,27.086626,72.71285,34.154827,55.4482,24.450798,60.901104,12.620234,20.59021,30.22664,9.625333,30.450644,53.6591,5.3230963,68.63425,40.607143,63.91981,23.087158,14.36209,30.789587,59.235462,28.897184,52.385605,27.242035,72.72357,34.117535,55.42539,24.30599,60.899952,12.610958,20.559566,30.075117,9.611993,30.293242,53.64596,5.356019,68.62969,40.571648,63.93282,22.918392,14.37754,30.796011,59.24072,28.508501,52.398895,26.982098,72.74282,33.939137,55.447163,24.434757,60.89272,12.412443,20.56305,30.10216,9.608493,30.295946,53.661747,5.3310575,68.635895,40.614357,63.920177,23.08724,14.298617,30.431025,59.226032,28.883574,52.402657,26.939993,72.71445,34.11905,55.426098,24.260191,60.886578,12.475788,20.601597,30.285318,9.614976,30.27096,53.630657,5.5165815,68.632866,40.57659,63.93652,22.911995,14.276767,30.479837,59.230236,28.879496,52.401512,26.943647,72.72311,33.960148,55.45293,24.4019,60.896282,12.445894,20.589134,30.223597,9.615298,30.435575,53.63451,5.5239353,68.63567,40.577183,63.911083,23.120045,14.285428,30.073545,59.246853,28.820105,52.408447,26.900118,72.69404,34.260006,55.43372,24.250145,60.890553,12.433718,20.596233,30.252607,9.608947,30.288092,53.656933,5.3218794,68.64967,40.33446,63.92055,23.097107,14.278792,30.130003,59.241253,28.816168,52.401894,26.91726,72.71816,33.971085,55.43475,24.102863,60.895954,12.630844,20.573055,30.138384,9.626241,29.918669,53.640972,5.5002804,68.63304,40.621826,63.884007,23.245266,14.380921,30.885698,59.266125,28.68707,52.40202,26.94734,72.74855,33.868805,55.42837,24.202673,60.889034,12.478838,20.56091,30.10266,9.66438,30.72199,53.661312,5.3304176,68.63448,40.60683,63.921993,23.06792,14.282706,30.394506,59.261936,28.651537,52.387455,27.122545,72.73555,34.132523,55.43511,24.306273,60.887806,12.460878,20.558357,30.072546,9.609855,30.336721,53.646366,5.3543806,68.62897,40.53136,63.927135,23.072186,14.274629,30.11849,59.245045,28.85536,52.403084,26.930593,72.73996,33.98572,55.440647,24.432743,60.89793,12.623653,20.546688,30.05219,9.60669,30.274855,53.646587,5.3541374,68.65758,40.437943,63.91757,23.083529,14.360696,30.791162,59.24217,28.862158,52.4267,26.74436,72.74555,34.01242,55.446636,24.425549,60.895985,12.4359455,20.558441,30.093122,9.609256,30.32104,53.650394,5.3621397,68.63274,40.612934,63.929974,23.053434,14.359996,30.785048,59.18269,29.015608,52.40244,27.257154,72.748726,34.170914,55.424847,24.090828,60.89079,12.692114,20.553093,30.021807,9.608266,30.274939,53.654675,5.321499,68.63503,40.620937,63.927753,23.052746,14.281653,30.427427,59.243526,28.825655,52.402245,26.928572,72.71173,34.34743,55.41943,24.293638,60.89311,12.657467,20.55169,30.07221,9.607202,30.329496,53.651264,5.3680124,68.658676,40.430183,63.928013,23.044365,14.36741,30.846136,59.231724,28.878862,52.40495,27.294785,72.7445,33.995453,55.43265,24.009813,60.898792,12.645691,20.559181,30.080355,9.61342,30.248816,53.659573,5.326767,68.65541,40.44542,63.922314,23.102419,14.28917,30.41142,59.240017,28.866594,52.39145,27.092417,72.73683,33.992016,55.420277,24.03993,60.89118,12.245895,20.539387,29.908728,9.607999,30.327726,53.659527,5.3261833,68.63364,40.581596,63.914913,23.103573,14.388978,30.90045
30,60.63827,28.156267,52.51134,27.14124,73.312386,34.5822,56.17825,24.339678,61.73843,12.3033695,21.250572,29.97721,10.6758375,31.042097,54.82623,4.9414597,69.533005,41.2181,64.77464,23.092009,13.051997,30.896547,60.5501,28.427313,52.590275,26.87736,73.31641,34.025455,56.241154,24.075262,61.708416,12.591167,21.065533,29.994654,10.648385,30.94673,54.90025,5.092824,69.37804,41.037952,64.881195,22.993338,13.849204,30.57493,60.54768,28.464117,52.594025,26.971857,73.30748,34.413315,56.261166,24.442938,61.72006,12.533831,21.093895,30.105536,10.601983,30.837996,54.915424,5.0719213,69.406876,40.88803,64.87658,22.81121,13.834683,30.149935,60.524036,28.59447,52.59099,26.977373,73.28129,34.42009,56.243717,24.274675,61.707638,12.387388,21.081184,30.03295,10.580775,30.620714,54.879932,5.3054476,69.40613,40.882206,64.86329,23.055489,13.83368,30.588388,60.53446,28.598158,52.605045,27.215714,73.30225,34.21008,56.24461,24.279037,61.706516,12.613222,21.063286,29.98876,10.584836,30.527971,54.89713,5.244487,69.39985,40.87161,64.87349,23.007692,13.850657,30.108583,60.55051,28.399065,52.59351,27.299707,73.33767,34.029537,56.249905,24.23707,61.70837,12.325144,21.101173,30.111864,10.601325,30.756182,54.91367,5.0703897,69.40154,40.89945,64.84272,23.172482,13.846755,30.506105,60.454716,28.816946,52.58927,27.00809,73.276794,34.41862,56.248653,24.296339,61.7092,12.375616,21.063278,30.010744,10.580495,30.589762,54.911907,5.060198,69.38378,41.05423,64.87711,22.848402,13.829755,30.20415,60.52097,28.646795,52.587383,27.031828,73.298645,34.247356,56.24486,24.470213,61.710835,12.572378,21.068386,29.986872,10.58389,30.587244,54.904804,5.0597115,69.37749,41.06758,64.87933,22.99363,13.833148,30.207438,60.54794,28.400877,52.592064,26.985712,73.31746,34.210186,56.25259,24.47577,61.71567,12.542721,21.100586,30.157679,10.606599,30.76726,54.86288,5.398246,69.40724,40.89353,64.88374,22.671715,13.845338,30.17327,60.518795,28.653646,52.59161,26.993687,73.29357,34.259228,56.241924,24.282892,61.708424,12.576578,21.067406,30.04051,10.578986,30.571058,54.891552,5.085437,69.38028,41.060566,64.88262,22.991003,13.840045,30.518843,60.51878,28.638609,52.619278,26.799519,73.32371,34.064056,56.255177,24.080904,61.72024,12.539385,21.03889,29.81251,10.590772,30.759531,54.896755,5.0948563,69.382286,41.058475,64.8704,23.033787,13.860692,30.48002,60.55962,28.4713,52.597954,27.313927,73.28254,34.465923,56.248318,24.264988,61.708286,12.572678,21.058933,29.997252,10.635385,30.930887,54.90994,5.0587435,69.3746,41.019836,64.83624,23.202168,13.841823,30.486727,60.515537,28.63669,52.59096,26.978338,73.28545,34.24236,56.242382,24.060701,61.707012,12.387541,21.039886,29.796804,10.649158,30.842154,54.902164,5.0994463,69.38274,41.074047,64.83189,23.214422,13.832324,30.587381,60.547123,28.435476,52.592934,26.974934,73.292816,34.214897,56.249813,24.252401,61.71133,12.580534,21.06137,29.989508,10.606795,30.836329,54.914677,5.06968,69.410774,40.89108,64.87228,23.008959,13.84426,30.517683,60.553707,28.432722,52.584976,27.04407,73.29633,34.397842,56.253826,24.447666,61.71101,12.553366,21.09407,30.15772,10.603375,30.773462,54.892254,5.233691,69.39621,40.886074,64.87877,22.885561,13.851857,30.472933,60.532185,28.598795,52.59275,27.16557,73.31969,34.05747,56.241215,24.31882,61.69839,12.193041,21.052258,29.965307,10.58022,30.56323,54.905964,5.058815,69.38267,41.023403,64.87089,23.016418,13.8323145,30.20482,60.56728,28.454512,52.59619,27.114452,73.33282,34.0586,56.248013,24.479694,61.714657,12.329527,21.060558,29.985453,10.573987,30.376429,54.859425,5.396578,69.40384,40.893917,64.833466,23.208088,14.072034,31.301115,60.559017,28.50686,52.58784,27.048092,73.316216,34.238605,56.242992,24.444176,61.70545,12.625116,21.065182,29.986269,10.591002,30.750853,54.908,5.056978,69.42723,40.734642,64.87364,23.018522,13.841346,30.513586,60.47012,28.78691,52.590878,26.986881,73.29632,34.445328,56.24782,24.294756,61.707645,12.382824,21.051239,29.964174,10.595656,30.75006,54.89468,5.2434683,69.37955,41.028366,64.87493,23.020594,13.815522,30.589705,60.519184,28.63717,52.58137,27.374884,73.29741,34.233986,56.24397,24.228498,61.714306,12.5737915,21.105373,30.172003,10.584941,30.57641,54.912617,5.0649824,69.38143,41.030598,64.8776,22.869223,13.829955,30.525969,60.547108,28.488863,52.58894,27.00858,73.28692,34.397118,56.236217,24.416622,61.711803,12.308043,21.063904,29.968588,10.598771,30.76002,54.912792,5.066103,69.40202,40.892918,64.876495,22.868036,13.823567,30.608171
31,61.833958,27.91204,52.73504,27.209827,73.88198,34.90598,57.00799,24.36176,62.54936,12.27323,21.80299,29.888548,11.592389,31.36513,56.10648,4.672989,70.24973,41.679592,65.668884,23.148909,12.794919,30.783258,61.792767,28.179928,52.81545,27.171707,73.82332,34.64705,57.08656,24.27243,62.53748,12.561729,21.633652,29.913244,11.541326,30.979807,56.20065,4.763345,70.10498,41.54011,65.75999,22.828283,13.416854,30.54453,61.787426,28.217691,52.794582,27.201828,73.83171,34.866,57.08878,24.127848,62.540874,12.528959,21.632713,29.923792,11.545161,31.12913,56.190395,4.9406023,70.13701,41.322033,65.75804,22.781754,13.408559,30.418657,61.746212,28.386026,52.80342,27.036789,73.84627,34.575268,57.063023,24.64635,62.535633,12.314709,21.66304,30.095076,11.52658,30.913435,56.175167,4.976574,70.15493,41.154175,65.753136,22.993967,13.398086,30.478964,61.750317,28.379053,52.804337,27.069927,73.88962,34.331654,57.091854,24.474142,62.535686,12.568474,21.728226,30.233679,11.538445,30.884478,56.198345,4.8109627,70.12515,41.330105,65.7545,22.984842,13.418168,30.437563,61.742542,28.346838,52.79934,27.11667,73.856926,34.467525,57.08514,24.289698,62.48756,12.7952385,21.638557,29.934805,11.554427,31.111105,56.20812,4.771123,70.12652,41.33254,65.753174,22.844572,13.400313,30.48253,61.801792,28.267519,52.80297,27.03929,73.8715,34.374146,57.085445,24.29258,62.54244,12.507755,21.627186,29.882582,11.52715,30.885859,56.189777,4.9319963,70.16205,40.9879,65.76088,22.788433,13.405925,30.428778,61.684017,28.562727,52.803997,27.360693,73.87741,34.33995,57.079174,24.34814,62.537823,12.541031,21.66869,30.084715,11.553355,31.09501,56.202587,4.75513,70.10513,41.541965,65.75947,22.991932,13.407636,30.429487,61.781895,28.187342,52.80472,27.031225,73.86364,34.492878,57.070217,24.689613,62.536747,12.338078,21.632458,29.932863,11.554296,31.13082,56.193653,4.8440104,70.10985,41.49065,65.76628,22.768265,13.417792,30.450659,61.798283,28.238379,52.80378,27.049955,73.814095,34.84568,57.073215,24.125072,62.534985,12.572756,21.714684,30.250586,11.551089,31.075438,56.183407,4.916027,70.12912,41.359226,65.7616,22.824018,13.39833,30.471964,61.75223,28.387213,52.80796,27.026785,73.850494,34.491882,57.090862,24.249153,62.542004,12.537357,21.62041,29.856752,11.636178,31.460955,56.185345,4.9263716,70.10889,41.53168,65.7567,22.83413,13.414027,30.508547,61.64873,28.715605,52.8388,27.260328,73.85246,34.566288,57.093174,24.459919,62.532635,12.366461,21.613956,29.874716,11.536777,30.964857,56.18716,4.930562,70.10027,41.53677,65.74956,23.01779,13.407287,30.490519,61.747044,28.401293,52.803352,27.0383,73.84297,34.53259,57.086483,24.071804,62.534718,12.313915,21.654621,30.031195,11.6072035,31.313189,56.20257,4.768615,70.130806,41.365093,65.72409,23.203045,13.395297,30.473928,61.779865,28.018719,52.80514,27.026442,73.8245,34.677433,57.078953,24.112328,62.537655,12.576155,21.663345,30.067293,11.542996,31.121073,56.21033,4.7723846,70.109695,41.486187,65.75596,22.98054,13.400163,30.48715,61.68819,28.510427,52.800274,27.068277,73.8339,34.856773,57.082752,24.48967,62.53609,12.54711,21.635101,29.939623,11.556748,31.129728,56.194027,4.789999,70.12324,41.331554,65.761925,22.998367,13.405999,30.485613,61.700542,28.527235,52.814297,27.251432,73.86366,34.48684,57.08212,24.124205,62.539074,12.280308,21.665337,30.03623,11.529489,30.892893,56.203625,4.75515,70.15018,41.183643,65.75544,22.987274,13.408452,30.42935,61.654064,28.702261,52.803406,27.06314,73.85274,34.635456,57.08884,24.136463,62.541927,12.285198,21.723602,30.226355,11.556172,31.029837,56.19166,4.8348217,70.13023,41.323006,65.75534,22.873362,13.396291,30.604265,61.758823,28.369482,52.804585,27.048452,73.85136,34.647984,57.07986,24.537207,62.53165,12.374386,21.602016,29.718122,11.528487,30.93656,56.204777,4.760129,70.127335,41.290024,65.75754,22.995466,13.399844,30.479109,61.749043,28.39855,52.807785,27.213722,73.89436,34.358814,57.06673,24.681398,62.540592,12.510048,21.642826,30.042028,11.527011,30.925219,56.196278,4.802122,70.10406,41.525543,65.758026,22.99872,13.394925,30.480322,61.68246,28.551863,52.802002,27.090822,73.883705,34.344536,57.07816,24.29882,62.524296,12.127854,21.638329,29.94987,11.559625,31.086351,56.148235,5.0935907,70.128296,41.35196,65.732635,23.152666,13.401422,30.487722,61.74441,28.373236,52.80382,27.035458,73.84958,34.54564,57.07308,24.347006,62.537693,12.299398,21.63298,29.912298,11.553969,31.113268,56.208363,4.7689877,70.12847,41.32837,65.76425,22.97086,13.397475,30.483984
32,62.98171,27.613888,52.98418,27.273088,74.43672,35.23692,57.82503,24.41512,63.329456,12.23526,22.39901,29.77482,12.509742,31.688269,57.34226,4.4530888,70.96421,42.12427,66.66648,23.260769,13.574691,30.95511,62.934772,28.094841,53.026817,27.117048,74.3692,35.04119,57.890903,24.156225,63.294674,12.772398,22.224247,29.823835,12.479575,31.221281,57.4146,4.823412,70.84261,41.82421,66.630035,22.864971,13.155116,30.359869,62.922787,28.135124,53.02276,27.13469,74.42051,34.876198,57.89307,24.107924,63.350956,12.300592,22.25291,29.980879,12.500773,31.438978,57.453236,4.710575,70.84291,41.764458,66.63021,23.017706,13.136281,30.672235,62.845257,28.316061,53.023205,27.110586,74.37539,35.02633,57.901516,24.386656,63.352566,12.4870205,22.265755,30.034826,12.457131,31.016256,57.471188,4.5415373,70.84458,41.733593,66.64267,22.69456,13.129031,30.661047,62.972713,27.804668,53.050236,26.894865,74.38669,34.952095,57.90687,24.529732,63.347965,12.326351,22.270584,30.041918,12.482083,31.220442,57.480244,4.5211773,70.81733,41.95082,66.6209,23.048174,13.157807,30.696127,62.97559,27.977968,53.03267,27.304464,74.43816,34.658794,57.905018,24.48829,63.329426,12.606161,22.223244,29.826532,12.467687,31.044233,57.482037,4.5158243,70.81771,41.948597,66.62208,23.014286,13.200812,31.041777,62.985477,27.96522,53.02364,27.109383,74.419205,34.810047,57.900654,24.660946,63.352505,12.519169,22.252235,29.972044,12.473191,31.208532,57.475666,4.54642,70.82684,41.855026,66.62816,22.852581,13.133275,30.674002,62.84892,28.349249,53.02314,27.152088,74.384926,34.952072,57.89594,24.341537,63.352055,12.51252,22.228333,29.865465,12.544871,31.62897,57.45976,4.6643267,70.84257,41.819233,66.62266,22.893244,13.143083,30.296183,62.969807,27.94963,53.024284,27.102346,74.40696,34.984062,57.90749,24.189192,63.34872,12.277552,22.251022,29.979513,12.511174,31.461237,57.458874,4.682664,70.8703,41.637978,66.630714,22.859613,13.152442,30.328074,62.932354,28.118399,53.023716,27.122437,74.38195,35.064644,57.898045,24.471382,63.346676,12.337996,22.228321,29.881327,12.472039,31.255934,57.468716,4.5181684,70.819954,41.94514,66.63198,22.859362,13.138907,30.292116,62.91998,28.137598,53.00862,27.29962,74.37338,35.000904,57.903233,24.304417,63.355442,12.514559,22.309921,30.123087,12.549655,31.663126,57.44978,4.688135,70.84685,41.808807,66.63124,23.027983,13.151277,30.337328,62.793003,28.641657,53.027733,27.14689,74.40111,34.854237,57.9023,24.34642,63.351284,12.51207,22.229305,29.94573,12.47231,31.228292,57.450985,4.6994867,70.83866,41.826633,66.61831,23.047888,13.138484,30.69451,62.92178,28.151552,53.023552,27.112734,74.39422,34.8538,57.897015,24.297098,63.34788,12.280767,22.264076,30.011858,12.491572,31.305311,57.48016,4.505086,70.84491,41.77963,66.61248,22.91539,13.141652,30.650671,62.96439,27.917555,53.03021,27.269543,74.35685,35.208355,57.890392,24.306768,63.34865,12.552649,22.259445,30.008154,12.4731,31.254858,57.48361,4.517379,70.84569,41.79636,66.62295,23.043339,13.147264,30.67898,62.912853,28.167028,53.027367,27.29963,74.44601,34.696712,57.90762,24.510612,63.346104,12.314518,22.230598,29.803366,12.476123,31.275225,57.476826,4.4993544,70.85635,41.614643,66.62591,22.919924,13.206008,31.04994,62.860188,28.316027,53.023354,27.154076,74.40314,34.833958,57.895557,24.306007,63.3542,12.488913,22.254131,29.997755,12.505153,31.396746,57.46098,4.6648626,70.84043,41.737373,66.608086,23.227385,13.150483,30.66556,62.929966,28.179377,53.03064,27.283558,74.438156,34.686047,57.90273,24.290508,63.352734,12.262434,22.2308,29.866774,12.479182,31.252535,57.457973,4.6745815,70.840866,41.76839,66.63245,23.037373,13.140513,30.30136,62.932346,28.147608,53.024582,27.109163,74.396866,34.99866,57.892162,24.397121,63.35098,12.509537,22.312008,30.119265,12.50315,31.408052,57.460613,4.670265,70.86306,41.609093,66.621,22.893024,13.195285,31.033861,62.98337,27.791664,53.02143,27.148176,74.40283,34.93366,57.897648,24.221909,63.35133,12.517141,22.213688,29.821478,12.469785,31.217825,57.478977,4.5111523,70.81926,41.982964,66.62563,23.060854,13.138484,30.286905,62.918118,28.162006,53.021877,27.265259,74.394066,34.97135,57.890636,24.505997,63.3484,12.024373,22.223976,29.832544,12.482667,31.275599,57.471287,4.582467,70.81925,41.944176,66.6218,22.931408,13.143519,30.31193,62.979168,27.991737,53.024094,27.103373,74.39204,35.005756,57.89694,24.529205,63.35301,12.489773,22.193562,29.634386,12.472886,31.265604,57.48244,4.514368,70.81961,41.94427,66.62861,23.059185,13.131089,30.666262
33,64.078384,27.415598,53.24529,27.313648,75.022026,35.55804,58.615337,24.511978,64.112755,12.208929,23.036678,29.63405,13.444907,32.02235,58.568287,4.26886,71.68958,42.53136,67.69756,23.36038,14.7816305,31.39248,64.05084,27.829033,53.265625,27.329853,74.93296,35.22436,58.68736,24.383986,64.12119,12.5327,22.860023,29.70975,13.415557,31.54278,58.66534,4.517541,71.53121,42.39199,67.60792,22.979025,14.013242,30.512262,64.045296,27.87116,53.28169,27.34363,74.95637,35.141293,58.71143,24.323168,64.13754,12.431984,22.858719,29.73004,13.477262,31.930597,58.67555,4.5050964,71.53036,42.36704,67.605705,23.169304,14.079225,31.278635,64.037994,27.873444,53.27129,27.177368,74.94386,35.22745,58.717472,24.365742,64.130905,12.493906,22.897541,29.92129,13.413089,31.504,58.70869,4.289956,71.54826,42.195393,67.61585,23.101446,14.065232,31.249018,64.07495,27.780157,53.27787,27.123175,74.97326,35.019466,58.702045,24.418911,64.12483,12.251726,22.85809,29.734629,13.419951,31.55593,58.71385,4.3062572,71.55083,42.25289,67.59992,23.16414,14.002038,30.94325,64.0519,27.816698,53.285015,27.387571,74.9793,34.965137,58.704357,24.389273,64.12109,12.536587,22.88372,29.873846,13.385375,31.301168,58.714794,4.3086576,71.52916,42.41902,67.59886,23.312346,13.987477,30.581362,64.06159,27.812006,53.258995,27.34442,74.98213,34.98719,58.70914,24.42795,64.128685,12.279793,22.8567,29.725122,13.44731,31.70812,58.712154,4.3057556,71.55426,42.21804,67.61022,23.13798,13.991397,30.527918,64.12356,27.5312,53.269386,27.333208,74.93888,35.184563,58.702236,24.19313,64.1327,12.474878,22.85743,29.72244,13.438411,31.63413,58.604458,4.64674,71.53181,42.385143,67.60904,23.143373,14.065757,31.202154,64.03917,27.818329,53.273228,27.171278,74.973076,35.01493,58.706715,24.681042,64.12607,12.24378,22.863789,29.720224,13.4288,31.602045,58.707455,4.3324013,71.53503,42.33739,67.60477,22.99683,14.010562,30.499018,63.91598,28.248629,53.27206,27.188623,74.95517,35.210087,58.702106,24.589071,64.13296,12.467392,22.850243,29.708624,13.412038,31.552473,58.67963,4.442417,71.531265,42.410324,67.608826,22.97474,14.060473,31.187086,63.979237,28.004837,53.28067,27.560444,74.90681,35.368427,58.70236,24.367626,64.13601,12.476204,22.864647,29.746801,13.447206,31.768988,58.601795,4.640772,71.55942,42.21345,67.59482,23.347364,14.008792,30.492514,64.129814,27.723837,53.273674,27.173054,74.9155,35.328876,58.697803,24.18844,64.128265,12.511139,22.880749,29.86725,13.39284,31.335928,58.67602,4.4905834,71.54869,42.226833,67.5978,23.15563,14.007251,30.914656,64.04556,27.855322,53.272034,27.179747,74.96967,35.016308,58.693974,24.395271,64.113335,12.049321,22.899734,29.907324,13.417844,31.557371,58.688236,4.4589186,71.55381,42.208405,67.597466,23.126755,13.987395,30.499846,64.05823,27.816723,53.27573,27.374237,74.90076,35.58022,58.68774,24.395266,64.13051,12.510895,22.855808,29.727442,13.432136,31.71095,58.716267,4.30935,71.55207,42.201576,67.60047,23.157244,14.001483,30.901777,64.10923,27.512062,53.282265,27.39537,75.00349,34.934258,58.71229,24.194292,64.133,12.446175,22.889164,29.864859,13.44262,31.738531,58.686954,4.446783,71.54541,42.18424,67.5956,23.353241,13.992312,30.592783,64.06338,27.835632,53.27217,27.181517,74.949554,35.174885,58.693584,24.392508,64.12835,12.292509,22.885258,29.887617,13.422717,31.57916,58.706852,4.3257837,71.54797,42.196285,67.59287,23.37519,14.00088,30.905966,64.06808,27.824041,53.271336,27.207323,74.9752,34.962708,58.70049,24.375488,64.13781,12.4361,22.935604,30.027159,13.420165,31.554213,58.677845,4.479432,71.55545,42.21125,67.6088,23.17253,13.9974375,30.4392,64.050644,27.842707,53.28004,27.342817,74.97767,34.999035,58.695286,24.414925,64.1309,12.50419,22.857498,29.57876,13.453057,31.76023,58.707066,4.3333807,71.52804,42.33858,67.608,23.141645,14.077785,31.324945,64.07633,27.75667,53.271797,27.187881,74.96084,35.16827,58.686237,24.722517,64.132164,12.489962,22.880539,29.849634,13.413814,31.536036,58.688847,4.4563293,71.5326,42.419548,67.605,23.176199,14.003373,30.818003,64.12158,27.668741,53.29466,26.970016,74.97689,35.011833,58.69356,24.595644,64.14834,12.377253,22.858032,29.711458,13.421378,31.566088,58.710705,4.3094673,71.53071,42.410812,67.60422,22.98911,14.081435,31.209417,63.98785,27.994762,53.272152,27.16846,74.941734,35.19825,58.695347,24.433556,64.12615,12.292143,22.858074,29.682108,13.410506,31.547098,58.71504,4.3071947,71.55287,42.2438,67.606064,23.177351,14.068336,31.263227
34,65.13699,27.23654,53.53245,27.3563,75.55904,35.80572,59.379757,24.651379,64.8875,12.17453,23.723549,29.461409,14.387448,32.38474,59.803814,4.101879,72.415665,42.94789,68.68222,23.52125,16.15274,32.13501,65.12191,27.635078,53.548862,27.398582,75.53754,35.341858,59.462643,24.681849,64.914116,12.4677105,23.572163,29.734228,14.377208,31.876493,59.921444,4.1575575,72.2743,42.646076,68.6292,23.24816,15.331643,30.932772,65.0426,27.84076,53.5536,27.57321,75.559235,35.27995,59.46816,24.476006,64.9188,12.442463,23.509281,29.36141,14.386096,31.935343,59.926464,4.1657286,72.27405,42.630688,68.619484,23.275717,15.305966,31.409044,65.12577,27.643023,53.53407,27.22116,75.548454,35.137012,59.475773,24.470184,64.8893,12.071023,23.57101,29.77514,14.423293,32.05881,59.932064,4.1073036,72.24867,42.76694,68.62623,23.258043,15.311299,31.385603,65.18554,27.469797,53.53616,27.2025,75.48921,35.61782,59.473904,24.483686,64.907135,12.217165,23.61996,29.883738,14.381806,31.892927,59.93697,4.1321077,72.273155,42.62276,68.61656,23.264956,15.316583,30.991262,65.0391,27.825304,53.542347,27.437866,75.465546,35.77024,59.476315,24.458548,64.88678,12.09267,23.568134,29.767477,14.366645,31.820051,59.823116,4.4578953,72.27353,42.65007,68.60838,23.286411,15.308019,31.277895,65.11907,27.642078,53.531536,27.248938,75.55633,35.28065,59.480602,24.471628,64.90971,12.215261,23.563953,29.724665,14.355779,31.699156,59.935894,4.1258764,72.2538,42.770897,68.62301,23.274244,15.329194,31.275457,65.19701,27.404804,53.536358,27.222977,75.55238,35.317696,59.466755,24.623352,64.91715,12.450417,23.569637,29.74092,14.384192,31.89617,59.867634,4.34665,72.275925,42.641296,68.62404,23.272036,15.30927,31.011572,65.03726,27.823713,53.53526,27.215353,75.55341,35.06213,59.479053,24.521914,64.90607,12.218479,23.52856,29.555872,14.390964,31.867712,59.820644,4.446456,72.28064,42.637413,68.61908,23.096426,15.328811,30.924196,65.109665,27.704277,53.54153,27.397799,75.5067,35.647156,59.46858,24.52644,64.91401,12.474323,23.558193,29.71844,14.353013,31.659819,59.9223,4.134363,72.27615,42.63934,68.62917,23.244207,15.304061,30.991968,65.12071,27.665567,53.534145,27.30245,75.54207,35.361816,59.474155,24.468922,64.9127,12.241507,23.52826,29.551268,14.374232,31.87517,59.864384,4.3295383,72.254555,42.761803,68.61142,23.14061,15.340205,31.287714,65.09138,27.780178,53.53619,27.210201,75.53704,35.349163,59.47365,24.770544,64.909874,12.492872,23.561813,29.735506,14.370494,31.827486,59.92615,4.15705,72.270355,42.61941,68.61552,23.256077,15.328916,31.351286,65.12227,27.64899,53.535,27.225084,75.54619,35.30483,59.46623,24.505033,64.92378,12.391621,23.574791,29.766413,14.377244,31.874784,59.9298,4.160116,72.29619,42.435127,68.614006,23.082863,15.321094,31.247477,65.183586,27.484959,53.55798,27.218851,75.54413,35.386154,59.461414,24.837425,64.9153,12.479584,23.526562,29.550642,14.353309,31.687838,59.938747,4.135663,72.272934,42.59261,68.61618,23.256956,15.305457,31.34125,65.17633,27.418165,53.552135,27.064953,75.573395,35.241993,59.4873,24.22922,64.89228,12.050431,23.564857,29.762072,14.369761,31.69938,59.88567,4.306073,72.291016,42.44965,68.62505,23.331627,15.318938,30.909437,65.146545,27.598686,53.55801,27.00618,75.5497,35.32438,59.481083,24.107624,64.90621,12.238901,23.526215,29.577196,14.408851,32.06224,59.933315,4.121649,72.24993,42.769363,68.60986,23.295132,15.30926,30.957212,65.141556,27.611391,53.534992,27.220463,75.50204,35.61247,59.471928,24.482054,64.91129,12.252022,23.56733,29.776121,14.381919,31.883299,59.92528,4.147915,72.27291,42.606888,68.622635,23.456455,15.322602,31.245394,65.1232,27.64233,53.534145,27.245386,75.53136,35.423264,59.467648,24.504705,64.90829,12.274595,23.54039,29.545408,14.383094,31.917719,59.933254,4.128421,72.249054,42.80843,68.611916,23.624231,15.3127165,31.394735,65.00098,28.031033,53.534,27.222015,75.526276,35.460526,59.472446,24.55785,64.91588,12.462397,23.52938,29.569208,14.35432,31.650747,59.801327,4.477537,72.277664,42.640854,68.62189,23.452862,15.400605,31.680178,65.14269,27.593845,53.542805,27.151987,75.48466,35.62166,59.468037,24.338684,64.92013,12.4450245,23.53724,29.570269,14.382997,31.892092,59.934612,4.121484,72.27623,42.64339,68.62779,23.24715,15.310971,31.01431,65.04222,27.86264,53.52567,27.386007,75.54212,35.315483,59.463146,24.667063,64.91846,12.441681,23.541058,29.573988,14.412198,32.05442,59.93771,4.134329,72.29472,42.44152,68.62092,23.277287,15.3013735,31.387705
35,66.14779,27.080597,53.8449,27.40668,76.1113,36.036022,60.142185,24.812447,65.656815,12.124978,24.45131,29.267988,15.3770075,32.77102,61.08376,3.9830692,73.12427,43.3701,69.50281,23.720839,17.49281,32.58507,66.21888,27.289917,53.85525,27.252224,76.0652,35.544056,60.205036,24.692423,65.688126,12.423727,24.271587,29.428637,15.389289,32.418655,61.105488,4.1137724,72.99785,43.02227,69.5935,23.44386,16.820965,32.033077,66.135216,27.51705,53.831867,27.313042,76.07461,35.27499,60.210117,24.629827,65.68038,12.21427,24.258308,29.345488,15.311978,32.02073,61.030293,4.287569,72.99859,43.010338,69.58483,23.436972,17.004753,32.766033,66.09205,27.638147,53.82661,27.26988,76.07959,35.510048,60.21764,24.616392,65.67737,12.162047,24.289177,29.598848,15.356431,32.288265,61.114613,4.110114,72.9923,43.04716,69.59081,23.433065,16.897545,32.406456,66.16495,27.434767,53.817013,27.429146,76.06908,35.590363,60.218204,24.618002,65.692856,12.390823,24.269047,29.433584,15.347375,32.254856,61.03185,4.2962523,73.01601,42.850754,69.60115,23.603397,16.8298,31.617865,66.14683,27.500729,53.82667,27.296434,76.02961,35.800644,60.216084,24.612906,65.67605,12.170677,24.267567,29.427835,15.339997,32.22705,61.081356,4.198345,72.976234,43.18634,69.57638,23.256155,17.119274,33.120552,66.08287,27.64827,53.826603,27.265284,76.07588,35.526203,60.223698,24.60303,65.67815,12.179088,24.379086,29.928698,15.385711,32.370766,61.115467,4.1240044,72.99828,43.043415,69.58851,23.442772,16.802631,31.670778,66.17865,27.409834,53.84113,27.410942,76.08081,35.52821,60.214794,24.65987,65.68968,12.417196,24.282066,29.419432,15.346589,32.24158,61.088474,4.1535187,72.97932,43.185448,69.589455,23.438293,16.893448,32.37698,66.14927,27.514997,53.827366,27.262484,76.05558,35.64836,60.202183,24.950285,65.69265,12.394993,24.291721,29.546824,15.389623,32.41782,61.138523,4.0249224,73.0012,43.017498,69.59813,23.425104,17.022552,32.7235,66.16773,27.465004,53.847332,27.099174,76.07873,35.57712,60.22195,24.437977,65.68479,12.446878,24.259384,29.411448,15.341197,32.171608,61.15505,3.9465358,72.97857,43.178673,69.58571,23.278452,16.886894,32.348377,66.1703,27.451267,53.828136,27.283129,76.077736,35.542145,60.2289,24.419817,65.68229,12.172379,24.282993,29.538458,15.331952,32.191654,61.135265,3.9800599,72.977646,43.20836,69.58953,23.407522,17.024975,32.783928,66.17458,27.470192,53.827564,27.253334,76.0688,35.31839,60.226353,24.83657,65.684296,12.455925,24.279766,29.56278,15.342492,32.22719,61.157124,3.9582589,72.9915,43.02292,69.58275,23.416512,16.92723,32.43468,66.16063,27.464401,53.835857,27.259233,76.03246,35.71606,60.2115,24.646881,65.66045,12.036888,24.291069,29.589521,15.37976,32.41436,61.11072,4.127676,72.97808,43.14165,69.58622,23.385052,16.798203,32.03526,66.215965,27.281267,53.829662,27.246933,76.04606,35.696537,60.214695,24.700937,65.67993,12.236847,24.282955,29.541273,15.33043,32.17959,61.167904,3.9789574,72.997055,43.0026,69.58408,23.41956,16.811321,32.054794,66.20892,27.096052,53.83016,27.244888,76.081665,35.497852,60.222713,24.564842,65.696236,12.352503,24.305046,29.601503,15.395179,32.384377,61.148113,3.9950368,73.013145,42.83705,69.592926,23.468424,17.025158,32.69781,66.10887,27.601347,53.854603,27.206656,76.07542,35.540634,60.214474,24.577345,65.673775,12.205406,24.252579,29.373697,15.354262,32.2758,61.163425,3.9600775,73.02258,42.886845,69.579,23.42217,16.801472,31.99713,66.10432,27.61199,53.82683,27.258413,76.0695,35.591248,60.21654,24.624798,65.69408,12.393023,24.259365,29.406996,15.351327,32.23269,61.155773,3.951102,73.01516,42.841587,69.58823,23.467964,16.916126,32.40028,66.16163,27.461275,53.82707,27.262337,76.08767,35.52494,60.21287,24.643759,65.69297,12.406475,24.305275,29.56357,15.338822,32.239685,61.03435,4.2843437,72.97381,43.22927,69.588844,23.497034,16.793282,32.048557,66.233765,27.33264,53.825764,27.263994,76.075905,35.53256,60.22459,24.81005,65.688225,12.426788,24.253101,29.368292,15.401172,32.348156,61.13676,4.0318184,73.00298,43.006992,69.58551,23.463667,16.812687,32.10382,66.164406,27.442976,53.82198,27.404125,76.063354,35.59741,60.22378,24.40363,65.68567,12.433727,24.301365,29.564302,15.348239,32.25179,61.16392,3.9614623,73.00077,43.013462,69.59832,23.62056,16.819073,32.00012,66.082825,27.695436,53.823948,27.288012,76.08075,35.521603,60.214092,24.66193,65.68433,12.445112,24.305271,29.574808,15.347104,32.267437,61.166744,3.9762728,72.976234,43.140076,69.60016,23.615303,16.808289,32.036945
36,67.14306,26.923988,54.16228,27.470018,76.66673,36.25827,60.867504,24.97807,66.41847,12.0776205,25.235298,29.08246,16.36858,33.20653,62.32781,3.8485997,73.81109,43.78018,70.166336,23.95328,18.768108,33.05307,67.08398,27.440844,54.148716,27.465843,76.60425,35.767467,60.95052,24.826027,66.45402,12.373322,25.037567,29.208307,16.363865,32.66039,62.350002,4.022852,73.70497,43.43398,70.38709,23.652565,18.260536,32.14089,67.07396,27.51323,54.150845,27.300957,76.63422,35.68536,60.953876,24.796663,66.45099,12.347315,25.034855,29.188223,16.390907,32.734676,62.2569,4.232913,73.72174,43.247234,70.38054,23.639154,18.228722,32.192463,67.07522,27.519936,54.146633,27.321337,76.57874,35.940247,60.960285,24.77909,66.462715,12.343634,25.066086,29.398912,16.356625,32.64073,62.352375,4.0326557,73.67788,43.596333,70.40526,23.813046,18.224335,32.118916,67.068504,27.48812,54.16984,27.321035,76.62057,35.76315,60.961384,24.77903,66.451645,12.3883915,25.02618,29.183016,16.360893,32.62867,62.335835,4.0854454,73.70103,43.39552,70.40295,23.837816,18.262478,32.04852,67.08433,27.501066,54.15945,27.479889,76.60778,35.602097,60.958233,24.7786,66.43872,12.149533,25.058475,29.366213,16.354202,32.622513,62.343655,4.056176,73.70095,43.456005,70.40195,23.741808,18.270218,32.64382,67.20345,27.17011,54.14719,27.311535,76.599304,35.54863,60.966152,24.764702,66.4411,12.133753,25.114025,29.619177,16.342903,32.418606,62.352673,4.042739,73.70461,43.42331,70.40396,23.822416,18.25151,32.040672,67.15182,27.293287,54.165264,27.487776,76.61818,35.751713,60.95931,24.798933,66.44649,12.160522,25.040215,29.199701,16.356213,32.620274,62.4015,3.8686788,73.730286,43.28808,70.40485,23.816801,18.265339,32.535515,67.1383,27.320248,54.137356,27.484009,76.61811,35.77191,60.9687,24.81943,66.44978,12.391209,25.055939,29.385172,16.357708,32.655136,62.413845,3.8485777,73.70326,43.418137,70.38931,23.657671,18.38533,32.991936,67.08536,27.482801,54.15108,27.292767,76.61266,35.528854,60.958874,24.757202,66.44009,12.192751,25.017761,28.985594,16.350822,32.61773,62.36803,3.9919035,73.681305,43.622547,70.40825,23.797712,18.234646,32.133644,67.088104,27.472319,54.14841,27.321001,76.58831,35.933968,60.964184,24.745884,66.46317,12.32473,25.060196,29.380438,16.343784,32.556343,62.412823,3.8247693,73.70416,43.456383,70.40473,23.80635,18.246788,32.239655,67.230545,27.108685,54.147633,27.307398,76.60307,35.49541,60.97073,24.979664,66.44151,12.19759,25.023579,29.199327,16.356632,32.62194,62.422962,3.840213,73.697914,43.441204,70.377426,23.618734,18.237923,32.156216,67.079025,27.48696,54.1462,27.320911,76.5562,35.97988,60.966106,24.612854,66.46296,12.327164,25.067307,29.391027,16.337463,32.441963,62.410557,3.8848183,73.69924,43.45481,70.37872,23.615778,18.23494,32.07877,67.08325,27.46523,54.146458,27.298409,76.611694,35.772106,60.9687,24.61068,66.461464,12.351913,25.06913,29.383814,16.418133,32.94409,62.371624,4.0243483,73.67734,43.58531,70.376884,23.455952,18.237679,32.08993,67.15306,27.249384,54.139584,27.494604,76.589226,35.90272,60.960842,24.767097,66.45399,12.378767,25.072884,29.401136,16.36359,32.653385,62.41717,3.8460104,73.69649,43.406086,70.38799,23.659378,18.243256,32.20416,67.22949,26.947102,54.149105,27.313839,76.613174,35.76583,60.963085,24.610817,66.43581,12.159696,25.066395,29.338541,16.356636,32.624886,62.3707,4.003853,73.70542,43.40071,70.37583,23.62186,18.243328,32.090084,67.156006,27.305935,54.1468,27.309729,76.610054,35.766758,60.970905,24.59291,66.45131,12.384611,25.024323,29.173475,16.35521,32.625137,62.369312,3.9918983,73.70039,43.389565,70.381546,23.63832,18.26384,32.531868,67.08805,27.491674,54.14742,27.309324,76.61133,35.51385,60.95699,24.804564,66.44147,12.1879015,25.073936,29.408163,16.349277,32.615032,62.39906,3.9173653,73.67899,43.640694,70.37858,23.640238,18.250256,32.44778,67.10758,27.4492,54.14667,27.318527,76.6293,35.730907,60.963383,24.824686,66.44494,12.171584,25.026463,29.174368,16.347134,32.419273,62.414104,3.8528545,73.70629,43.412163,70.403465,23.811766,18.233006,32.08478,67.212036,27.123343,54.14803,27.321514,76.6146,35.77029,60.959095,24.75115,66.44485,12.18083,25.041737,29.237135,16.358429,32.6343,62.291576,4.1711025,73.72299,43.244316,70.387024,23.67868,18.247726,32.48188,67.22408,27.167723,54.146824,27.31161,76.61113,35.748196,60.96931,24.597738,66.44855,12.403141,25.080769,29.416605,16.349628,32.619377,62.37151,4.019706,73.69819,43.45089,70.38239,23.66749,18.231937,32.05909
37,68.13219,26.78921,54.48833,27.550127,77.20641,36.481533,61.57723,25.149797,67.12711,11.992209,26.06126,28.8916,17.354977,33.62175,63.53304,3.7886698,74.50966,44.17247,70.76189,24.169699,19.346958,34.16258,68.18595,26.995712,54.4744,27.383915,77.15672,35.99072,61.65623,24.974953,67.211365,12.325087,25.865978,29.01732,17.365463,33.06031,63.569202,3.895692,74.406166,43.659367,71.01451,23.885284,19.621769,32.52552,68.04513,27.393223,54.48702,27.527979,77.15148,35.729645,61.673443,24.943613,67.19571,12.119739,25.852734,28.807386,17.364197,33.058315,63.479603,4.1100025,74.39027,43.377003,71.00945,23.871256,19.61404,32.846153,68.125465,27.171495,54.471844,27.385635,77.1163,36.19758,61.66415,25.274696,67.20813,12.349173,25.85717,29.038507,17.344707,32.853218,63.56943,3.9046252,74.37999,43.8528,71.00386,23.732567,19.665756,32.029537,68.172,27.016129,54.48804,27.547718,77.155266,35.97705,61.670177,25.113638,67.206566,12.351519,25.891922,29.158094,17.365303,33.06672,63.566113,3.928733,74.380714,43.833076,70.99852,23.72656,19.617638,32.496338,68.19332,27.00367,54.474285,27.39778,77.14671,35.72702,61.674488,24.752888,67.21662,12.317631,25.941998,29.377085,17.41227,33.24544,63.62038,3.7580655,74.40666,43.651337,71.02936,24.05513,19.586273,32.520905,68.17333,26.956505,54.484417,27.550299,77.14388,35.73597,61.67027,24.935032,67.217766,12.299007,25.869698,29.066359,17.357101,33.010735,63.624813,3.7621891,74.38257,43.818634,71.03588,24.090797,19.612392,32.48198,68.18194,26.980665,54.494617,27.178661,77.15905,35.97901,61.675465,24.765919,67.219185,12.279869,25.860657,29.018694,17.368893,33.05314,63.582783,3.8611648,74.36623,43.9545,71.03591,24.084734,19.596737,32.53783,68.18189,26.981972,54.470905,27.408215,77.15569,35.978024,61.685024,24.733137,67.204994,12.355049,25.858047,29.03731,17.405334,33.242237,63.63918,3.7065957,74.38055,43.81715,71.03366,24.074673,19.596382,32.632877,67.97879,27.645275,54.472088,27.387901,77.152054,35.696735,61.660038,24.95706,67.19241,12.105755,25.893269,29.130735,17.363491,33.064312,63.503727,4.0581446,74.38574,43.853466,71.01927,23.915335,19.60257,32.467422,68.19576,26.985638,54.473698,27.38208,77.10792,36.186436,61.67255,25.094604,67.19993,12.117423,25.899601,29.200289,17.35128,32.99143,63.58679,3.8482325,74.38962,43.823025,71.011406,23.898458,19.62304,32.88375,68.19285,26.918541,54.47334,27.377071,77.164375,35.941666,61.672344,24.97203,67.17915,11.908127,25.851135,28.984003,17.35868,32.833965,63.58797,3.8716648,74.377396,43.840374,71.010414,23.846436,19.605846,32.479202,68.04624,27.375946,54.476307,27.383043,77.146095,36.038322,61.662594,24.938833,67.20664,12.358303,25.858913,29.033236,17.356354,33.013268,63.6385,3.7253973,74.38206,43.83282,71.00542,23.857187,19.602722,32.45948,68.104095,27.206133,54.47115,27.364956,77.1388,36.138676,61.66524,24.925213,67.197655,12.1341915,25.862595,29.035788,17.41658,33.28947,63.49333,4.090535,74.40641,43.685806,71.01145,23.656507,19.614254,32.84545,68.09599,27.159153,54.488613,27.215935,77.163284,35.993004,61.657887,25.11129,67.207016,12.347328,25.890377,29.209982,17.36475,33.05954,63.639988,3.7098587,74.37361,43.840904,71.01526,23.886574,19.617886,32.871754,68.0815,27.228163,54.478916,27.374756,77.14124,35.78061,61.669994,24.758707,67.19048,12.118847,25.859676,29.02508,17.356186,32.82565,63.496967,4.07498,74.40196,43.652924,71.00311,23.849905,19.60947,32.482372,68.1244,27.12355,54.472317,27.377083,77.153114,35.98194,61.666508,24.921698,67.20659,12.347633,25.855011,28.98466,17.367107,33.06071,63.626568,3.738529,74.3782,43.823105,71.01294,23.873262,19.592495,32.527447,68.12144,27.178137,54.472805,27.375166,77.16621,35.918568,61.661938,24.9706,67.21874,12.311762,25.873375,29.059782,17.408821,33.23253,63.5796,3.8863885,74.3828,43.864777,71.00778,23.861118,19.589,32.500404,68.126564,27.166872,54.47217,27.385735,77.150856,35.736897,61.667156,24.960638,67.19592,12.086357,25.858242,28.99452,17.40747,33.199383,63.43762,4.214159,74.383514,43.813076,71.03445,24.073696,19.601078,32.45462,68.141594,27.111164,54.500813,27.15802,77.13041,36.158504,61.660465,24.957975,67.219666,12.301153,25.902424,29.195845,17.370678,33.06678,63.560764,3.9460647,74.3847,43.780315,71.012955,23.88297,19.59893,32.540398,68.14046,27.113478,54.497463,27.352438,77.14421,35.761642,61.678295,24.727005,67.196655,12.152874,25.873497,29.068594,17.362362,33.04811,63.571636,3.926664,74.40261,43.66035,71.035034,24.049273,19.600567,32.440807
38,69.06569,26.659399,54.824566,27.65255,77.70814,36.66814,62.126072,25.384048,67.83835,11.906209,26.930172,28.66828,18.365929,34.0091,64.71267,3.7379797,75.19667,44.53903,71.3905,24.496078,20.063808,34.03757,69.1015,26.982773,54.809933,27.438618,77.66908,36.004734,62.343777,25.151632,67.91067,12.2421,26.777596,28.99616,18.403667,33.659363,64.79283,3.6809843,75.09574,43.99893,71.56745,23.930864,20.210072,33.972004,69.01294,27.278116,54.832874,27.451826,77.67745,35.922382,62.34979,25.132984,67.91723,12.206772,26.739326,28.790956,18.358513,33.44958,64.75323,3.8796823,75.08293,44.12337,71.56837,24.08752,20.192924,33.952423,69.10419,27.000675,54.806576,27.467817,77.678314,36.26496,62.35896,25.175636,67.90636,12.27614,26.762287,28.980757,18.36073,33.43232,64.7529,3.8468711,75.07419,44.20556,71.56903,24.0566,20.210072,33.41821,69.1399,26.651045,54.808964,27.485563,77.6726,35.9837,62.35638,25.148008,67.90769,12.268114,26.73394,28.831285,18.362438,33.480038,64.68142,4.0268373,75.02717,43.525322,71.56729,23.870514,20.213097,33.567604,69.14671,26.640196,54.809002,27.45217,77.67025,35.935932,62.358868,25.070734,67.90587,12.283514,26.749542,28.883444,18.4194,33.683548,64.76313,3.822131,75.09648,43.987373,71.5874,24.288412,20.19144,33.49291,69.09725,26.980993,54.826626,27.28506,77.56505,35.40276,62.35851,25.100704,67.8954,12.056992,26.763287,28.968683,18.364288,33.457,64.70089,3.991701,75.09879,44.033394,71.59578,24.307934,20.20095,33.93916,69.13947,26.645296,54.81001,27.739164,77.68429,36.208984,62.35523,25.09997,67.898026,12.029487,26.734577,28.83264,18.367054,33.23777,64.75515,3.8342402,75.05586,44.40243,71.59746,24.287685,20.260609,34.282238,69.136765,26.818525,54.80868,27.464024,77.67488,35.98788,62.364216,25.059216,67.90611,12.273663,26.729477,28.81621,18.409245,33.6892,64.76673,3.810374,75.09527,44.030228,71.598785,24.499384,20.202507,33.55638,69.093834,27.072632,54.805912,27.47505,77.67759,35.913853,62.348858,25.135515,67.91784,12.218851,26.7374,28.843763,18.359234,33.24842,64.74724,3.8758514,75.078674,44.196903,71.57355,24.106096,20.199959,33.517056,69.15636,26.799124,54.808704,27.463902,77.68154,36.24454,62.35535,25.15354,67.895226,12.004613,26.734642,28.840357,18.348019,33.418602,64.69392,3.9941132,75.105,44.024853,71.593025,24.262823,20.213493,33.98337,69.106895,26.954859,54.808437,27.46206,77.6834,36.21044,62.360172,25.109585,67.921234,12.184962,26.737705,28.77413,18.366158,33.430855,64.68429,4.016124,75.07148,44.222687,71.591286,24.24864,20.261898,34.2902,69.16349,26.867762,54.80415,27.469505,77.66723,36.012894,62.348423,25.143103,67.90351,12.2898655,26.716896,28.619158,18.401623,33.64646,64.703896,3.9888432,75.07526,44.209053,71.590675,24.252207,20.192234,33.90556,69.14225,26.86907,54.805965,27.44822,77.6541,36.390152,62.350536,25.127407,67.919716,12.221289,26.730667,28.811869,18.368572,33.496677,64.66321,4.074003,75.096054,43.992447,71.57327,24.042303,20.192654,33.586437,69.083244,27.042194,54.808247,27.436958,77.67707,35.975727,62.354,25.14787,67.89502,12.059683,26.731632,28.845686,18.43715,33.81704,64.76582,3.81487,75.06731,44.232517,71.599625,24.258184,20.19239,33.582973,69.0241,27.199137,54.80646,27.806944,77.66454,35.96131,62.346066,25.12559,67.91056,12.243851,26.812954,29.142912,18.364964,33.418232,64.55394,4.275508,75.079765,44.182613,71.61403,24.413956,20.214859,33.922974,69.16042,26.814455,54.806973,27.460543,77.6522,36.375744,62.35191,25.128462,67.90778,12.264326,26.720398,28.607893,18.367779,33.455086,64.70478,3.978976,75.09445,44.04765,71.56717,24.081861,20.255909,34.279808,69.02367,27.21182,54.835377,27.253174,77.67934,35.960022,62.351414,25.141663,67.89399,12.059386,26.731152,28.629736,18.365875,33.26606,64.68566,4.0134335,75.07839,44.214622,71.59223,24.250563,20.192883,33.50357,69.163895,26.825285,54.806957,27.468641,77.69897,36.1465,62.369236,25.105091,67.88094,11.797661,26.733658,28.80887,18.368366,33.49946,64.7813,3.7534282,75.05372,44.364246,71.56746,24.118284,20.207714,33.892548,69.14727,26.8371,54.8137,27.4045,77.67133,36.032326,62.36044,24.94267,67.91078,12.253992,26.78209,29.030386,18.356426,33.26276,64.79338,3.7057521,75.07424,44.193863,71.57052,24.090923,20.201584,33.54039,69.09445,27.011154,54.810932,27.454817,77.584045,35.417,62.36733,25.072992,67.91693,12.2318,26.740929,28.843908,18.365162,33.46206,64.751015,3.8737247,75.078415,44.174355,71.56923,24.113094,20.198776,33.506405
39,69.934746,26.589376,55.16145,27.776737,78.176125,36.81928,62.630764,25.638517,68.53247,11.840399,27.821758,28.43458,19.384296,34.39578,65.94404,3.5881703,75.86048,44.88876,71.956085,24.814608,20.78474,35.09083,70.05956,26.70531,55.14858,27.715477,78.14583,36.144108,62.856403,25.554697,68.61217,12.158028,27.67334,28.624067,19.431084,34.08001,65.917984,3.7620957,75.77341,44.344173,72.17038,24.402113,20.937122,33.501404,70.00903,26.92556,55.157787,27.5399,78.15399,36.10824,62.86456,25.37013,68.60932,12.161979,27.659836,28.605474,19.383171,33.82999,65.94175,3.629979,75.776596,44.379444,72.16323,24.412395,20.912197,33.417404,70.001686,26.866808,55.15211,27.57265,78.15364,36.195827,62.872204,25.525772,68.578094,11.783501,27.674618,28.787905,19.434086,34.048317,65.90781,3.800565,75.75511,44.55435,72.16772,24.394714,20.930779,33.34705,70.02224,26.827927,55.153027,27.562609,78.153625,36.127403,62.87311,25.357418,68.520546,12.469425,27.64804,28.585287,19.427296,34.059963,65.71298,4.2276344,75.77418,44.27439,72.16419,24.36168,20.943676,33.431847,70.018715,26.808699,55.15372,27.552237,78.14759,36.125786,62.862217,25.524357,68.60558,12.208939,27.69122,28.77152,19.393997,33.898033,65.94767,3.6406915,75.779076,44.344574,72.21078,24.785816,20.923946,33.33905,69.99797,26.888285,55.175587,27.337158,78.13082,36.088074,62.871662,25.16076,68.60316,12.164945,27.64587,28.596552,19.39014,33.85098,65.82742,4.0056934,75.77592,44.344955,72.16526,24.454987,20.928677,33.476616,70.03701,26.650757,55.157345,27.591845,78.15214,36.181698,62.879604,25.171848,68.621124,12.11841,27.74749,29.117937,19.428532,33.992085,65.908905,3.7916133,75.7571,44.59752,72.19103,24.603933,20.913383,33.493633,69.9916,26.857176,55.158466,27.740644,78.1551,36.128372,62.86973,25.318312,68.6085,12.187803,27.724327,28.923857,19.381485,33.66959,65.7533,4.169694,75.75796,44.52275,72.19663,24.682806,20.934525,33.386288,70.019684,26.872814,55.151676,27.580723,78.15492,36.10747,62.870975,25.538582,68.60842,12.180633,27.717274,28.935217,19.361187,33.600636,65.942085,3.640887,75.73712,44.716743,72.167786,24.424805,21.0122,32.95802,70.05066,26.662144,55.154057,27.569246,78.15788,36.181183,62.88602,25.34548,68.61963,12.124867,27.712582,28.916945,19.37542,33.811127,65.83308,3.9895713,75.780495,44.335564,72.21543,24.787651,20.922031,33.456573,70.00469,26.86844,55.152607,27.563665,78.15126,36.1886,62.875446,25.334755,68.59511,11.973589,27.642605,28.567228,19.391407,33.85131,65.93907,3.6820562,75.76579,44.172157,72.15946,24.430393,20.916378,33.50062,69.96162,27.038462,55.176044,27.369734,78.1461,36.14317,62.86553,25.384,68.605484,12.207098,27.643307,28.544958,19.39355,33.88494,65.941025,3.6828096,75.757454,44.570927,72.15492,24.263098,20.920567,33.44426,69.94567,27.056454,55.15138,27.554571,78.17025,36.412865,62.86681,25.368773,68.61101,12.175892,27.68533,28.753252,19.383049,33.83429,65.93728,3.700844,75.73677,44.67779,72.16354,24.231691,20.92804,33.388153,69.98084,26.912857,55.15048,27.571396,78.16164,36.111828,62.88412,25.160206,68.56216,12.375313,27.644726,28.588194,19.400131,33.921215,65.90894,3.803326,75.74891,44.58709,72.21545,24.801989,20.928638,33.38035,70.07426,26.529976,55.151302,27.636297,78.14255,36.13417,62.854733,25.562498,68.60433,12.200539,27.653423,28.63991,19.389645,33.837242,65.900406,3.8768313,75.77754,44.388237,72.18672,24.633383,20.926487,33.455418,70.05717,26.477419,55.151974,27.564207,78.16134,36.427063,62.864452,25.540379,68.61008,12.178161,27.646503,28.5437,19.37402,33.634315,65.72439,4.2107124,75.755516,44.53749,72.18777,24.580427,20.977646,33.068165,70.0028,26.91113,55.15608,27.528692,78.15994,36.11369,62.868374,25.376564,68.616844,12.148079,27.657093,28.568434,19.373718,33.56618,65.904274,3.8349445,75.75825,44.557972,72.18949,24.594025,21.013859,32.929314,70.05576,26.66421,55.15273,27.573904,78.083694,35.648865,62.873547,25.172539,68.62324,12.083908,27.653206,28.591196,19.397095,33.835995,65.917015,3.7762563,75.78206,44.414413,72.1835,24.578346,20.920681,33.438786,70.015144,26.854702,55.154568,27.54756,78.15106,36.13852,62.86816,25.341743,68.60942,12.179597,27.719265,28.978209,19.400143,33.093018,65.91813,3.7776072,75.75354,44.56107,72.19101,24.591385,20.93343,33.39139,70.00647,26.882786,55.157055,27.742085,78.13979,36.07033,62.866886,25.365938,68.60936,12.183096,27.657066,28.613432,19.390057,33.846558,65.83814,3.9859712,75.75491,44.56152,72.16181,24.407797,21.016922,32.941242
40,70.75413,26.58277,55.493916,27.931597,78.62096,36.97779,63.112217,25.867529,69.241806,11.783888,28.75666,28.178808,20.427338,34.76928,67.133156,3.561999,76.48945,45.22075,72.433426,25.33235,21.49348,35.69386,70.98273,26.905252,55.483814,27.63496,78.57415,35.62477,63.58639,25.384975,69.30163,12.684467,28.428177,28.566313,20.480782,33.95663,67.088425,3.8129256,76.31881,44.32256,72.97526,24.675972,21.839214,32.913307,70.98007,26.801216,55.49441,27.427675,78.5908,35.56952,63.58848,25.35579,69.3725,12.427731,28.403225,28.355886,20.42118,33.647293,67.12158,3.6444018,76.34449,44.198616,72.91994,24.326546,21.789047,32.746346,70.929184,27.074238,55.48653,27.494713,78.58831,35.674423,63.601597,25.685137,69.357,11.988891,28.447826,28.917074,20.488708,33.93569,67.07628,3.8599927,76.29726,44.558594,72.925026,24.304937,21.890835,32.277943,70.977,26.713497,55.486942,27.465677,78.61111,35.825726,63.610844,25.304232,69.27647,12.785431,28.427608,28.673166,20.475609,33.947395,66.79601,4.5287857,76.307915,43.836483,72.97354,24.584883,21.845905,32.836212,70.97384,26.68217,55.488827,27.450918,78.57759,35.598984,63.587444,25.53452,69.36733,12.508419,28.446495,28.724985,20.478142,33.933037,67.0788,3.8400362,76.345894,44.139072,73.01835,25.103247,21.804405,32.659184,70.95258,26.780003,55.512577,27.211346,78.56702,35.806343,63.608044,25.419636,69.36008,12.449848,28.4161,28.67264,20.437061,33.690044,67.020325,3.95635,76.34456,44.14641,72.94398,24.543783,21.822731,32.869793,70.98794,26.507093,55.49847,27.481403,78.58582,35.659374,63.612034,25.125107,69.37302,12.1645,28.526142,29.154211,20.525093,34.052395,67.077576,3.845878,76.3139,44.1734,72.97227,24.720211,21.793854,32.848568,70.902855,27.089052,55.5126,27.664495,78.581505,35.98926,63.601055,25.268272,69.35848,12.257965,28.508602,29.08483,20.415821,33.45402,66.922325,4.299942,76.3248,44.35479,72.95503,24.647514,21.826218,32.74454,70.99885,26.903452,55.47212,27.683472,78.592636,35.567604,63.602634,25.72146,69.3702,12.463179,28.50909,29.110025,20.402458,33.37447,67.15421,3.505397,76.28061,44.746834,72.95496,24.506401,21.919422,32.26217,71.00892,26.669613,55.50883,27.465534,78.59886,35.64705,63.632015,25.12129,69.3845,12.390547,28.48985,29.067816,20.406162,33.61254,66.936455,4.2412577,76.35032,44.121468,72.999306,24.941008,21.879692,32.407227,70.92215,27.090073,55.487865,27.478006,78.48578,35.14179,63.62444,25.089,69.33864,12.022878,28.38263,28.479223,20.440208,33.69914,67.11829,3.7259657,76.33177,43.946964,72.90942,24.335394,21.800098,32.864597,70.924515,26.933264,55.51147,27.256313,78.57442,35.62198,63.601475,25.187374,69.35181,12.298965,28.42601,28.626356,20.439346,33.723904,67.15511,3.5725925,76.329254,44.41815,72.90828,24.141153,21.806458,32.8101,70.90198,26.978811,55.505375,27.443405,78.63363,36.129684,63.58852,25.52252,69.37555,12.452496,28.435303,28.706953,20.417995,33.643074,67.06682,3.9136264,76.22401,43.99804,72.923965,24.11409,21.814255,32.744633,70.899284,27.165686,55.48273,27.496948,78.60647,35.562244,63.621853,25.090103,69.32165,12.683411,28.383518,28.305063,20.436924,33.526443,67.021774,4.037073,76.29313,44.2185,73.002266,24.955225,21.889568,32.314743,71.026794,26.65568,55.50195,27.356968,78.55947,36.011826,63.57308,25.761433,69.362114,12.504501,28.425285,28.73369,20.414494,33.436493,67.013336,4.1114054,76.32376,44.374912,72.93114,24.38779,21.816692,32.83345,70.99674,26.604473,55.51102,27.272234,78.61619,36.160618,63.5926,25.556952,69.36416,12.466066,28.43351,28.630442,20.41652,33.432457,66.81023,4.5076313,76.27523,44.72497,72.96888,24.69909,21.874104,32.35643,70.96806,26.783484,55.49104,27.44215,78.60247,35.57099,63.596302,25.366592,69.36312,12.22113,28.485287,28.83732,20.380829,33.106216,66.916916,4.2803717,76.33039,44.39065,72.96977,24.709484,21.915508,32.21468,70.98161,26.84443,55.487957,27.49754,78.52873,35.061897,63.617275,24.920708,69.387474,12.349594,28.464947,28.85293,20.418121,33.4535,66.93928,4.2005205,76.35348,44.210693,72.96219,24.686659,21.873539,32.39219,70.91872,27.081707,55.48406,27.627274,78.58468,35.604332,63.58868,25.498985,69.3748,12.452267,28.479774,28.981539,20.44123,32.082355,66.938774,4.2115154,76.29385,44.57412,72.97459,24.718002,21.824684,32.759155,70.9805,26.937952,55.496044,27.857504,78.078285,34.055096,63.59036,25.357004,69.37293,12.464432,28.39708,28.357187,20.434803,33.677383,66.93435,4.2612658,76.30727,44.17937,72.915565,24.309248,21.923233,32.236797
41,71.51695,26.61463,55.8297,28.118929,79.0377,37.151447,63.56557,26.05841,69.96418,11.7449,29.695023,27.931988,21.49147,35.142582,68.26124,3.4751089,77.10275,45.55022,72.93269,25.90676,22.15263,36.09291,71.91523,26.784763,55.821667,27.704576,78.99958,35.128773,64.314186,25.14789,70.05545,12.97304,29.204468,28.508863,21.547993,33.78466,68.18742,4.0339775,76.87178,44.16444,73.72882,24.66567,22.765778,32.33731,71.917915,26.606894,55.838512,27.320755,79.02528,35.062004,64.30091,25.341843,70.129616,12.692984,29.186802,28.275846,21.482327,33.465603,68.26647,3.6900313,76.86697,43.773148,73.693214,24.415337,22.690407,32.101166,71.865074,27.109344,55.827183,27.417778,79.030785,35.387787,64.324814,25.672396,70.10216,12.061575,29.240437,29.052275,21.600147,33.977512,68.21483,3.9166749,76.76491,43.81403,73.66936,24.216867,22.817696,31.61191,71.82911,27.068209,55.82858,27.370321,79.04139,35.56747,64.33868,25.433847,70.03408,13.051783,29.202126,28.628122,21.542233,33.79411,67.93656,4.6122627,76.81357,43.3683,73.72066,24.54815,22.77282,32.267784,71.90704,26.682882,55.83478,27.530615,79.004974,35.10076,64.29642,25.685713,70.10416,12.591803,29.219864,28.65095,21.546139,33.802013,68.05333,4.3253736,76.90079,43.939747,73.777756,25.242687,22.708607,32.020416,71.88367,26.781847,55.84624,27.300879,78.98349,35.371418,64.33152,25.439695,70.11245,12.73284,29.237793,28.94409,21.54591,33.7179,68.13903,4.1522636,76.872734,44.112904,73.709274,24.656889,22.740814,32.27537,71.916725,26.516865,55.847485,27.365208,79.0067,35.135796,64.34223,24.918936,70.07674,12.64271,29.34034,29.28171,21.603863,33.934048,68.218315,3.9002635,76.83469,43.661083,73.709404,24.650564,22.698833,32.215076,71.82767,26.98185,55.861607,27.572104,79.01272,35.55925,64.32641,25.391232,70.12483,12.488474,29.284752,29.051954,21.47385,33.266727,67.925316,4.7358093,76.85584,44.330402,73.695244,24.561556,22.724693,32.519386,71.936295,26.897528,55.805927,27.642792,79.02737,35.055305,64.33002,25.537731,70.12675,12.741119,29.284317,29.08705,21.505657,33.40768,68.2711,3.6878655,76.836136,44.55894,73.72636,24.636745,22.827118,32.055016,71.947845,26.687874,55.855755,27.383469,79.0371,35.12701,64.35754,25.061476,70.141975,12.664104,29.26228,29.026827,21.497467,33.61319,68.078896,4.317691,76.860825,44.24947,73.76262,25.060318,22.806576,31.734968,71.85508,26.962862,55.83106,27.396374,78.81607,34.05464,64.352615,25.00805,70.09675,12.275822,29.148502,28.401537,21.507095,33.54758,68.259796,3.7897213,76.884705,43.753838,73.67201,24.412498,22.7081,32.239742,71.72373,27.496853,55.8533,27.18337,78.93168,34.647266,64.313736,25.318363,70.1138,12.55163,29.23154,28.765162,21.50729,33.555313,68.26466,3.7764757,76.85524,43.974716,73.65269,24.043182,22.717743,32.20084,71.83326,26.98911,55.851612,27.348877,79.07471,35.626987,64.307396,25.711308,70.06194,12.998152,29.259438,28.969515,21.475834,33.449898,68.04277,4.39787,76.76486,43.88585,73.69899,24.206501,22.724747,32.13435,71.825264,27.068758,55.82044,27.425661,79.04887,35.039753,64.342674,25.226067,70.03964,12.548637,29.151333,28.188354,21.501553,33.300846,68.15882,4.1373672,76.73361,43.3748,73.76671,25.087732,22.882053,31.223917,71.94006,26.84286,55.839176,27.409657,78.978745,35.600334,64.29134,25.605633,70.11534,12.80147,29.239357,29.01943,21.51913,33.413757,68.104576,4.35839,76.78502,43.65826,73.68957,24.418398,22.730995,32.228153,71.93937,26.63389,55.857548,27.151072,79.04874,35.68111,64.31013,25.541584,70.120705,12.733105,29.215492,28.594172,21.482178,33.267803,67.89956,4.7567844,76.738335,44.07097,73.77897,25.18451,22.785275,31.728083,71.903336,26.587132,55.82147,27.540997,79.0439,35.023872,64.31298,25.355364,70.06306,12.723846,29.310719,29.02328,21.479172,33.077793,67.99038,4.568076,76.858604,43.933834,73.73407,24.824863,22.833965,31.611666,71.934425,26.88545,55.829357,27.421473,78.97675,34.549656,64.34441,25.027197,70.142815,12.629835,29.25454,28.850939,21.479595,33.24483,68.08315,4.3179226,76.91124,43.991837,73.69693,24.61191,22.79779,31.720053,71.81741,27.30978,55.826405,27.566126,79.01524,35.089306,64.30085,25.521149,70.1351,12.71785,29.28017,29.090406,21.566116,32.010567,67.887596,4.7380323,76.81662,44.581116,73.74161,24.846268,22.739143,32.15555,71.89433,27.130692,55.840107,27.976479,78.49978,33.475918,64.29801,25.521765,70.13021,12.743074,29.174988,28.268698,21.502483,33.507446,68.01648,4.5327053,76.86236,43.931965,73.657036,24.209955,22.845882,31.644499
42,72.24805,26.71642,56.146404,28.329397,79.42266,37.316433,63.96802,26.210857,70.67378,11.71864,30.671177,27.686129,22.558151,35.529602,69.405945,3.3954794,77.70203,45.84097,73.45372,26.470558,23.14849,36.61439,72.82585,26.782093,56.160633,27.95979,79.423515,34.660946,65.01854,25.098446,70.8065,13.215189,30.005924,28.456205,22.630169,33.601753,69.2985,4.1221848,77.309044,43.402264,74.510445,24.947302,23.716068,31.792406,72.83836,26.584726,56.183414,27.396109,79.45774,34.58415,65.00211,25.327227,70.88154,12.952084,30.025604,28.405817,22.562016,33.28506,69.37776,3.7388146,77.36058,43.301975,74.44889,24.54565,23.615128,31.497541,72.77485,27.11572,56.162098,27.517897,79.45511,34.94435,65.039276,25.624405,70.85462,12.313896,30.052689,29.189093,22.688229,33.853733,69.205826,4.339531,77.28829,43.685886,74.42301,24.31016,23.779186,31.435774,72.73542,26.989809,56.17789,27.275925,79.465454,35.12161,65.06624,25.23,70.78158,13.298359,30.019943,28.73137,22.660553,33.825726,69.034805,4.7993336,77.30162,42.910942,74.50227,24.790407,23.722752,31.72745,72.829025,26.712599,56.186832,27.46747,79.38206,34.202446,64.99955,25.690311,70.86019,12.831955,30.016068,28.573847,22.627064,33.607883,68.97859,4.857684,77.44,43.743828,74.51471,25.337658,23.63633,31.42441,72.7838,26.635292,56.193493,27.258417,79.3883,34.88855,65.04492,25.409533,70.860954,13.006414,30.032555,28.91839,22.59731,33.348717,69.214584,4.3977423,77.377174,44.114166,74.43158,24.585356,23.682728,31.710485,72.820915,26.372604,56.20464,27.251047,79.43397,34.620926,65.059555,25.046413,70.82044,12.942005,30.173187,29.427233,22.688435,33.770172,69.32884,3.9522297,77.37784,43.39525,74.486206,24.894207,23.626831,31.616339,72.733086,26.986616,56.213535,27.649889,79.44378,35.284557,65.037575,25.379534,70.81273,13.015984,30.106606,29.153955,22.553082,33.087654,69.03779,4.838457,77.39541,44.163395,74.44306,24.642946,23.654343,31.998953,72.85123,26.713575,56.134846,27.745775,79.46016,34.573864,65.03871,25.478415,70.87809,13.011885,30.081257,29.019346,22.585052,33.30172,69.33624,3.944401,77.35397,44.49895,74.4823,24.774351,23.775986,31.954481,72.87461,26.709488,56.20547,27.305614,79.47164,34.631714,65.06955,25.035954,70.89437,12.932062,30.079136,29.119429,22.580696,33.458984,69.07944,4.713917,77.40048,44.10956,74.50781,25.165865,23.750038,31.169111,72.76354,26.771116,56.158245,27.65318,79.24739,33.546753,65.06794,24.964684,70.80645,12.1634,29.939396,28.331568,22.584793,33.394123,69.33521,4.0231867,77.39274,43.741127,74.42336,24.528769,23.639244,31.649736,72.648285,27.590477,56.19929,27.117197,79.354416,34.12639,65.01677,25.341743,70.86279,12.831158,30.053986,28.911692,22.551151,33.15637,69.37365,3.8787467,77.39142,43.718662,74.43299,24.301441,23.651722,31.62176,72.73095,27.188627,56.20757,27.248554,79.51153,35.090668,65.01359,25.723742,70.80685,13.3033905,30.062553,28.960009,22.586395,33.45344,68.971725,4.921377,77.28107,43.471264,74.438805,24.171894,23.658695,31.559313,72.71113,27.249428,56.162823,27.357971,79.487206,34.5507,65.06042,25.213917,70.78591,12.747839,29.949974,28.115524,22.586258,33.117203,69.14295,4.5773306,77.209274,42.85207,74.48807,25.023375,23.842373,30.615416,72.86725,26.693794,56.18796,27.352932,79.32777,34.678566,64.99145,25.57338,70.8008,13.352655,30.055515,29.179213,22.608349,33.280857,69.18316,4.5916653,77.19851,42.7055,74.4385,24.510042,23.660763,32.03809,72.85817,26.651266,56.210117,27.069376,79.47504,35.16974,65.01066,25.687927,70.87322,12.990139,30.016403,28.536428,22.558907,33.111893,68.87603,5.191474,77.14005,43.080048,74.53908,25.348259,23.718285,31.154612,72.81499,26.383312,56.167126,27.670528,79.481384,34.531612,65.01838,25.34122,70.804016,13.040653,30.12215,29.01465,22.57129,32.94857,69.10304,4.647481,77.35709,43.422615,74.48179,24.935184,23.776821,31.06413,72.83887,26.719297,56.175915,27.345362,79.40928,34.27662,65.06698,24.842726,70.89256,12.906921,30.073029,28.967367,22.554607,33.07448,69.06981,4.7414007,77.36236,43.19075,74.440895,24.6802,23.739475,31.1551,72.70135,27.540615,56.176693,27.47635,79.44392,34.60184,64.99871,25.83245,70.890625,12.974796,30.099102,29.22215,22.684029,31.897707,68.941895,5.029216,77.331375,44.170776,74.49263,24.969671,23.67786,31.588385,72.80878,27.18011,56.18668,27.91468,78.92966,33.01548,64.994125,25.714344,70.88283,13.010771,29.98016,28.217134,22.629292,33.52826,68.9794,5.0035505,77.40015,43.725883,74.40806,24.289478,23.792614,31.104414
43,72.918144,26.86534,56.45451,28.553461,79.77767,37.476032,64.36224,26.308428,71.366425,11.68304,31.69199,27.430618,23.62355,35.88454,70.56104,3.3663003,78.28341,46.0936,74.08317,26.966679,24.096493,36.90716,73.725655,26.807835,56.51623,27.912527,79.84086,34.217144,65.72589,24.891554,71.54901,13.4391,30.831184,28.40645,23.767563,33.61296,70.36305,4.3355875,77.77333,42.872444,75.226974,24.923567,24.6944,31.278814,73.731445,26.42508,56.54159,27.329079,79.87528,34.331844,65.69649,25.483158,71.6292,13.201614,30.87479,28.580984,23.703712,33.301228,70.345184,4.16063,77.85466,43.24422,75.22018,25.049957,24.56556,30.93704,73.66421,26.93935,56.509274,27.473738,79.87387,34.48072,65.74412,25.567993,71.593124,12.599916,30.860157,29.146463,23.777058,33.687054,70.24778,4.621599,77.80869,43.492645,75.139496,24.255852,24.750923,30.989302,73.61488,26.832602,56.534405,27.18703,79.88449,34.6527,65.772934,25.162245,71.51379,13.555565,30.841038,28.694597,23.807625,33.891094,70.11851,4.8394547,77.703156,42.16199,75.214226,24.747856,24.815536,31.969,73.71413,26.580378,56.544224,27.554367,79.792755,33.921345,65.687965,25.835238,71.604805,13.101643,30.85999,28.672422,23.712193,33.42176,69.729935,5.6452513,77.93428,43.729156,75.23451,25.401817,24.591923,30.87591,73.67755,26.640549,56.539715,27.528513,79.7933,34.44767,65.748,25.371008,71.548676,13.529665,30.843723,28.643003,23.680607,33.13616,70.00835,5.128804,77.88031,43.730915,75.16095,24.660126,24.653206,31.185625,73.71026,26.39888,56.57272,27.31493,79.85306,34.13098,65.76473,25.053373,71.56559,13.2006,31.02267,29.573801,23.777882,33.593563,70.30518,4.3666325,77.90273,43.183605,75.22297,25.028969,24.581081,31.059027,73.60979,26.840485,56.569324,27.586288,79.8605,34.845097,65.74158,25.50673,71.48068,13.599077,30.94912,29.283995,23.638336,32.91053,70.12039,5.025812,77.81677,43.375675,75.15198,24.573511,24.613483,31.44885,73.74517,26.50177,56.49483,27.492912,79.88608,34.119785,65.73479,25.444786,71.56942,13.528788,30.92023,29.119364,23.665375,33.16108,70.38054,4.210514,77.855156,44.05291,75.2198,24.9072,24.740955,31.496748,73.78176,26.73744,56.576595,27.206625,79.89875,34.163277,65.77144,25.018734,71.642525,13.191229,30.909138,29.240377,23.67234,33.269226,70.02035,5.1768475,77.89822,43.67795,75.23946,25.25285,24.755383,30.251764,73.64748,26.750586,56.505604,27.63611,79.66469,33.12976,65.77499,24.919548,71.510796,12.620966,30.766388,28.439001,23.625618,33.000988,70.27104,4.5055113,77.816345,43.085182,75.158264,24.650127,24.596386,31.099447,73.52949,27.607124,56.53892,27.228836,79.77264,33.686203,65.72577,25.145609,71.54619,13.3710785,30.874039,28.886038,23.632843,32.9364,70.1813,4.6032314,77.91487,43.509758,75.17814,24.462875,24.613358,31.083101,73.61255,27.081837,56.563343,27.161211,79.94528,34.572807,65.70977,25.698484,71.54827,13.557575,30.929394,29.231733,23.684517,33.302216,70.01355,5.200654,77.801315,43.23915,75.21131,24.451097,24.620972,31.025991,73.58704,27.140003,56.510983,27.461971,79.917,34.0873,65.778946,25.52433,71.52682,12.997787,30.774033,28.0562,23.67606,32.942062,70.224,4.6911592,77.68176,42.40032,75.19023,24.923042,24.825886,30.133936,73.776344,26.664108,56.54349,27.275555,79.733574,34.167347,65.67827,25.565767,71.53591,13.669497,30.864223,29.136637,23.698376,33.12358,70.26928,4.6479406,77.66454,42.17853,75.17244,24.615807,24.6189,31.557856,73.753876,26.493868,56.55733,27.173964,79.88938,34.885395,65.70645,25.692932,71.62102,13.237902,30.841438,28.476618,23.699654,33.151295,69.665375,5.906783,77.52931,42.114384,75.29924,25.63376,24.709145,31.000364,73.70454,26.189909,56.51762,27.80628,79.893,34.274918,65.71375,25.326803,71.54578,13.315668,30.949978,28.965078,23.661964,32.798035,70.18426,4.8351507,77.87993,43.166126,75.21235,25.040997,24.748528,30.563334,73.73513,26.32495,56.527607,27.271132,79.83563,33.874187,65.76997,24.800562,71.63751,13.176214,30.893497,28.74478,23.637081,32.914913,70.11858,5.000127,77.77584,42.25196,75.20489,24.952173,24.710003,30.649008,73.595505,27.593723,56.53259,27.381302,79.86567,34.141064,65.688835,25.87193,71.64131,13.222765,30.935951,29.358923,23.870796,31.96218,70.02277,5.0932846,77.80481,43.65787,75.22527,25.086067,24.644806,31.059336,73.696915,27.023918,56.53948,27.814024,79.339966,32.625847,65.68496,25.733639,71.63067,13.267969,30.810814,28.178127,23.725681,33.39274,69.751434,5.759694,77.89077,43.300457,75.12149,24.22331,24.768219,30.607996
44,73.48985,27.06556,56.76395,28.787588,80.125015,37.64403,64.61532,26.388248,72.07923,11.71106,32.719578,27.152548,24.674637,36.16364,71.703224,3.2823703,78.859406,46.31639,74.78506,27.48601,25.31239,37.34186,74.59149,26.669353,56.86665,27.977264,80.22943,33.99319,66.4144,25.025167,72.28557,13.653461,31.691017,28.53406,24.92239,33.662357,71.294846,4.786209,78.16292,42.07501,75.94245,25.019133,25.70375,30.802118,74.60308,26.245127,56.90775,27.232456,80.288826,33.943913,66.3803,25.495525,72.37105,13.439659,31.730946,28.592024,24.808533,33.16059,71.40355,4.2727404,78.254234,42.606224,75.919334,25.051432,25.540329,30.408422,74.529205,26.914751,56.883533,27.194887,80.285126,34.035416,66.439964,25.513493,72.324356,12.888664,31.68737,29.068468,24.869743,33.512814,71.17668,5.0755177,78.21659,42.745926,75.86141,24.35626,25.784332,30.89614,74.483025,26.844706,56.896038,27.100822,80.2971,34.197247,66.4879,24.926802,72.24457,13.786583,31.679344,28.22655,25.023739,34.127213,71.175606,5.001852,78.155914,41.714622,75.92584,24.830194,25.830875,31.594584,74.5764,26.418982,56.906956,27.488844,80.18809,33.73026,66.38118,25.643934,72.34374,13.367447,31.709255,28.636179,24.802185,33.236015,70.62077,6.1561613,78.42455,43.359665,75.9129,25.278559,25.576965,30.368021,74.53684,26.507193,56.89626,27.514854,80.1927,34.029842,66.4407,25.32919,72.28033,13.824051,31.695763,28.679495,24.772144,32.95688,71.02379,5.430401,78.276436,42.896,75.906395,24.94001,25.653233,30.694212,74.537926,26.63269,56.945835,27.239918,80.26249,33.69659,66.454865,25.053255,72.255066,13.692612,31.867153,29.540724,24.872211,33.41348,71.208595,4.865673,78.39056,42.770283,75.93669,25.13559,25.565601,30.543383,74.463264,26.67145,56.930836,27.495003,80.270775,34.386726,66.433495,25.493233,72.21143,13.895887,31.79264,29.243307,24.731972,32.73851,71.08185,5.426716,78.19406,42.42087,75.86563,24.657516,25.603767,30.925737,74.61872,26.296703,56.851543,27.378082,80.30195,33.693996,66.4204,25.418812,72.30308,13.821711,31.771675,29.259542,24.868385,33.368153,71.14455,4.9528694,78.32003,43.52838,75.9134,24.845634,25.765057,30.591341,74.654495,26.596743,56.93928,27.12936,80.297195,33.917446,66.482574,24.806477,72.38606,13.441174,31.749203,29.192587,24.769402,33.075043,71.07423,5.0901737,78.30065,42.825542,75.92352,25.15139,25.769432,29.73192,74.51231,26.594097,56.862194,27.55732,80.04876,32.93036,66.47155,24.869127,72.23199,12.948149,31.604877,28.413786,24.75951,32.990627,71.16302,5.0204077,78.27045,42.58694,75.84706,24.578829,25.58355,30.589087,74.39061,27.428833,56.890675,27.198078,80.18073,33.283543,66.43328,24.906565,72.275566,13.6805935,31.712463,28.823229,24.724659,32.75867,71.18102,4.937318,78.39494,43.090485,75.875206,24.40987,25.625984,30.958803,74.47496,27.094604,56.923397,27.079506,80.363914,34.286793,66.39573,25.665173,72.2441,14.035826,31.794682,29.397173,24.783234,33.1184,71.07008,5.255375,78.0765,41.786713,75.94508,24.622553,25.61436,30.53459,74.43879,26.974062,56.86159,27.423607,80.337074,33.64965,66.47889,25.554012,72.26078,13.253849,31.619736,28.004736,24.772388,32.771034,71.05018,5.346654,78.06332,41.682137,75.89383,24.990719,25.875004,30.079992,74.660675,26.487667,56.904163,27.195068,80.13932,33.731678,66.34811,25.732128,72.266525,13.931414,31.690575,29.051699,24.84853,33.15656,71.24751,5.0142965,78.05507,41.436356,75.86134,24.533827,25.610039,31.049402,74.61315,26.6557,56.91589,27.136866,80.30088,34.453278,66.41373,25.468048,72.362144,13.475157,31.690739,28.418463,24.803646,33.036057,70.42195,6.643649,77.910706,41.25409,75.98656,25.564943,25.699688,30.565092,74.572685,26.008928,56.86112,27.933693,80.275185,34.244587,66.39893,25.311167,72.279976,13.571114,31.800514,28.90647,24.71859,32.405743,71.139206,5.240962,78.3829,42.95924,75.92385,25.141241,25.750889,30.10179,74.61313,26.279701,56.873974,27.37631,80.25374,33.46093,66.46002,24.790174,72.3775,13.436747,31.742027,28.645063,24.784393,32.954056,71.0629,5.4198074,78.24187,41.736813,75.92501,25.091036,25.711697,30.188845,74.45578,27.435215,56.89384,27.288769,80.27773,33.70922,66.38874,25.655111,72.38481,13.463333,31.782227,29.4975,25.01941,31.884409,71.07519,5.257683,78.26115,43.14805,75.93993,25.197275,25.643005,30.572054,74.56231,26.833185,56.88525,27.885885,79.739075,32.26833,66.36652,25.715813,72.371124,13.516708,31.658314,27.957874,24.783009,32.98688,70.648636,6.26204,78.284775,42.50347,75.8416,24.313242,25.808746,30.52728
45,74.001816,27.204128,57.087536,29.021246,80.47099,37.82279,64.8319,26.371447,72.75593,11.74896,33.76274,26.869738,25.765789,36.50293,72.79814,3.21083,79.464096,46.50801,75.44822,27.965921,26.542137,37.67505,75.43248,26.501745,57.231815,27.883175,80.627045,33.63741,67.104935,24.85658,73.015205,13.856901,32.562717,28.52659,26.038155,33.520702,72.18649,5.2649136,78.52977,41.2707,76.6417,25.134926,26.746628,30.353018,75.450966,26.073292,57.2794,27.134537,80.69425,33.5425,67.07428,25.280668,73.10603,13.671211,32.609264,28.56901,25.916492,32.98907,72.42724,4.4791126,78.620155,41.808556,76.61555,25.141575,26.552353,29.9349,75.37402,26.749365,57.24989,27.07907,80.688126,33.6135,67.12691,25.461046,73.05019,13.169489,32.537857,28.985765,25.970345,33.337795,71.76126,6.1527367,78.700714,42.46705,76.59795,24.662863,26.820538,30.496607,75.31676,26.716883,57.262783,27.018333,80.70188,33.765682,67.178215,24.861526,72.96924,14.00395,32.553246,28.078867,26.123508,33.790527,71.81684,5.9690456,78.52155,41.06823,76.59684,24.74776,26.876362,31.12255,75.40321,26.611145,57.27583,27.394438,80.57185,33.566105,67.06009,25.57523,73.07727,13.6259365,32.57959,28.576807,25.864014,32.819702,71.54165,6.5767775,78.80391,42.57617,76.572876,25.121225,26.595707,29.903357,75.371956,26.3543,57.260532,27.439934,80.5846,33.637375,67.14598,25.090872,73.00494,14.065098,32.582253,28.951818,25.873924,32.79045,71.816826,6.093459,78.71136,42.37136,76.58196,24.8907,26.687557,30.239698,75.37569,26.562668,57.325222,27.137465,80.66266,33.292362,67.132805,25.049618,72.985565,13.962236,32.72878,29.469091,25.974659,33.233814,72.09515,5.350786,78.85345,42.325897,76.606384,25.038263,26.607624,30.438154,75.2848,26.853754,57.29697,27.575594,80.67415,33.9454,67.13824,25.252373,72.93227,14.129702,32.672997,29.345652,25.836437,32.57249,72.10487,5.65143,78.63058,41.89629,76.5403,24.585993,26.626297,30.439928,75.470985,26.104874,57.210217,27.293625,80.71064,33.294346,67.095924,25.39535,73.03008,14.059881,32.667793,29.565096,25.993336,33.293427,71.83747,5.7710943,78.76799,43.00793,76.58788,24.741905,26.802834,30.053644,75.5011,26.429268,57.303852,27.058853,80.68535,33.72917,67.16922,24.758743,73.12263,13.682808,32.625767,29.288565,25.87587,32.885334,72.07233,5.3924675,78.673744,41.922142,76.587524,25.013477,26.817604,29.319391,75.354454,26.418758,57.22418,27.465609,80.41916,32.78778,67.17598,24.64065,72.93262,13.030895,32.463898,28.362837,25.869095,32.868618,72.16017,5.290062,78.64171,41.824085,76.51655,24.467905,26.603981,30.117659,75.225945,27.219578,57.249165,27.138044,80.58165,32.910755,67.1336,24.666616,73.002045,13.937586,32.57416,28.757387,25.828033,32.596283,72.08199,5.405015,78.77506,42.31056,76.57742,24.498857,26.650135,30.548243,75.30787,26.956587,57.28799,26.999962,80.7765,33.868023,67.08485,25.609924,72.969604,14.297058,32.675846,29.538374,25.889034,32.92967,72.04284,5.593277,78.445656,40.87951,76.65574,24.764772,26.641357,30.078142,75.26632,26.80411,57.217426,27.354738,80.749275,33.2392,67.16773,25.524517,72.99033,13.504196,32.485992,27.960443,25.878258,32.604763,72.05103,5.6265078,78.50339,41.252773,76.55993,24.904713,26.930237,29.735933,75.52046,26.290167,57.269596,27.11516,80.53536,33.33221,67.01297,25.75816,72.95473,13.963856,32.54061,28.96052,25.965118,33.035053,72.26721,5.2425528,78.50352,40.998856,76.53098,24.413824,26.632648,30.561766,75.468666,26.538876,57.28272,27.245369,80.707115,34.007305,67.11937,25.201674,73.096664,13.703918,32.58067,28.539598,25.911495,32.886665,71.33924,7.072014,78.275475,40.492477,76.65329,25.421755,26.722462,30.103544,75.42457,26.021988,57.215992,27.87693,80.67758,33.911133,67.07348,25.29429,73.007385,13.811537,32.673363,28.848505,25.819092,32.203995,71.74161,6.278741,78.771576,42.263256,76.61637,25.236364,26.787209,29.671244,75.460396,26.134138,57.226284,27.67707,80.66511,33.0609,67.146736,24.953518,73.11238,13.683308,32.655357,28.904467,25.85947,32.600273,71.979385,5.8471785,78.70921,41.308735,76.62007,25.19503,26.747475,29.758368,75.289185,27.239983,57.24953,27.539583,80.65637,33.49049,67.06492,25.587887,73.12207,13.696148,32.665363,29.792242,26.169228,31.77633,71.89272,5.8777504,78.63703,42.32105,76.636665,25.304277,26.68827,29.720186,75.403206,26.644377,57.24407,27.811684,80.12613,31.930136,67.036865,25.688118,73.104706,13.755152,32.539497,27.89267,25.879677,32.764404,71.4332,6.9252157,78.65329,41.66376,76.54827,24.435976,26.85215,30.151697
46,74.53454,27.337788,57.420773,29.250162,80.80609,38.02094,65.028114,26.291899,73.44467,11.829599,34.82659,26.565588,26.862907,36.87263,73.825424,3.2166598,80.04136,46.64509,76.08659,28.51327,27.49221,37.661663,76.250015,26.33836,57.60455,27.760416,81.017075,33.26606,67.79403,24.631678,73.73836,14.054516,33.456448,28.493502,27.118042,33.10244,72.75773,6.32839,78.87986,40.541847,77.2996,25.060852,27.82349,29.935293,76.27642,25.914091,57.656147,27.04,81.055786,33.519512,67.74404,25.221844,73.83346,13.894358,33.509777,28.540144,27.033146,32.81435,73.426384,4.696413,78.96757,41.04086,77.27133,25.052986,27.599777,29.499266,76.19649,26.563547,57.61774,26.999117,81.05642,33.398777,67.825645,25.211391,73.77288,13.4368515,33.410778,28.906794,27.079327,33.163864,72.454666,6.9502525,79.068596,41.775345,77.26786,24.638586,27.886635,30.057737,76.12619,26.566874,57.62434,27.11622,81.09816,33.359135,67.87598,24.63656,73.68673,14.210403,33.45152,28.008535,27.203259,33.321514,72.804825,6.256894,78.86725,40.414158,77.27274,24.820433,27.952526,30.65027,76.22289,26.527117,57.649273,27.294258,80.95856,33.234913,67.7268,25.531631,73.80292,13.8723755,33.470894,28.515512,26.921627,32.364056,72.477776,6.943616,79.159805,41.729122,77.21489,24.960482,27.675476,29.848162,76.189095,26.383366,57.61858,27.52886,80.96938,33.268047,67.82775,25.017675,73.7215,14.283871,33.463814,28.941164,26.946892,32.393364,72.56029,6.801422,79.06911,41.608276,77.25949,24.962616,27.755775,29.816366,76.1876,26.433765,57.709812,27.033346,81.05531,32.91545,67.820244,24.84756,73.705025,14.180017,33.61198,29.393076,27.086021,33.05823,72.97704,5.8046618,79.09795,40.870827,77.257774,24.901339,27.65987,30.044981,76.0954,26.762835,57.66672,27.512865,81.06949,33.526073,67.83979,24.97019,73.64259,14.337492,33.55811,29.301664,26.912827,32.17243,73.04604,6.014765,78.98889,41.170532,77.19515,24.483244,27.681595,29.986029,76.30188,25.926863,57.572826,27.216803,81.11205,32.918407,67.7624,25.371841,73.74874,14.275209,33.56171,29.7399,27.112137,33.147198,72.37403,6.8962545,78.97883,41.397076,77.24531,24.629889,27.873138,29.612402,76.32411,26.262789,57.672253,26.989645,81.07924,33.377583,67.86346,24.547249,73.85139,13.912502,33.521748,29.415663,26.992031,32.69975,72.855156,6.031108,79.03192,41.086258,77.2338,24.870104,27.946148,29.324415,76.17373,26.250427,57.590687,27.374205,80.797104,32.484543,67.877,24.383446,73.65258,13.267445,33.345325,28.31167,26.941673,32.48737,72.93432,5.9448338,79.0706,41.368706,77.1958,24.538027,27.702065,30.053389,76.03792,27.01513,57.612293,27.072296,80.969925,32.557316,67.825775,24.433062,73.7198,14.171589,33.460163,28.695768,26.943146,32.441948,72.96128,5.8647175,79.13383,41.492638,77.238815,24.426403,27.706387,30.105684,76.117004,26.79561,57.657383,26.92406,81.182594,33.438507,67.75332,25.57157,73.68114,14.504597,33.559776,29.496172,26.968288,32.508327,72.82234,6.2382765,78.80474,40.127308,77.32014,24.703934,27.73133,30.03119,76.07055,26.643023,57.577587,27.280363,81.15398,32.8558,67.86694,25.28313,73.71327,13.746008,33.391964,28.094517,26.956348,32.206394,72.97353,6.0197763,78.86288,40.628143,77.20828,24.789454,28.010815,29.35763,76.35729,26.100481,57.639645,27.038439,80.92428,32.961594,67.68787,25.555155,73.66318,14.146347,33.41974,28.684809,27.045155,32.64241,73.05693,5.8711843,78.87746,40.376358,77.18402,24.290289,27.731403,30.475763,76.299355,26.371128,57.651905,27.206163,81.10596,33.57917,67.79608,25.131775,73.82375,13.923779,33.476566,28.528193,27.02827,32.73164,72.29263,7.4073687,78.631065,39.818348,77.31625,25.457375,27.777699,29.661291,76.25107,25.901758,57.577534,27.780762,81.05096,33.70342,67.75885,25.078835,73.72733,14.039787,33.570374,28.79492,26.895725,31.811625,72.281876,7.4062138,79.13524,41.457924,77.266914,25.132402,27.855549,29.270094,76.28506,25.97616,57.58816,27.666756,81.068016,32.679768,67.81677,24.978624,73.80543,13.7139225,33.557392,28.908869,26.92627,32.16748,72.75309,6.4943113,79.08901,40.654934,77.271034,25.090706,27.81696,29.353651,76.099106,27.044363,57.617306,27.514029,81.02138,33.32313,67.74895,25.351202,73.85126,13.916569,33.544617,29.78197,27.2855,31.418848,72.88636,6.1212397,78.99167,41.475433,77.3139,25.404688,27.759987,29.244452,76.22155,26.46604,57.609898,27.7087,80.48271,31.790766,67.698044,25.657911,73.79865,13.776754,33.441784,27.866938,26.951256,32.3514,72.351494,7.3273926,79.00455,40.886234,77.211624,24.372417,27.926563,29.740671
47,75.04764,27.50293,57.768818,29.48675,81.13985,38.22423,65.17028,26.16548,74.12957,11.901479,35.9083,26.23575,27.964802,37.21555,74.867645,3.2650096,80.55661,46.61576,76.62129,29.17291,28.745129,38.102848,77.04498,26.184904,57.982586,27.635038,81.37073,33.085403,68.47581,24.399677,74.42449,14.041134,34.364635,28.456907,28.192493,32.635765,73.44717,7.108452,79.22254,39.88282,77.959366,25.136948,28.934814,29.543314,77.07971,25.765488,58.037624,26.947323,81.421394,33.401443,68.400185,25.19491,74.512695,13.699133,34.419384,28.50947,28.121964,32.402813,74.311966,5.1080294,79.29983,40.341103,77.90755,24.927172,28.672813,29.092543,76.99637,26.383644,57.98923,26.929665,81.41156,33.238976,68.52087,24.929754,74.44086,13.076111,34.307865,28.834547,28.19809,32.993763,73.33896,7.381756,79.415276,41.010376,77.91303,24.544645,28.983665,29.63199,76.91217,26.419497,58.000187,27.245642,81.44898,33.33436,68.56957,24.385227,74.39494,14.407431,34.37049,27.963076,28.314537,33.076157,73.78791,6.4276686,79.20774,39.792507,77.908806,24.73403,29.05835,30.199877,77.01784,26.390572,58.027103,27.19632,81.32141,33.060078,68.40295,25.296947,74.48424,13.903936,34.380093,28.459051,28.03096,32.14271,73.420746,7.269518,79.497986,40.939728,77.84058,24.806147,28.7538,29.494944,76.98037,26.275663,57.988003,27.470009,81.32588,33.094055,68.5157,24.781517,74.42743,14.486967,34.362217,28.869501,28.0635,32.189335,73.529236,7.0218725,79.40617,40.84544,77.92174,25.057623,28.855812,29.417135,76.97467,26.298977,58.099346,26.934172,81.41863,32.74104,68.50364,24.610264,74.376465,13.973852,34.508663,29.321062,28.207401,32.88901,73.86511,6.217656,79.447395,40.047985,77.89232,24.760708,28.765587,30.00456,76.88241,26.622183,58.041668,27.422947,81.429955,33.317356,68.53376,24.689478,74.34343,14.532597,34.457855,29.230543,28.032986,31.969847,73.96065,6.3923874,79.32959,40.46048,77.83347,24.377296,28.772068,29.564886,77.111404,25.762827,57.939228,27.143084,81.47555,32.73911,68.41931,25.348375,74.42753,14.273428,34.460407,29.71042,28.235996,32.984802,73.33063,7.1744614,79.32362,40.479656,77.88606,24.518671,28.973324,29.214067,77.124725,26.105707,58.04472,26.922134,81.449234,33.181103,68.53314,24.50642,74.52527,13.519611,34.427032,29.373209,28.118382,32.520382,73.82647,6.263793,79.37631,40.34177,77.8638,24.730646,29.054283,29.032957,76.971214,26.09207,57.96156,27.28372,81.16869,32.156204,68.549774,24.325792,74.31416,12.913296,34.24829,28.263494,28.05708,32.29214,73.65621,6.6571245,79.41896,40.721554,77.86095,24.64664,28.789303,29.693945,76.82753,26.822441,57.979626,27.005983,81.34569,32.220432,68.509514,24.207153,74.38408,13.783867,34.364723,28.639452,28.031948,32.05442,73.84518,6.2865295,79.4755,40.73594,77.90649,24.509972,28.795666,29.67782,76.90264,26.636837,58.03226,27.025274,81.553474,33.21017,68.43014,25.338226,74.34838,14.289684,34.457397,29.415316,28.087502,32.282127,73.79352,6.4679394,79.15863,39.462063,77.96489,24.600485,28.821445,29.682562,76.85224,26.492783,57.94179,27.20636,81.51161,32.84722,68.56193,25.005342,74.39385,13.771976,34.30257,28.097715,28.03651,31.77056,73.74047,6.660886,79.20523,39.997643,77.840164,24.670815,29.11436,28.991251,77.17191,25.923368,58.01392,26.96378,81.27466,32.787663,68.338165,25.505335,74.334694,14.152857,34.319878,28.56825,28.165745,32.43402,73.79015,6.569168,79.23361,39.74938,77.82074,24.170704,28.82513,30.096209,77.106445,26.200562,58.026127,27.13504,81.45975,33.53388,68.479,24.907251,74.49636,13.524658,34.38699,28.489721,28.15424,32.577114,73.128204,7.9346514,78.98647,39.19696,77.94751,25.335718,28.859116,29.245848,77.05535,25.762749,57.943737,27.678055,81.389595,33.70662,68.440285,24.828941,74.398544,13.850336,34.48058,28.746038,28.018276,31.625734,73.155304,7.8706455,79.48264,40.698677,77.918274,25.182638,28.947762,28.897692,77.08753,25.827572,57.957302,27.589188,81.4346,32.499016,68.49683,24.776705,74.48884,13.69689,34.471634,28.860723,28.043045,31.963068,73.50698,7.157202,79.45189,39.994312,77.904045,24.94789,28.91066,28.97935,76.88621,26.86015,57.98219,27.607315,81.395515,32.99633,68.407745,25.286251,74.5726,14.129086,34.43619,29.705278,28.40532,31.018892,73.820885,6.4624586,79.20198,39.990215,77.97259,25.501347,28.860016,28.866465,77.01759,26.300436,57.980503,27.602097,80.8271,31.702272,68.369255,25.428352,74.46686,13.353443,34.358414,27.853611,28.068256,32.14301,73.29637,7.646508,79.342255,40.192745,77.85413,24.272797,29.02512,29.342031


==> ieeeconf/data/dnri_springs5.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10
0,0.41920054,-0.5596874,-0.04232844,0.062130746,0.4179856,-0.518381,-0.23392059,0.47333512,-0.035314985,0.04576585,0.4184343,-0.57418716,-0.057253808,0.054409437,0.39824665,-0.49489272,-0.24619526,0.48185968,-0.032889813,0.05648928,0.41653436,-0.5641999,-0.057254583,0.054408245,0.39824665,-0.4948927,-0.24600789,0.48301226,-0.030209363,0.054418676,0.41809273,-0.57301235,-0.057274193,0.05437749,0.39824665,-0.49489272,-0.2453122,0.4864538,-0.03738439,0.059474185,0.41789764,-0.57202,-0.05734822,0.054261185,0.39824665,-0.4948927,-0.24527985,0.48658544,-0.029553145,0.05390656,0.41849267,-0.57438445,-0.057230443,0.05444605,0.39824668,-0.4948928,-0.24610357,0.4824278,-0.029669195,0.05399722,0.41872838,-0.5751796,-0.057094067,0.054659225,0.39824665,-0.49489272,-0.2464621,0.47936812,-0.033438593,0.056905553,0.41767073,-0.57093203,-0.057515353,0.053997733,0.39824665,-0.49489272,-0.24590902,0.48360753,-0.033045173,0.056607187,0.41786602,-0.5718578,-0.055398345,0.057249703,0.39824665,-0.49489272,-0.24605842,0.48270458,-0.030401736,0.054568484,0.41775262,-0.57132703,-0.05865115,0.051936887,0.39824685,-0.49489394,-0.24639943,0.480081,-0.031688154,0.055575214,0.41806793,-0.5728868,-0.057229936,0.054446876,0.39824665,-0.4948927,-0.24590407,0.48363745,-0.029690385,0.05401378,0.41748697,-0.56999284,-0.05724299,0.054426305,0.39824888,-0.4949063,-0.24544805,0.48589844,-0.034362316,0.05753941,0.41795748,-0.57232577,-0.05738637,0.054201275,0.39824665,-0.49489272,-0.24615197,0.48212874,-0.032907248,0.05650255,0.41738793,-0.5694822,-0.057255596,0.054406606,0.39824665,-0.49489272,-0.24558526,0.4853325,-0.033983976,0.05728057,0.41844565,-0.57422554,-0.057180524,0.05452413,0.39824674,-0.49489322,-0.24594572,0.48338747,-0.032372057,0.056095876,0.4187077,-0.57510984,-0.057254612,0.05440814,0.39824665,-0.49489272,-0.24614863,0.4821497,-0.029691696,0.054014817,0.41773432,-0.57124275,-0.057330757,0.05428862,0.39824665,-0.4948927,-0.24554369,0.48550436,-0.030369192,0.054543152,0.4172637,-0.5687638,-0.05733192,0.054286815,0.39824665,-0.49489272,-0.24614413,0.48217732,-0.035844564,0.05850154,0.41868758,-0.5750422,-0.056352198,0.055803917,0.39824668,-0.4948931,-0.24644877,0.4794978,-0.03319943,0.056724213,0.4179526,-0.5723009,-0.05863166,0.051976845,0.39824665,-0.4948928,-0.24638672,0.48033655,-0.0327996,0.056420825,0.41746926,-0.5699016,-0.057260662,0.054398663,0.39824665,-0.49489272,-0.24600384,0.48303682,-0.029830188,0.05412294
1,0.40062755,-0.66225,-0.27968636,-0.021563405,0.41910344,-0.76837856,-0.37171704,0.20273562,0.2518752,-0.02014165,0.41324896,-0.6827495,-0.27400488,-0.032866266,0.40489516,-0.7296605,-0.35889313,0.20433438,0.25863793,-0.013941336,0.41277215,-0.67548615,-0.27366245,-0.034183417,0.40529376,-0.73056734,-0.3582905,0.19184566,0.25938115,-0.013246294,0.4129565,-0.68520415,-0.27348953,-0.033989217,0.40556496,-0.73101366,-0.35766402,0.1955936,0.2596763,-0.0057322346,0.41240478,-0.68389726,-0.27394694,-0.033340823,0.4051048,-0.7300239,-0.35736406,0.19984266,0.25907385,-0.013338227,0.41252685,-0.68331856,-0.27416667,-0.03261378,0.4046762,-0.72920746,-0.35648978,0.19804984,0.259253,-0.009488951,0.41333532,-0.68254894,-0.27412215,-0.032545086,0.4047135,-0.72933716,-0.3561376,0.19614857,0.25899652,-0.009123739,0.41232958,-0.68401635,-0.2736873,-0.033559766,0.4051572,-0.73021907,-0.36120898,0.20136312,0.25959834,-0.008095447,0.41281417,-0.68351454,-0.27450672,-0.03331392,0.4051692,-0.7302686,-0.36276507,0.19291982,0.259595,-0.00977863,0.41217095,-0.68274987,-0.27358344,-0.03284609,0.40458637,-0.7290945,-0.35616398,0.19548446,0.2584381,-0.013931919,0.4122465,-0.6837297,-0.27407375,-0.03295656,0.40486434,-0.7295735,-0.35600638,0.19491541,0.25932133,-0.005700607,0.41621605,-0.6783437,-0.27356395,-0.034103494,0.40549335,-0.73090494,-0.3590744,0.20309368,0.25912648,-0.014228139,0.4122896,-0.6838626,-0.27372274,-0.033624154,0.40499613,-0.7298896,-0.35742062,0.20100313,0.25795093,-0.01525769,0.4124045,-0.6843571,-0.27358195,-0.034074266,0.40544873,-0.730827,-0.3561867,0.19561356,0.2592878,-0.005277846,0.41257426,-0.684201,-0.2739659,-0.033054393,0.40497616,-0.7298026,-0.35625803,0.19632179,0.2587944,-0.013504181,0.41349542,-0.6797444,-0.27420145,-0.03246927,0.40460762,-0.72906864,-0.35752445,0.20116442,0.25858012,-0.01398674,0.41229197,-0.6840046,-0.27384216,-0.033491697,0.40512276,-0.7300982,-0.3589521,0.19140074,0.25901723,-0.014293361,0.41236392,-0.6843319,-0.27349725,-0.0341244,0.4053719,-0.730728,-0.36158085,0.19093543,0.259255,-0.0114292465,0.41258177,-0.6841885,-0.27433658,-0.032641042,0.40483585,-0.72958624,-0.35686535,0.20031112,0.25860074,-0.013721127,0.41219565,-0.68332046,-0.27364084,-0.032735903,0.40463606,-0.7291805,-0.35734105,0.20098579,0.2585545,-0.0125571005,0.41203737,-0.68363154,-0.27392825,-0.033356417,0.4049886,-0.72986877,-0.3585101,0.20034313,0.2529196,-0.023074146
2,0.33635217,-0.70693487,-0.49277768,-0.12160464,0.42022127,-1.018376,-0.49169305,-0.093496345,0.5426808,-0.10194731,0.34506541,-0.7391338,-0.48291495,-0.13325009,0.40279436,-0.98350525,-0.48046166,-0.101500735,0.52795756,-0.11196765,0.34045035,-0.7319335,-0.4834264,-0.13273141,0.40162593,-0.9830568,-0.4820772,-0.10195933,0.52655244,-0.11168836,0.34457076,-0.7394461,-0.48407108,-0.13253488,0.40123144,-0.9831171,-0.48563856,-0.10247703,0.5260061,-0.10969126,0.34484044,-0.73883605,-0.484762,-0.13158575,0.40209928,-0.98295105,-0.47922987,-0.1001025,0.5270946,-0.111148745,0.3464254,-0.73748606,-0.48441666,-0.13222007,0.40148157,-0.9831861,-0.47722602,-0.10162534,0.52649975,-0.110721424,0.3484206,-0.73270196,-0.48910266,-0.12873071,0.4009628,-0.9830353,-0.48490316,-0.1035624,0.52634376,-0.10903871,0.3451385,-0.74017626,-0.48679286,-0.13001107,0.40249807,-0.983649,-0.48302522,-0.10191102,0.52773666,-0.10804635,0.3442845,-0.73728657,-0.4845155,-0.13147898,0.40136373,-0.98229337,-0.4852333,-0.10205765,0.5261408,-0.11014919,0.34969792,-0.73287696,-0.48410928,-0.13171771,0.40097094,-0.98219764,-0.4773466,-0.10095973,0.5262481,-0.11117101,0.34406638,-0.7391199,-0.48420122,-0.13247785,0.40078276,-0.9830941,-0.4785888,-0.10461412,0.52576435,-0.109367624,0.34429917,-0.73641586,-0.48297566,-0.1337293,0.4026664,-0.98400795,-0.48051912,-0.10398184,0.52784944,-0.11180706,0.3445317,-0.7380918,-0.4877093,-0.12889548,0.4021965,-0.9825306,-0.4774917,-0.09820558,0.52777827,-0.10778481,0.344148,-0.7395599,-0.4839956,-0.13276462,0.40112627,-0.98327726,-0.4781024,-0.10197066,0.52580583,-0.10992642,0.34390423,-0.737935,-0.484371,-0.13188906,0.40117672,-0.9823383,-0.48578835,-0.105272636,0.526387,-0.11085908,0.34464672,-0.7365259,-0.48324016,-0.13312458,0.40232337,-0.983518,-0.4857973,-0.10311471,0.52753377,-0.111886665,0.3431836,-0.73589134,-0.4872011,-0.12878747,0.40052643,-0.98114944,-0.4813218,-0.10311009,0.5255706,-0.1103538,0.34376928,-0.7358396,-0.48433346,-0.13085705,0.400635,-0.9812966,-0.48696512,-0.101402596,0.52561253,-0.109480456,0.3449508,-0.7387284,-0.48436886,-0.13218199,0.40202215,-0.98289,-0.47788942,-0.10173179,0.5275382,-0.104710296,0.34509578,-0.7386692,-0.4844876,-0.13166656,0.40205002,-0.98312455,-0.4782571,-0.100961134,0.527224,-0.11147435,0.3450411,-0.7365122,-0.4827988,-0.13119224,0.40333244,-0.9810694,-0.4821338,-0.09893583,0.52700895,-0.112761855
3,0.2279553,-0.7013732,-0.6709431,-0.24488035,0.42133912,-1.2683735,-0.5972336,-0.40175235,0.8282465,-0.19874097,0.23819466,-0.73526365,-0.66433585,-0.24482313,0.40347636,-1.2257352,-0.58822566,-0.40733474,0.8079925,-0.21300507,0.23736936,-0.73447794,-0.66245097,-0.24601817,0.4044494,-1.2262479,-0.5809386,-0.4085729,0.8087599,-0.21315157,0.23952964,-0.73601615,-0.6633479,-0.24469689,0.4045397,-1.2259084,-0.58970934,-0.4083414,0.80854833,-0.21175507,0.23947778,-0.73664117,-0.6646621,-0.24548206,0.40466794,-1.2267398,-0.5814755,-0.40609202,0.8089701,-0.21358225,0.23835728,-0.7354183,-0.66336787,-0.24654484,0.40363365,-1.2264149,-0.58205384,-0.40757546,0.8079519,-0.21277899,0.23846097,-0.73107487,-0.6655775,-0.24559954,0.4047065,-1.2275932,-0.58164364,-0.41010907,0.8088999,-0.21372825,0.24975249,-0.7334912,-0.6642936,-0.24633306,0.4053897,-1.2273512,-0.5892387,-0.4089182,0.8093131,-0.21263532,0.23838633,-0.73567545,-0.66392386,-0.24463728,0.40426415,-1.2259115,-0.5870786,-0.4091121,0.8085743,-0.21238437,0.23810382,-0.73317075,-0.6642675,-0.24636275,0.4035403,-1.2271284,-0.58798486,-0.4093663,0.80831146,-0.2144572,0.24148113,-0.733406,-0.6608951,-0.24793132,0.40333164,-1.2258044,-0.58452886,-0.4076723,0.8075187,-0.21134163,0.2406272,-0.73222077,-0.6607469,-0.24830581,0.4028139,-1.2255572,-0.5899601,-0.4078221,0.8073545,-0.21249864,0.23983729,-0.73928815,-0.6653792,-0.24673001,0.40555018,-1.2281771,-0.58793056,-0.40942493,0.8101256,-0.21429253,0.23825808,-0.7364078,-0.6642127,-0.24485078,0.40368357,-1.2260407,-0.58818775,-0.40726748,0.8077551,-0.21177018,0.23841187,-0.7346394,-0.6639638,-0.24378988,0.40357244,-1.22507,-0.5891195,-0.4085689,0.808185,-0.21207923,0.23776408,-0.7340074,-0.66311145,-0.24503675,0.4036455,-1.2253484,-0.59031194,-0.40887237,0.8080908,-0.21250564,0.23886535,-0.7365548,-0.66444904,-0.24541974,0.4044509,-1.2264769,-0.5871983,-0.40895498,0.8091754,-0.21325275,0.23961252,-0.7354083,-0.66323227,-0.24470147,0.40440798,-1.2259817,-0.5894321,-0.40973794,0.80905324,-0.21273535,0.243091,-0.7323508,-0.6651111,-0.24571684,0.4029445,-1.2269076,-0.58861125,-0.40884548,0.80818725,-0.2120336,0.24053308,-0.7362013,-0.6645418,-0.24546713,0.4046277,-1.2266632,-0.5886748,-0.40801027,0.8090049,-0.2136629,0.23869903,-0.7354914,-0.6638275,-0.245327,0.40428153,-1.2261593,-0.5813811,-0.40594414,0.8089348,-0.2156488
4,0.08231895,-0.6589814,-0.807805,-0.39466822,0.42245698,-1.518371,-0.69178414,-0.7078638,1.0987581,-0.30799717,0.099877924,-0.6893265,-0.8069349,-0.39376128,0.40323845,-1.4727105,-0.687472,-0.71668047,1.078505,-0.33335686,0.09609127,-0.6908146,-0.80717087,-0.3949888,0.40261602,-1.473156,-0.68599164,-0.716353,1.080164,-0.32946855,0.09736778,-0.6932347,-0.8064544,-0.39428318,0.40383682,-1.4731925,-0.6891529,-0.7173817,1.0809156,-0.3295173,0.09887564,-0.6921025,-0.8040384,-0.39794225,0.40438667,-1.4740099,-0.68570215,-0.71578944,1.0810534,-0.3314305,0.100040436,-0.69016844,-0.8068756,-0.39464837,0.4033438,-1.4731885,-0.6863985,-0.7162454,1.0786035,-0.33321762,0.098340675,-0.68877697,-0.80939466,-0.39380795,0.4029598,-1.4735932,-0.685847,-0.71808684,1.0794598,-0.33062476,0.0955597,-0.6914707,-0.8087667,-0.39408597,0.40269044,-1.4737315,-0.68897957,-0.7185082,1.0782549,-0.33222538,0.09736338,-0.6906904,-0.8075268,-0.393746,0.4029127,-1.4726957,-0.6874182,-0.7173885,1.0801351,-0.3293872,0.09532994,-0.6893167,-0.80663216,-0.39409244,0.4035953,-1.472792,-0.6875529,-0.71681714,1.079411,-0.33264107,0.10331993,-0.6888856,-0.80526423,-0.39509302,0.40277308,-1.4730362,-0.6871189,-0.7168654,1.0778879,-0.33303118,0.09612951,-0.68750036,-0.80503017,-0.39426625,0.401572,-1.4719892,-0.6886724,-0.71731067,1.0793406,-0.32837752,0.0968592,-0.6950218,-0.80818695,-0.3928141,0.4035902,-1.4727024,-0.6886582,-0.71661866,1.0796628,-0.32962883,0.09944223,-0.6931175,-0.8062475,-0.39452916,0.40426114,-1.4733382,-0.68847436,-0.717353,1.07886,-0.33358458,0.096995115,-0.6942117,-0.80675524,-0.39387718,0.4033523,-1.47284,-0.68664235,-0.7171557,1.0796443,-0.33212298,0.09776619,-0.68878204,-0.806849,-0.39310768,0.40237242,-1.4721014,-0.6879583,-0.7179705,1.0798022,-0.32875323,0.09816009,-0.69424415,-0.80716836,-0.39370328,0.40399176,-1.4731131,-0.6874627,-0.7173915,1.0814633,-0.3292216,0.09932089,-0.6892605,-0.80361927,-0.3967326,0.4028175,-1.4725457,-0.6867447,-0.71644145,1.0782312,-0.33285207,0.09968847,-0.6873079,-0.8070656,-0.3942811,0.4033426,-1.4732933,-0.6868775,-0.71772385,1.0802829,-0.32821983,0.09406428,-0.69075066,-0.80701876,-0.39407066,0.40407544,-1.4732559,-0.688966,-0.71698105,1.0792572,-0.33367324,0.099606276,-0.69095063,-0.8064269,-0.39558837,0.40422893,-1.473666,-0.6764665,-0.71334875,1.0798091,-0.33501056
5,-0.08898864,-0.5976595,-0.90170914,-0.5702418,0.42357484,-1.7683685,-0.7782094,-0.99840295,1.3438579,-0.42597002,-0.06840572,-0.62307453,-0.90523744,-0.5675183,0.40388277,-1.7169213,-0.7757291,-1.010289,1.3292416,-0.45665318,-0.070694044,-0.62462395,-0.90405995,-0.5683156,0.40390775,-1.7177874,-0.76955247,-1.0101174,1.3274105,-0.4545164,-0.077288,-0.6244066,-0.90475416,-0.5673965,0.40369305,-1.7174904,-0.7769547,-1.009896,1.3280988,-0.4543255,-0.06897776,-0.6239244,-0.9030765,-0.5682922,0.40360457,-1.7171814,-0.778054,-1.0083826,1.3305533,-0.45091558,-0.06812805,-0.62288445,-0.90422225,-0.5696833,0.40357238,-1.716823,-0.7750133,-1.0093684,1.3223681,-0.45299643,-0.07000567,-0.62393117,-0.9062136,-0.5673496,0.40354085,-1.7176543,-0.77467,-1.0109502,1.328001,-0.4548942,-0.07177842,-0.6291373,-0.90612113,-0.56649494,0.40324652,-1.7163987,-0.77642435,-1.0101907,1.3241856,-0.45305458,-0.07284391,-0.62516546,-0.90473026,-0.5689571,0.40347773,-1.717457,-0.77569795,-1.0109736,1.3273128,-0.45432648,-0.07026467,-0.62373775,-0.9028683,-0.5673746,0.40512413,-1.7175041,-0.7744742,-1.0104373,1.3285062,-0.45608968,-0.0667676,-0.6215434,-0.90535235,-0.56941295,0.40316293,-1.7174635,-0.7772123,-1.0098767,1.3284346,-0.45689315,-0.07734339,-0.6233274,-0.90262914,-0.569561,0.40325928,-1.7173162,-0.77359504,-1.0085944,1.3259351,-0.4534124,-0.070597425,-0.63118327,-0.9047799,-0.57000166,0.4030141,-1.7169116,-0.7771095,-1.010066,1.3261006,-0.45343083,-0.0689393,-0.6242416,-0.9057737,-0.5668211,0.4034319,-1.7163566,-0.7767224,-1.0092313,1.328451,-0.45614034,-0.06894018,-0.6289729,-0.90524805,-0.5674914,0.40416074,-1.7169545,-0.77692425,-1.0094285,1.3289886,-0.4551981,-0.07110244,-0.6242582,-0.9050114,-0.5676025,0.40307465,-1.717276,-0.77596235,-1.0118053,1.327757,-0.4542508,-0.06825796,-0.6259414,-0.9060466,-0.56775254,0.40343156,-1.7176213,-0.7776201,-1.0098431,1.3267932,-0.45382762,-0.06936665,-0.622711,-0.90255785,-0.5679753,0.4035991,-1.7164376,-0.77514917,-1.0092175,1.323166,-0.4527092,-0.07329917,-0.6270487,-0.9056138,-0.5686236,0.4032632,-1.7182766,-0.7766007,-1.0116107,1.3276144,-0.45433456,-0.07177603,-0.6244129,-0.90303934,-0.56643754,0.40534315,-1.7170565,-0.7712282,-1.0097066,1.3302188,-0.45685357,-0.06927104,-0.6244834,-0.90580744,-0.56884456,0.40384638,-1.7177697,-0.7736781,-1.0078365,1.3291206,-0.45767033
6,-0.27092397,-0.53792703,-0.95552176,-0.7670556,0.4246927,-2.018366,-0.8583295,-1.261826,1.5531887,-0.54822946,-0.24989367,-0.561844,-0.9580162,-0.75500983,0.4021468,-1.9607222,-0.8393103,-1.2737241,1.5418906,-0.57980204,-0.25366786,-0.56724316,-0.9589285,-0.75679374,0.40183493,-1.9609267,-0.83451456,-1.2808931,1.5339338,-0.5749302,-0.25245613,-0.5626069,-0.9538245,-0.75445944,0.4049221,-1.9614761,-0.8378423,-1.273422,1.5369112,-0.5759694,-0.25182828,-0.5660076,-0.95651644,-0.7566339,0.4016872,-1.9620825,-0.8416754,-1.2744098,1.5336227,-0.5733151,-0.2478657,-0.55981874,-0.95518035,-0.7545223,0.4029063,-1.9599838,-0.8369824,-1.2728388,1.5360731,-0.5772975,-0.24963537,-0.5617883,-0.9581165,-0.7550885,0.40219122,-1.9610199,-0.8384318,-1.2735784,1.5407948,-0.5780827,-0.2467519,-0.5620611,-0.95785797,-0.75387925,0.40226611,-1.9594144,-0.837792,-1.2722776,1.5413747,-0.5793535,-0.25321072,-0.5673768,-0.95570004,-0.75436574,0.40311903,-1.9605308,-0.8374916,-1.2731655,1.5427547,-0.5787339,-0.25138053,-0.56152505,-0.96352845,-0.76212823,0.40271914,-1.9609032,-0.83880013,-1.270976,1.5390341,-0.5782416,-0.24821696,-0.55980104,-0.9575663,-0.7561201,0.40235904,-1.9612274,-0.84003276,-1.2726669,1.5432618,-0.58077526,-0.2526877,-0.5617962,-0.95236975,-0.7555043,0.4051441,-1.9612887,-0.8370333,-1.2722398,1.5445242,-0.5796269,-0.24739376,-0.5625684,-0.9566293,-0.7533048,0.40121308,-1.9589382,-0.8399761,-1.2722834,1.5374286,-0.5755134,-0.24889064,-0.5620134,-0.9578692,-0.7549018,0.40223026,-1.960677,-0.83928293,-1.27364,1.5429035,-0.58018583,-0.24695635,-0.5629658,-0.9577544,-0.7547708,0.40252864,-1.9606701,-0.84133816,-1.2701048,1.5349754,-0.57521355,-0.2501244,-0.56189334,-0.95714056,-0.754879,0.40252313,-1.9607321,-0.8381541,-1.2743615,1.5400832,-0.5773927,-0.24774167,-0.56164885,-0.95889467,-0.7566918,0.40263903,-1.9607854,-0.8394487,-1.2729155,1.5427247,-0.5788231,-0.24889979,-0.5598146,-0.95479053,-0.7548231,0.40337577,-1.9598281,-0.8372343,-1.2711303,1.541556,-0.58136636,-0.24920496,-0.56099886,-0.95766383,-0.75470924,0.40251178,-1.9605511,-0.8389567,-1.2732447,1.5384346,-0.5758744,-0.2519135,-0.5612749,-0.95835173,-0.75503755,0.40181357,-1.9608722,-0.8381195,-1.274154,1.5424713,-0.57987815,-0.2511569,-0.5656948,-0.95776755,-0.7553818,0.402604,-1.9609432,-0.838445,-1.2698902,1.5369089,-0.5770706
7,-0.44664305,-0.5006937,-0.97582984,-0.97746754,0.42581055,-2.2683635,-0.9326753,-1.4893618,1.7170247,-0.6702789,-0.42337883,-0.5268434,-0.9811035,-0.9648505,0.4005102,-2.2075806,-0.9070059,-1.5045917,1.7010438,-0.69962686,-0.42504454,-0.530045,-0.9814462,-0.9635869,0.40053472,-2.2050314,-0.9012525,-1.5039022,1.7024331,-0.70110023,-0.4281364,-0.5272514,-0.9789044,-0.9643514,0.4026517,-2.2075598,-0.9053785,-1.503542,1.701443,-0.7013453,-0.42394537,-0.5232168,-0.97945523,-0.96431875,0.40160674,-2.2064154,-0.90562207,-1.501059,1.6901603,-0.6972202,-0.4255433,-0.52739006,-0.9793564,-0.96511304,0.4014336,-2.2072458,-0.90494263,-1.5042619,1.6964997,-0.6999881,-0.42601168,-0.5299252,-0.9808619,-0.9650547,0.40075442,-2.2078922,-0.9063379,-1.5042093,1.7033777,-0.700057,-0.42491496,-0.52725434,-0.9810832,-0.9651155,0.4002641,-2.207601,-0.9068777,-1.5049948,1.6998881,-0.7009817,-0.42669746,-0.52749765,-0.9812249,-0.9649301,0.40010762,-2.2073941,-0.90677404,-1.5036983,1.7073734,-0.70088106,-0.42657065,-0.5294977,-0.98146844,-0.9657812,0.4016889,-2.2065244,-0.9053247,-1.5005647,1.7019949,-0.70005023,-0.4268454,-0.5282291,-0.98112273,-0.96558297,0.40044492,-2.208385,-0.9078714,-1.5040883,1.7037337,-0.700968,-0.43063378,-0.5298108,-0.9798538,-0.96561754,0.40095636,-2.208724,-0.90813726,-1.5040232,1.7036328,-0.70030916,-0.42395505,-0.53133607,-0.9797113,-0.96492517,0.4006824,-2.2068586,-0.90647554,-1.5040497,1.7047454,-0.70089734,-0.42631936,-0.5275678,-0.98116964,-0.96501195,0.40036598,-2.2078469,-0.9072899,-1.5050999,1.703144,-0.70030665,-0.42266726,-0.53047955,-0.9792457,-0.96466106,0.40255252,-2.2072358,-0.90594554,-1.500994,1.7073401,-0.7047224,-0.4261237,-0.52459306,-0.9805871,-0.96478444,0.40085497,-2.2076292,-0.90606546,-1.5041866,1.7029572,-0.7000309,-0.42553854,-0.5227785,-0.9814425,-0.9656628,0.4004181,-2.2080514,-0.9073683,-1.5045795,1.71156,-0.70182765,-0.4268965,-0.52753526,-0.9800987,-0.96563923,0.40078408,-2.2079341,-0.9063761,-1.5042067,1.7004704,-0.7007253,-0.42470038,-0.5272195,-0.980305,-0.96491116,0.40122503,-2.2077594,-0.90573895,-1.5057083,1.7074541,-0.7018774,-0.4264434,-0.52847445,-0.98078287,-0.9649949,0.40076178,-2.2079906,-0.90618646,-1.5054507,1.7120726,-0.70259535,-0.4235893,-0.5267447,-0.9801393,-0.9652268,0.40159577,-2.206689,-0.9054155,-1.5012661,1.7099961,-0.7041388
8,-0.59944576,-0.50491446,-0.97167426,-1.1918846,0.4269284,-2.518361,-1.00047,-1.6755822,1.8269293,-0.7881842,-0.5769681,-0.5250569,-0.9603945,-1.1881616,0.40163344,-2.453262,-0.9688436,-1.6903157,1.8004743,-0.8192718,-0.5772812,-0.5368348,-0.9581357,-1.1839936,0.40016082,-2.452535,-0.9660511,-1.6912127,1.7989737,-0.817891,-0.5786226,-0.5313865,-0.95927167,-1.186935,0.40266532,-2.4532962,-0.9681672,-1.6902341,1.8000119,-0.8194353,-0.5758055,-0.5321554,-0.9580304,-1.1872492,0.4043107,-2.4522276,-0.9668692,-1.6888294,1.8074583,-0.82129514,-0.5763745,-0.5327108,-0.958999,-1.1872,0.40277082,-2.4521909,-0.9670832,-1.6893734,1.7972581,-0.81939626,-0.57707286,-0.5347479,-0.9606093,-1.188369,0.40146816,-2.4531221,-0.9685949,-1.6893953,1.8007002,-0.81823385,-0.576657,-0.53200364,-0.9595266,-1.1878841,0.40259498,-2.4524386,-0.96803516,-1.689285,1.8027606,-0.81974256,-0.57824576,-0.53554845,-0.96129864,-1.1890604,0.40098998,-2.454065,-0.9683298,-1.6922274,1.8042737,-0.81853193,-0.57873344,-0.5263275,-0.96093863,-1.1891435,0.4016377,-2.4525757,-0.969063,-1.6881628,1.7990028,-0.8182911,-0.5777989,-0.5277834,-0.9605248,-1.1878521,0.4017713,-2.4533737,-0.9691463,-1.6897233,1.8052702,-0.8180636,-0.57912356,-0.5348104,-0.95971733,-1.1877251,0.40225303,-2.4534404,-0.9691368,-1.6892911,1.8091751,-0.81952095,-0.5766015,-0.53006876,-0.96079946,-1.1883608,0.40067217,-2.4527745,-0.96830213,-1.6931506,1.8004216,-0.81730396,-0.5773389,-0.5336932,-0.95560026,-1.1952424,0.40191206,-2.4532578,-0.9686979,-1.6902452,1.8010204,-0.8189752,-0.57820904,-0.52640593,-0.9612565,-1.1885061,0.40074405,-2.4534614,-0.9708822,-1.6892871,1.8090397,-0.8207691,-0.5782299,-0.52804893,-0.9599752,-1.1888602,0.4022671,-2.454003,-0.9679623,-1.6907213,1.8014216,-0.81898725,-0.57985103,-0.5313365,-0.9620808,-1.1914221,0.40063912,-2.4563081,-0.9711864,-1.6930932,1.8049692,-0.8188237,-0.5773052,-0.5333678,-0.9596912,-1.1874655,0.40231022,-2.452917,-0.9678081,-1.6894383,1.8007879,-0.8173329,-0.5780805,-0.5336514,-0.9614582,-1.1888506,0.40051705,-2.4540155,-0.96973777,-1.6910338,1.8027803,-0.81799096,-0.57911235,-0.5339766,-0.9625367,-1.1893755,0.39971352,-2.454529,-0.97085774,-1.691619,1.8052361,-0.81790584,-0.57828677,-0.5328597,-0.96196043,-1.1895152,0.40015098,-2.4541345,-0.97113293,-1.6908615,1.8020612,-0.8183353
9,-0.71475637,-0.5653995,-0.95300853,-1.4001563,0.42804623,-2.7683585,-1.0598123,-1.8186331,1.8763794,-0.8991403,-0.7001582,-0.57816905,-0.9346236,-1.4019824,0.40059298,-2.6963518,-1.0225139,-1.8352221,1.8409042,-0.932712,-0.6994878,-0.58178663,-0.9327852,-1.3976183,0.3989343,-2.6948857,-1.0249441,-1.8282657,1.8419787,-0.9263327,-0.7004583,-0.57893413,-0.93440574,-1.3992479,0.40045038,-2.6953714,-1.026098,-1.8282897,1.8419616,-0.92792404,-0.70245755,-0.577548,-0.93564475,-1.4036337,0.39815506,-2.6968274,-1.0285863,-1.8302064,1.8413799,-0.9286643,-0.70033264,-0.5766485,-0.9325441,-1.4031891,0.3999425,-2.6945329,-1.0256958,-1.8274124,1.8399577,-0.9266306,-0.6995374,-0.5806655,-0.93486637,-1.4009699,0.39943144,-2.694744,-1.026282,-1.8268406,1.8423498,-0.9261581,-0.70050675,-0.57776356,-0.931399,-1.4091048,0.39933112,-2.695196,-1.0267298,-1.8277037,1.8393548,-0.9323665,-0.7008915,-0.5769781,-0.9354572,-1.4011675,0.39865342,-2.6949325,-1.026306,-1.8275919,1.8427579,-0.9257947,-0.7007545,-0.5793583,-0.9321126,-1.4055761,0.4014139,-2.6958795,-1.0259676,-1.8283165,1.8429773,-0.9283978,-0.7016462,-0.57999676,-0.93248403,-1.4073927,0.3997303,-2.6968555,-1.024479,-1.8332307,1.843781,-0.92683256,-0.70213294,-0.581711,-0.93565917,-1.4026096,0.3976605,-2.6961458,-1.0286343,-1.8285695,1.843852,-0.92340153,-0.699649,-0.57914,-0.93442315,-1.401325,0.39945388,-2.6948516,-1.0257623,-1.8283437,1.84393,-0.9260112,-0.7014499,-0.57642204,-0.92933464,-1.4103787,0.39747277,-2.6934984,-1.0271451,-1.826357,1.8381966,-0.93007064,-0.7014905,-0.57986975,-0.9359665,-1.4028708,0.39960656,-2.6974657,-1.0283417,-1.8299731,1.8438642,-0.9324642,-0.7020627,-0.57552725,-0.93450356,-1.4014573,0.40060547,-2.6959734,-1.025795,-1.8277205,1.840141,-0.933343,-0.70049524,-0.57855964,-0.93392265,-1.404274,0.3996682,-2.6959653,-1.0271274,-1.8281671,1.8440301,-0.92600024,-0.7003784,-0.5787814,-0.9347085,-1.4008142,0.39934295,-2.6953497,-1.0261984,-1.8279774,1.8413074,-0.92463917,-0.6999742,-0.57857776,-0.93519026,-1.4009273,0.39914545,-2.6951041,-1.0248958,-1.8285081,1.841349,-0.93023694,-0.7002498,-0.57881093,-0.93604696,-1.4007847,0.39888567,-2.69548,-1.0268402,-1.8283144,1.8445677,-0.9249084,-0.6998167,-0.5795559,-0.9310843,-1.4074817,0.40015125,-2.6950443,-1.026882,-1.8278272,1.8433768,-0.92590195
10,-0.78189623,-0.6910398,-0.92911315,-1.5930119,0.42916408,-3.018356,-1.1080123,-1.9201348,1.8612866,-1.0019066,-0.77554035,-0.69477534,-0.9008931,-1.6071155,0.4027793,-2.9422805,-1.0707294,-1.9293247,1.8253977,-1.0325476,-0.7938327,-0.6854142,-0.8984389,-1.6107581,0.402678,-2.9436305,-1.0730104,-1.9268866,1.826834,-1.0302687,-0.793332,-0.6862131,-0.8990155,-1.6118159,0.40383482,-2.9441,-1.0732889,-1.9284117,1.8269343,-1.0314926,-0.77262497,-0.6903039,-0.9037324,-1.6033636,0.40395257,-2.9437845,-1.0734037,-1.9292979,1.8275176,-1.0328071,-0.78111064,-0.6860264,-0.89836454,-1.6141089,0.4029635,-2.9441335,-1.0731802,-1.9303639,1.8258457,-1.0307765,-0.774559,-0.699553,-0.8996978,-1.6112714,0.40299946,-2.9435356,-1.0731302,-1.9287194,1.8271139,-1.030183,-0.7756528,-0.68695015,-0.8975495,-1.6136242,0.40227976,-2.9415207,-1.072973,-1.9268153,1.8255095,-1.0328915,-0.77388555,-0.6968158,-0.90096647,-1.6110649,0.40283832,-2.9446402,-1.0678495,-1.9371552,1.8266115,-1.0401577,-0.7928269,-0.6851207,-0.89960015,-1.6116785,0.40310267,-2.9432263,-1.0739869,-1.9262832,1.8261197,-1.0303028,-0.77410156,-0.68884045,-0.89805233,-1.611251,0.4013421,-2.9425144,-1.0737045,-1.9263761,1.8361524,-1.0296638,-0.77383745,-0.6932166,-0.8985891,-1.610321,0.40269744,-2.9436696,-1.0735098,-1.9288373,1.8383232,-1.0294441,-0.77501935,-0.6945065,-0.89933205,-1.6129936,0.402534,-2.9437907,-1.0734593,-1.9265099,1.8272257,-1.0297133,-0.7757449,-0.68649304,-0.8995769,-1.6075999,0.40147626,-2.9419837,-1.0742509,-1.9258566,1.8248422,-1.032207,-0.79453844,-0.67980057,-0.89954984,-1.6109167,0.4041432,-2.9429808,-1.0729706,-1.928066,1.8385004,-1.0353541,-0.7848393,-0.68603516,-0.8993615,-1.6120133,0.40453222,-2.9441776,-1.073764,-1.925793,1.8266768,-1.0357238,-0.7745465,-0.6950215,-0.8991728,-1.6136794,0.4021433,-2.9438252,-1.0746862,-1.9263897,1.827013,-1.0297937,-0.78824645,-0.68779147,-0.89984536,-1.6120441,0.40330434,-2.9443965,-1.0727797,-1.9303325,1.8317311,-1.0301853,-0.7937693,-0.6796533,-0.90048134,-1.6119592,0.4028839,-2.9431043,-1.0720015,-1.9288415,1.8352854,-1.0332961,-0.7925044,-0.6799541,-0.8997775,-1.6128869,0.4024688,-2.9445128,-1.0738419,-1.9298806,1.8277901,-1.0300792,-0.7932843,-0.6871284,-0.8983176,-1.6142379,0.4013759,-2.942784,-1.0746357,-1.9265454,1.8256024,-1.0286772
11,-0.79542637,-0.8836673,-0.9071956,-1.7633344,0.43028194,-3.2683535,-1.1420144,-1.9847975,1.7803642,-1.0970576,-0.8114198,-0.8655689,-0.8748187,-1.7882671,0.40515673,-3.1901615,-1.0990405,-2.0029101,1.7441007,-1.1268386,-0.81329066,-0.8648197,-0.8725513,-1.7929693,0.40865204,-3.1932523,-1.1059092,-1.9926904,1.7489183,-1.129591,-0.81354225,-0.8643806,-0.8739641,-1.7918557,0.40926567,-3.192792,-1.1064653,-1.9939051,1.7504364,-1.1296694,-0.8056006,-0.86466974,-0.87637067,-1.7899387,0.40643412,-3.193241,-1.1023191,-2.003282,1.7469109,-1.1293424,-0.8066015,-0.8614359,-0.87496424,-1.7917866,0.40667954,-3.1929226,-1.1075273,-1.9964796,1.7459598,-1.128441,-0.81147605,-0.86588347,-0.87398154,-1.7895055,0.4049039,-3.1897473,-1.111785,-1.9909436,1.7590879,-1.1262031,-0.8052491,-0.862013,-0.87291044,-1.7952746,0.4049758,-3.1919422,-1.1143041,-2.001659,1.7448875,-1.1283996,-0.8110928,-0.8638382,-0.87469876,-1.7876142,0.40415186,-3.188239,-1.1173235,-1.9895226,1.7436488,-1.12849,-0.81344867,-0.86540365,-0.87237895,-1.7932353,0.40898767,-3.193124,-1.0988572,-2.0026238,1.7480555,-1.1294377,-0.80681974,-0.8653319,-0.8755186,-1.7963612,0.4020619,-3.1952994,-1.1130191,-1.9944834,1.7494562,-1.1271384,-0.80832916,-0.8654943,-0.8761356,-1.7927573,0.40200627,-3.193565,-1.1115732,-1.9966737,1.7496965,-1.1249402,-0.80926305,-0.8662267,-0.8742368,-1.7924454,0.40477297,-3.1918,-1.1037189,-1.9966512,1.7460443,-1.1266632,-0.80434203,-0.8633541,-0.87333333,-1.7948484,0.40649113,-3.194092,-1.1077827,-1.9951806,1.7465203,-1.1307744,-0.8130705,-0.86201763,-0.8753377,-1.7950649,0.40691328,-3.1953886,-1.1109539,-1.9905668,1.7533056,-1.1299477,-0.8108701,-0.8652805,-0.8751741,-1.7893256,0.40799364,-3.193222,-1.1041313,-1.9947942,1.7477603,-1.1311986,-0.80939764,-0.8665207,-0.873821,-1.7928327,0.4044587,-3.1917818,-1.1076353,-1.9916567,1.7460506,-1.1265258,-0.81250817,-0.86456853,-0.8741982,-1.7920954,0.4069856,-3.1928244,-1.1013217,-2.0045853,1.7488925,-1.127335,-0.81175643,-0.86107254,-0.87515914,-1.7954171,0.4070685,-3.1950674,-1.1076424,-1.9978628,1.7517669,-1.1296527,-0.80971134,-0.8599524,-0.87413263,-1.7942758,0.4083965,-3.1940498,-1.1073649,-1.9966851,1.7500929,-1.129434,-0.81566143,-0.8660783,-0.8711928,-1.7924318,0.40860087,-3.191855,-1.1055318,-1.9917014,1.7526801,-1.1283095
12,-0.75588644,-1.1376988,-0.89137757,-1.9070921,0.4313998,-3.518351,-1.1588374,-2.0198162,1.6352919,-1.1870135,-0.75178945,-1.1376233,-0.8700187,-1.936063,0.4081372,-3.4396884,-1.1364276,-2.0256574,1.6043029,-1.2173529,-0.75458544,-1.1360933,-0.85542434,-1.9441862,0.4097875,-3.4425037,-1.1289293,-2.0285585,1.6176598,-1.2198634,-0.75865936,-1.1277065,-0.85624844,-1.9434566,0.4101831,-3.4424987,-1.1420908,-2.0253527,1.6082369,-1.2197169,-0.7521761,-1.132968,-0.8590719,-1.939546,0.40833035,-3.4409497,-1.1255703,-2.0320017,1.605863,-1.2184198,-0.7573798,-1.123403,-0.85581857,-1.9435648,0.40985745,-3.4423044,-1.1254764,-2.0342455,1.6159455,-1.2199239,-0.75251585,-1.1386201,-0.8628608,-1.9321036,0.4075575,-3.4431357,-1.1299082,-2.032574,1.6310034,-1.2147028,-0.75596654,-1.1226165,-0.8539739,-1.944186,0.4098664,-3.4406686,-1.1279635,-2.0320766,1.6069554,-1.2191925,-0.7551069,-1.1270407,-0.8545024,-1.9420736,0.4115665,-3.4407227,-1.1274738,-2.0304914,1.6186599,-1.2209064,-0.76099294,-1.1244096,-0.8556571,-1.9425715,0.40841773,-3.4409766,-1.1246486,-2.0313218,1.6165266,-1.2184907,-0.7544999,-1.1296164,-0.85527176,-1.9454564,0.4090422,-3.4434333,-1.1259423,-2.0278182,1.6154686,-1.2199175,-0.75230354,-1.1336952,-0.85594,-1.9430099,0.40866515,-3.442136,-1.1266689,-2.0320294,1.6193075,-1.2184107,-0.7510216,-1.137085,-0.8557753,-1.9429095,0.40825313,-3.440707,-1.1252143,-2.0300322,1.6120588,-1.2187898,-0.7527926,-1.130899,-0.8557414,-1.9436402,0.40938583,-3.4420395,-1.1273048,-2.0322087,1.6156099,-1.220469,-0.7589896,-1.1261883,-0.85614365,-1.9459023,0.41066828,-3.4449847,-1.1304152,-2.0363078,1.6176016,-1.2222395,-0.75883204,-1.1254992,-0.85654056,-1.9420755,0.40983963,-3.4423974,-1.1274152,-2.0297978,1.6249527,-1.2205389,-0.7509155,-1.1380258,-0.85463834,-1.9421005,0.40898785,-3.4413233,-1.1258726,-2.0298111,1.6161239,-1.2188935,-0.7572283,-1.12972,-0.856458,-1.9427228,0.40811276,-3.4414954,-1.1250136,-2.0325367,1.6059597,-1.2177947,-0.7559844,-1.1305957,-0.85667086,-1.943256,0.4095525,-3.4425914,-1.1249622,-2.0350337,1.6117024,-1.2200466,-0.756593,-1.127954,-0.8562092,-1.9445579,0.40956715,-3.4428983,-1.1255625,-2.0346274,1.611584,-1.2199823,-0.75639504,-1.1374159,-0.85539734,-1.9447136,0.40889886,-3.443051,-1.1265384,-2.0282822,1.6074243,-1.2190797
13,-0.6698281,-1.4406219,-0.8822105,-2.023801,0.43251765,-3.7683485,-1.1559701,-2.0341198,1.4306622,-1.2758415,-0.66710114,-1.4458351,-0.8511194,-2.0559356,0.409709,-3.6859813,-1.1407032,-2.0341494,1.4098958,-1.3030217,-0.67521054,-1.4406799,-0.859523,-2.0549266,0.40359992,-3.6869566,-1.145176,-2.0341387,1.4158838,-1.2990208,-0.6740323,-1.4378979,-0.8459907,-2.0595179,0.4093467,-3.687737,-1.1463375,-2.0324488,1.4168699,-1.3027173,-0.6679192,-1.4489067,-0.84890485,-2.0564647,0.40464267,-3.6850786,-1.1419681,-2.0341973,1.4185497,-1.2993704,-0.6753647,-1.438092,-0.85508233,-2.0468729,0.40408272,-3.6880772,-1.1407732,-2.035908,1.4190402,-1.2998058,-0.67261934,-1.4469622,-0.8532224,-2.0576463,0.40260005,-3.6897852,-1.1265635,-2.057398,1.4267392,-1.2980161,-0.6712725,-1.4409565,-0.8517783,-2.0474966,0.4054525,-3.6858993,-1.1292661,-2.0390763,1.4180104,-1.2990667,-0.67399025,-1.4401813,-0.8486748,-2.060415,0.40410867,-3.6875885,-1.1447048,-2.0372047,1.4157209,-1.3009229,-0.6772739,-1.4380388,-0.85662055,-2.0506084,0.4035707,-3.6879106,-1.1363094,-2.0386002,1.4145175,-1.3006217,-0.6704227,-1.4498312,-0.8495413,-2.0603042,0.4039329,-3.6881046,-1.1290805,-2.0369668,1.4168565,-1.3003676,-0.67466456,-1.4402494,-0.84947354,-2.0588593,0.402055,-3.6872833,-1.1309406,-2.0402095,1.4155543,-1.2981591,-0.6726302,-1.4412844,-0.84850085,-2.0587506,0.40266514,-3.6856961,-1.1273702,-2.049713,1.4032407,-1.3004686,-0.6735773,-1.4401109,-0.8489085,-2.059073,0.4032534,-3.6869972,-1.1420492,-2.0359643,1.4190085,-1.2980413,-0.67543644,-1.4383515,-0.84786,-2.0609715,0.4054178,-3.6886344,-1.1377441,-2.0366268,1.4200848,-1.299359,-0.6766031,-1.4393266,-0.8507553,-2.058943,0.40341067,-3.689188,-1.1470873,-2.034847,1.4113442,-1.3016939,-0.67362726,-1.4419037,-0.8483144,-2.0584514,0.4023024,-3.6862967,-1.1299154,-2.0381832,1.413906,-1.2990552,-0.67492,-1.4388053,-0.8478526,-2.0590045,0.40501085,-3.6861012,-1.1304697,-2.0376964,1.4084798,-1.3020703,-0.675629,-1.4383531,-0.8510138,-2.054892,0.4039743,-3.6865542,-1.1256626,-2.0403237,1.4179478,-1.298683,-0.671629,-1.4471097,-0.8573897,-2.0556555,0.4042133,-3.6863794,-1.1288002,-2.0377188,1.4138047,-1.3001378,-0.67136675,-1.4480572,-0.8472049,-2.0579731,0.40550423,-3.6854365,-1.1257452,-2.036882,1.4044193,-1.3021965
14,-0.5491298,-1.7742847,-0.87678325,-2.1164632,0.4336355,-4.018346,-1.1316726,-2.0375555,1.1737019,-1.3688446,-0.5488619,-1.7784823,-0.8455926,-2.1502008,0.40774408,-3.9348075,-1.1244859,-2.0332816,1.163053,-1.3909258,-0.5497126,-1.773532,-0.847162,-2.1519933,0.40856746,-3.9369166,-1.11007,-2.042124,1.1706693,-1.3903745,-0.54989344,-1.786133,-0.84239805,-2.154476,0.4072823,-3.938898,-1.1152798,-2.041832,1.1624062,-1.3936745,-0.5519544,-1.7762507,-0.84629095,-2.1522074,0.4029625,-3.936448,-1.1216962,-2.0389373,1.1621637,-1.3901266,-0.5505639,-1.7826698,-0.8504646,-2.1409369,0.4067729,-3.939316,-1.1229876,-2.0372152,1.171021,-1.3913472,-0.5502878,-1.7850374,-0.86170185,-2.131783,0.39903995,-3.9350555,-1.1194453,-2.0394688,1.1631124,-1.388838,-0.55293405,-1.7818778,-0.8471434,-2.152462,0.40240365,-3.937919,-1.12061,-2.0354235,1.1676251,-1.390941,-0.550983,-1.7787176,-0.8426788,-2.1536922,0.40607846,-3.9368455,-1.1239636,-2.0351171,1.1660444,-1.3916973,-0.5514896,-1.7795342,-0.85325235,-2.1353,0.40703845,-3.9373744,-1.1178893,-2.03673,1.1608924,-1.3933941,-0.5523547,-1.7814641,-0.8460135,-2.150484,0.4016254,-3.935553,-1.1094111,-2.0363204,1.1622605,-1.390358,-0.5519361,-1.7790468,-0.8472287,-2.1468434,0.4022861,-3.935486,-1.1189461,-2.0376549,1.1609322,-1.3909374,-0.5504363,-1.7756993,-0.8441567,-2.1471765,0.40369713,-3.931367,-1.1055566,-2.039637,1.1557783,-1.3913414,-0.5511533,-1.7797871,-0.85581744,-2.145809,0.40400296,-3.936882,-1.1238035,-2.0375137,1.1577204,-1.392465,-0.5527802,-1.7794069,-0.84342533,-2.1497853,0.40367132,-3.9377093,-1.1118239,-2.039801,1.1643406,-1.3907423,-0.5506388,-1.7712352,-0.84199506,-2.1525397,0.4085943,-3.9369435,-1.1115025,-2.0385492,1.1614647,-1.3928593,-0.5518965,-1.7782996,-0.84424907,-2.1525805,0.40202805,-3.9356596,-1.1089368,-2.043961,1.165703,-1.3905284,-0.55164146,-1.7776525,-0.8452485,-2.1459868,0.40451288,-3.9345064,-1.1192223,-2.0339594,1.1567736,-1.3924779,-0.5534319,-1.7795317,-0.8469758,-2.1526518,0.40129063,-3.936756,-1.1211149,-2.0341048,1.1619089,-1.3912965,-0.5521057,-1.781955,-0.84769875,-2.1520443,0.40367484,-3.9357376,-1.118417,-2.0317943,1.1657805,-1.3899689,-0.5516726,-1.7781676,-0.84429777,-2.1502192,0.403023,-3.9329028,-1.113479,-2.0347815,1.1605784,-1.3898029
15,-0.4096646,-2.1168532,-0.869397,-2.1909995,0.43475336,-4.2683434,-1.0851591,-2.0400774,0.8737998,-1.4719815,-0.41026247,-2.1276639,-0.84345794,-2.2259016,0.40435842,-4.18772,-1.0767275,-2.041313,0.8689947,-1.4932528,-0.41137123,-2.126436,-0.8464925,-2.2231522,0.3993193,-4.1888328,-1.0755265,-2.0410516,0.86609364,-1.4925683,-0.41217905,-2.1268382,-0.85252094,-2.2042177,0.4016981,-4.1848073,-1.07171,-2.0387404,0.86363477,-1.4919997,-0.4077235,-2.1269407,-0.8456254,-2.2091575,0.40304473,-4.18564,-1.0789611,-2.0401516,0.86699384,-1.4926109,-0.40975302,-2.1301522,-0.84351164,-2.2200654,0.40512586,-4.1898217,-1.0807177,-2.0410385,0.86767805,-1.4939041,-0.40908402,-2.1278214,-0.8537212,-2.2123842,0.40562367,-4.185946,-1.0718448,-2.0402467,0.871166,-1.4909396,-0.41186178,-2.128079,-0.8532581,-2.207394,0.40348655,-4.187793,-1.0675184,-2.0431051,0.873174,-1.491571,-0.41223162,-2.126749,-0.8398032,-2.2289855,0.40413088,-4.187522,-1.0753233,-2.0483665,0.87149,-1.4920274,-0.41249886,-2.1227708,-0.8431646,-2.2190943,0.40754122,-4.18762,-1.0634913,-2.0541797,0.8697274,-1.4924309,-0.41196463,-2.1283896,-0.85039794,-2.2175024,0.40051645,-4.185786,-1.0650934,-2.0411074,0.8631842,-1.4928042,-0.4114923,-2.1257133,-0.84642714,-2.220932,0.40412986,-4.1848564,-1.0660975,-2.0442495,0.86889863,-1.4926999,-0.4144922,-2.1222327,-0.83908004,-2.224689,0.40038356,-4.183646,-1.0725585,-2.0366545,0.8616208,-1.4938221,-0.40902346,-2.1245317,-0.8418022,-2.2247539,0.40950787,-4.184984,-1.0739334,-2.0413332,0.86693704,-1.4941233,-0.4141944,-2.1258535,-0.8403086,-2.221923,0.39998257,-4.1868525,-1.0698981,-2.0420682,0.8625935,-1.4932301,-0.41006565,-2.125211,-0.84002507,-2.2272408,0.40131867,-4.1870236,-1.0659897,-2.0536253,0.8656266,-1.4919329,-0.41495013,-2.1218367,-0.8540461,-2.203059,0.39872757,-4.1854763,-1.0760424,-2.0385442,0.8668926,-1.4918301,-0.41180658,-2.1249766,-0.84239835,-2.2113428,0.40426168,-4.1860185,-1.0718588,-2.0445204,0.86572504,-1.4942997,-0.41113293,-2.1250849,-0.84865034,-2.207404,0.40444458,-4.185875,-1.0695797,-2.0400555,0.86626345,-1.4932487,-0.4076606,-2.1331573,-0.8497769,-2.223486,0.4031588,-4.187366,-1.0763216,-2.0374272,0.8666959,-1.4925823,-0.41103733,-2.1268814,-0.8465151,-2.2176166,0.40062606,-4.1854744,-1.0765927,-2.0403008,0.8679057,-1.49235
16,-0.26947945,-2.445218,-0.8527008,-2.255276,0.43587118,-4.518341,-1.0166571,-2.0510046,0.54187936,-1.5911769,-0.26903927,-2.4581292,-0.82967776,-2.2835307,0.40358633,-4.4319353,-1.005109,-2.054017,0.538419,-1.6099995,-0.2636155,-2.4645119,-0.83907163,-2.266531,0.4035427,-4.4311686,-1.0012738,-2.0542748,0.535192,-1.6114575,-0.26418042,-2.468461,-0.840929,-2.267364,0.40420437,-4.4339294,-1.0072579,-2.0528536,0.536135,-1.611255,-0.26666474,-2.460478,-0.82485265,-2.288529,0.4038425,-4.433143,-1.0128795,-2.0529847,0.53651696,-1.6118807,-0.26140827,-2.4652064,-0.8260501,-2.2881815,0.40544048,-4.431801,-0.999646,-2.0717921,0.5366038,-1.6097002,-0.26729178,-2.4614818,-0.83948135,-2.2831438,0.4054504,-4.4352818,-1.0019478,-2.0638301,0.5391121,-1.6098261,-0.26685518,-2.463301,-0.84041667,-2.2708905,0.40368655,-4.433805,-1.001864,-2.0595891,0.5400766,-1.6093516,-0.27040303,-2.4580271,-0.8361761,-2.282587,0.40235078,-4.4316235,-1.0065763,-2.054173,0.53743625,-1.6090403,-0.26973283,-2.457791,-0.8433375,-2.2675812,0.39839298,-4.4342027,-1.0091268,-2.0511026,0.53690946,-1.6100786,-0.26792413,-2.4593084,-0.8295153,-2.2835026,0.40394676,-4.4301925,-1.0050645,-2.0499556,0.5367455,-1.6066626,-0.26890588,-2.4619436,-0.83716786,-2.2736108,0.40184033,-4.430712,-1.0083895,-2.0502913,0.535815,-1.6110872,-0.2662382,-2.4588149,-0.8337786,-2.271744,0.40204424,-4.430657,-1.006044,-2.0530293,0.53323627,-1.6128684,-0.26794255,-2.458519,-0.83760405,-2.2738578,0.40402538,-4.4317913,-1.0054927,-2.0552313,0.5332351,-1.6119554,-0.26972634,-2.4572613,-0.83264667,-2.2747426,0.40178585,-4.4307237,-1.0048504,-2.0492027,0.5321962,-1.6129405,-0.2699635,-2.4580374,-0.83065593,-2.28011,0.39830238,-4.431197,-1.0059195,-2.0527656,0.53490484,-1.6090677,-0.26301712,-2.4627843,-0.83753246,-2.2708983,0.40490133,-4.436872,-1.0005412,-2.0581563,0.5424197,-1.6119018,-0.2667436,-2.4604614,-0.8299962,-2.2815294,0.40273222,-4.432507,-1.0104579,-2.0522637,0.5390633,-1.6105543,-0.26407743,-2.4667993,-0.8331497,-2.275618,0.40445912,-4.4332576,-1.0036621,-2.0530298,0.5374738,-1.6097705,-0.2642337,-2.4622636,-0.83805513,-2.2695684,0.4057818,-4.4309144,-1.0074363,-2.0489588,0.5394069,-1.609345,-0.26421827,-2.465771,-0.8383667,-2.268894,0.40400916,-4.43197,-1.0124245,-2.0521421,0.5375678,-1.6106342
17,-0.14670065,-2.7375796,-0.8191123,-2.3178718,0.43698904,-4.7683387,-0.927363,-2.0783844,0.18968073,-1.7316035,-0.1401106,-2.7629912,-0.8021466,-2.3325477,0.4113327,-4.654922,-0.9177518,-2.0860038,0.18852362,-1.7468357,-0.14111261,-2.7578042,-0.807852,-2.325943,0.4140134,-4.654501,-0.9173989,-2.076478,0.1831257,-1.7474724,-0.1363458,-2.7702014,-0.80459,-2.329924,0.41810635,-4.65519,-0.9100103,-2.0902555,0.18845257,-1.7486885,-0.13899843,-2.7620995,-0.8048159,-2.323626,0.4135486,-4.653597,-0.9219273,-2.0778542,0.18588614,-1.7489789,-0.14069588,-2.7603097,-0.80390775,-2.3286955,0.40670347,-4.654138,-0.9165063,-2.0941606,0.18335277,-1.7460343,-0.13883308,-2.7632022,-0.8060254,-2.3329623,0.41557,-4.65403,-0.9153352,-2.0809426,0.18670183,-1.7488323,-0.13818859,-2.7660756,-0.8085505,-2.324637,0.41401246,-4.655769,-0.91559404,-2.0832345,0.18973634,-1.7452363,-0.13930604,-2.7632587,-0.8037587,-2.3298957,0.41452524,-4.653846,-0.9175811,-2.0843542,0.18612683,-1.7494698,-0.1360925,-2.7641642,-0.7978932,-2.349265,0.41746995,-4.65491,-0.9159444,-2.0821397,0.1892919,-1.748954,-0.13975725,-2.7676096,-0.79758126,-2.3493724,0.41080976,-4.657889,-0.9189403,-2.0822673,0.19265047,-1.7453479,-0.1360372,-2.7615008,-0.8005999,-2.3394456,0.41544932,-4.6537323,-0.9137052,-2.0903258,0.18591213,-1.75029,-0.13696845,-2.7632935,-0.80058366,-2.333791,0.4154876,-4.6533175,-0.916742,-2.08295,0.18390647,-1.7525971,-0.13769457,-2.7630765,-0.80707306,-2.3306272,0.41597435,-4.6530128,-0.9148045,-2.0809948,0.18370005,-1.748568,-0.13816874,-2.7631207,-0.80222243,-2.3289607,0.41479087,-4.6535344,-0.91671616,-2.080504,0.18425098,-1.7513033,-0.1381979,-2.7630775,-0.8008554,-2.3332067,0.41145632,-4.6544595,-0.9170153,-2.0824459,0.18603706,-1.7475913,-0.13763623,-2.765751,-0.80830634,-2.327735,0.41285363,-4.657242,-0.9120999,-2.0851395,0.19321325,-1.7461982,-0.13845974,-2.7644744,-0.804093,-2.328682,0.41275373,-4.6557355,-0.91917384,-2.0825477,0.18944359,-1.7474399,-0.1389821,-2.7682755,-0.8087425,-2.3371336,0.4117105,-4.6568365,-0.9141935,-2.0822082,0.18818107,-1.7469485,-0.13714135,-2.7685554,-0.80547976,-2.3340843,0.41471443,-4.6570106,-0.9202429,-2.0793755,0.1893147,-1.7490236,-0.13636903,-2.768214,-0.8049256,-2.3281078,0.41860533,-4.6540422,-0.92005837,-2.0816793,0.18748644,-1.7491194
18,-0.05742024,-2.9759114,-0.76230836,-2.3867795,0.4381069,-4.981664,-0.8193237,-2.128498,-0.17098007,-1.897014,-0.05112976,-3.0097654,-0.7482243,-2.3979666,0.41492212,-4.8568187,-0.8134952,-2.135502,-0.16795918,-1.9095802,-0.047416553,-3.0142155,-0.75436187,-2.3917382,0.42085034,-4.8561916,-0.8081758,-2.1353776,-0.16889101,-1.9115311,-0.048912615,-3.0121994,-0.7545115,-2.3894484,0.4155216,-4.855563,-0.8098614,-2.1319368,-0.17248225,-1.910509,-0.048495114,-3.0083802,-0.749486,-2.3959959,0.42184806,-4.854747,-0.8162962,-2.1279523,-0.1701375,-1.9138478,-0.048781082,-3.0113952,-0.7470882,-2.3996055,0.41562885,-4.8543696,-0.8097294,-2.1341786,-0.17570141,-1.9056056,-0.049557507,-3.009351,-0.74876606,-2.3969247,0.419094,-4.8551283,-0.80689013,-2.1412013,-0.17095742,-1.9123931,-0.051301196,-3.0062153,-0.75249827,-2.391466,0.41680324,-4.857393,-0.8100114,-2.1341612,-0.16720223,-1.909844,-0.04918322,-3.0108232,-0.7497418,-2.3959365,0.41947803,-4.854934,-0.8117863,-2.1300247,-0.17131406,-1.9112563,-0.048979253,-3.011136,-0.75010175,-2.396614,0.4154117,-4.85507,-0.81206745,-2.1272616,-0.17235321,-1.9107254,-0.050471395,-3.0128427,-0.7548959,-2.3882003,0.41361368,-4.856022,-0.80630213,-2.1440432,-0.16673824,-1.9080889,-0.04871522,-3.0060995,-0.7510214,-2.393371,0.41594443,-4.8545923,-0.80972576,-2.1367753,-0.17367339,-1.911741,-0.047749624,-3.0098813,-0.7498237,-2.3922694,0.4201525,-4.8531604,-0.8104709,-2.1343346,-0.17654002,-1.9143461,-0.05083117,-3.0034027,-0.7514626,-2.3967574,0.41991952,-4.855736,-0.8076787,-2.1344404,-0.17063734,-1.9126179,-0.050634086,-3.0027485,-0.7479948,-2.3946762,0.41814482,-4.8544602,-0.80724204,-2.1350641,-0.17261204,-1.9130195,-0.048999324,-3.0122085,-0.7486441,-2.3973095,0.4156413,-4.856149,-0.8109397,-2.1315517,-0.17084464,-1.9125358,-0.04959275,-3.0141397,-0.75105864,-2.3959677,0.41313958,-4.8576603,-0.80270696,-2.1475422,-0.1663597,-1.9103389,-0.048485294,-3.0136135,-0.7494174,-2.3934062,0.4163407,-4.855813,-0.8127031,-2.1315448,-0.17016143,-1.9115204,-0.048184156,-3.014113,-0.7543689,-2.3934076,0.4174485,-4.8549833,-0.81009066,-2.1291025,-0.17116004,-1.9100854,-0.047433317,-3.0123234,-0.7493373,-2.396788,0.41996613,-4.85463,-0.8124349,-2.1267593,-0.16989204,-1.9105775,-0.04748887,-3.0138962,-0.7504723,-2.3911633,0.41978654,-4.8549585,-0.81012344,-2.1351118,-0.1717686,-1.9128344
19,-0.013819174,-3.1480148,-0.6785576,-2.4682329,0.43922475,-4.7316666,-0.6952894,-2.2055166,-0.5289034,-2.0892024,-0.008510556,-3.185376,-0.6703948,-2.4681098,0.41430974,-4.6711516,-0.68931234,-2.2179675,-0.52093714,-2.099079,-0.0072124638,-3.1864989,-0.6757214,-2.467486,0.4168569,-4.6734962,-0.68564415,-2.2207415,-0.5217075,-2.0998018,-0.0070684664,-3.1877363,-0.6739222,-2.46383,0.4140107,-4.6717753,-0.6880764,-2.2173955,-0.5235268,-2.1004257,-0.007438477,-3.1776364,-0.6682135,-2.4704912,0.4194509,-4.674063,-0.69370157,-2.2093022,-0.5238316,-2.1026964,-0.010277819,-3.177927,-0.67031205,-2.4694285,0.4138439,-4.6703587,-0.68882984,-2.2193046,-0.5226201,-2.0976806,-0.010789167,-3.1750965,-0.66911715,-2.4756646,0.41415268,-4.669366,-0.6944915,-2.204163,-0.5245271,-2.101171,-0.008247491,-3.1827848,-0.67036736,-2.4657762,0.41542372,-4.6733127,-0.6845126,-2.2257874,-0.52152693,-2.1006925,-0.0064448975,-3.1913748,-0.671374,-2.4736807,0.4155833,-4.672827,-0.6932155,-2.20488,-0.5227805,-2.1010275,-0.006651979,-3.17754,-0.6709438,-2.4681756,0.41525888,-4.672575,-0.6881293,-2.209176,-0.5233872,-2.1006641,-0.009791154,-3.1783564,-0.6730146,-2.4688396,0.41490743,-4.6708617,-0.68968946,-2.212336,-0.51960087,-2.0981646,-0.0087226145,-3.177258,-0.66987574,-2.465722,0.4131615,-4.6702976,-0.6869435,-2.2234097,-0.52541256,-2.101955,-0.007942464,-3.1786654,-0.6716491,-2.4673924,0.41593125,-4.6709294,-0.6930702,-2.205826,-0.52509403,-2.1023517,-0.009161051,-3.174291,-0.67439675,-2.465714,0.41615826,-4.670222,-0.68321496,-2.2219048,-0.52667177,-2.1021109,-0.010570135,-3.172567,-0.6699356,-2.4678836,0.41285607,-4.6700916,-0.68190706,-2.228639,-0.52606404,-2.1016188,-0.0078064464,-3.1774535,-0.66818595,-2.4680095,0.41518876,-4.670169,-0.69016033,-2.2082026,-0.5264782,-2.1014235,-0.010560717,-3.1775792,-0.6716551,-2.4669755,0.41120657,-4.6687117,-0.68245727,-2.2258239,-0.522119,-2.0981216,-0.008651901,-3.1803875,-0.67001826,-2.4670277,0.41432554,-4.672889,-0.6853935,-2.219615,-0.52390397,-2.1011345,-0.008849252,-3.1801822,-0.67104137,-2.4691627,0.41564164,-4.6726456,-0.68782187,-2.210965,-0.5222771,-2.1004505,-0.009444591,-3.178626,-0.6731954,-2.467525,0.4149846,-4.672712,-0.6925615,-2.2046618,-0.5227273,-2.1005769,-0.009057339,-3.1789122,-0.67022234,-2.4672003,0.4142332,-4.6703477,-0.68820876,-2.2189803,-0.5259687,-2.1015856
20,-0.022756046,-3.2489252,-0.567692,-2.5658367,0.4403426,-4.481669,-0.5585723,-2.3113117,-0.87408644,-2.3076568,-0.018880878,-3.2788508,-0.56242025,-2.5573375,0.42559612,-4.4367995,-0.55902267,-2.3112965,-0.8657267,-2.3098152,-0.015523442,-3.2789862,-0.56490105,-2.5551836,0.42564914,-4.43744,-0.552449,-2.3210437,-0.86634815,-2.3101106,-0.017841157,-3.2792585,-0.567985,-2.5510044,0.42713642,-4.4371142,-0.546277,-2.3286111,-0.865763,-2.309723,-0.018890362,-3.2773118,-0.5623778,-2.5621767,0.4289847,-4.4386015,-0.55321836,-2.3221,-0.8659656,-2.312968,-0.01929519,-3.2780907,-0.5627854,-2.5609622,0.42692524,-4.4369373,-0.5592789,-2.3089051,-0.86618036,-2.3094342,-0.019566748,-3.2766054,-0.565637,-2.554009,0.42715615,-4.4377847,-0.55167806,-2.3173642,-0.8663484,-2.3131242,-0.018975552,-3.2768562,-0.56596845,-2.5505226,0.4246597,-4.4366117,-0.55104905,-2.32299,-0.8665981,-2.309782,-0.017589558,-3.2800915,-0.5643279,-2.5503817,0.42652687,-4.4376063,-0.5544059,-2.3183045,-0.86602676,-2.3104923,-0.016063191,-3.2768614,-0.5658675,-2.5536554,0.4273717,-4.438312,-0.5530189,-2.3194923,-0.86640155,-2.3121274,-0.016895585,-3.277526,-0.5662393,-2.5557718,0.42776394,-4.4379053,-0.55581266,-2.315101,-0.86448133,-2.3115578,-0.01884276,-3.2770457,-0.56269467,-2.5565484,0.42559478,-4.43684,-0.54581654,-2.3293164,-0.86763597,-2.3124232,-0.015435589,-3.2789528,-0.5631635,-2.5584075,0.42975363,-4.438787,-0.55443066,-2.3173888,-0.8657336,-2.3134634,-0.019941375,-3.2761514,-0.567788,-2.5527358,0.42663345,-4.436553,-0.5482924,-2.3250427,-0.86779904,-2.312075,-0.01389869,-3.2800126,-0.5653185,-2.55526,0.4231486,-4.4352093,-0.55342174,-2.3149989,-0.86817276,-2.3108606,-0.016211543,-3.2772012,-0.5638262,-2.558249,0.42674524,-4.4372478,-0.5559337,-2.3140745,-0.8675283,-2.3126144,-0.017109796,-3.2698905,-0.5665678,-2.555183,0.42288956,-4.4354467,-0.5523267,-2.3152843,-0.8664634,-2.309983,-0.017205179,-3.2764094,-0.564474,-2.5525172,0.4246876,-4.4371853,-0.55176944,-2.3208447,-0.86725634,-2.3114345,-0.021139722,-3.2768831,-0.56702125,-2.5554826,0.42679942,-4.4373894,-0.5583207,-2.307517,-0.8659849,-2.3105137,-0.016644996,-3.2778585,-0.56527114,-2.5522552,0.42920795,-4.438978,-0.55348635,-2.3196344,-0.8651328,-2.3124883,-0.019531574,-3.2771156,-0.5640472,-2.549481,0.4249874,-4.4366617,-0.5482703,-2.3282993,-0.8679223,-2.3117929
21,-0.084992714,-3.281501,-0.4335638,-2.6801248,0.44146046,-4.2316713,-0.41294524,-2.4454174,-1.198142,-2.549451,-0.08112622,-3.3070076,-0.43158746,-2.670285,0.43136853,-4.194927,-0.41589022,-2.4413078,-1.1861374,-2.5510666,-0.082326256,-3.3085594,-0.43244588,-2.6707315,0.4293373,-4.1942105,-0.41405606,-2.4425893,-1.1875817,-2.5499563,-0.07879313,-3.3064654,-0.43411976,-2.6670644,0.429976,-4.194578,-0.4065706,-2.452153,-1.1874111,-2.551053,-0.082803234,-3.3041356,-0.43565047,-2.6675339,0.42964005,-4.193973,-0.40802526,-2.4531536,-1.1872323,-2.550523,-0.080405146,-3.3056622,-0.4325207,-2.6685424,0.43313578,-4.1955566,-0.41196364,-2.4505265,-1.1857789,-2.5509555,-0.08155064,-3.3056788,-0.43279624,-2.6702602,0.43232328,-4.196099,-0.40503678,-2.4548147,-1.1868527,-2.55299,-0.081575885,-3.3070967,-0.43217885,-2.6657946,0.4311948,-4.19497,-0.40502214,-2.456236,-1.186889,-2.5499053,-0.079591006,-3.3079424,-0.42932498,-2.6749935,0.4319618,-4.1958237,-0.40581104,-2.4562652,-1.1864974,-2.5519252,-0.079996675,-3.3089597,-0.43305922,-2.6667361,0.43243462,-4.195189,-0.40527368,-2.454709,-1.1864051,-2.5506134,-0.08165497,-3.307898,-0.43273365,-2.665571,0.43276983,-4.194939,-0.406601,-2.4562402,-1.1853552,-2.5501478,-0.08283573,-3.3040578,-0.4313763,-2.6701212,0.42738083,-4.193249,-0.40214807,-2.4578311,-1.1882429,-2.5515342,-0.07677563,-3.3004253,-0.43364656,-2.6661317,0.43164214,-4.194609,-0.40436172,-2.4576652,-1.1863396,-2.5511563,-0.08116817,-3.305196,-0.43150365,-2.6728568,0.4316671,-4.1947265,-0.41016078,-2.4480586,-1.1897435,-2.5462894,-0.07981471,-3.3052738,-0.43320626,-2.666282,0.4289782,-4.193765,-0.4012946,-2.461494,-1.1876097,-2.5503352,-0.0810117,-3.3080475,-0.43205917,-2.6680083,0.4317641,-4.19427,-0.40863574,-2.4521506,-1.1866091,-2.5505347,-0.08281045,-3.302689,-0.43305874,-2.6685355,0.43124503,-4.195241,-0.4022525,-2.4616408,-1.1862931,-2.552657,-0.08138371,-3.307627,-0.4290985,-2.6758115,0.43069413,-4.1944065,-0.40923518,-2.4490492,-1.1868181,-2.5504122,-0.07877805,-3.3042233,-0.43065315,-2.677759,0.43325883,-4.1961412,-0.41288364,-2.4486346,-1.1856904,-2.552511,-0.07985001,-3.3108213,-0.43246958,-2.6668913,0.43314546,-4.195632,-0.4135598,-2.4443662,-1.1860062,-2.5510902,-0.08238437,-3.305738,-0.43289644,-2.667209,0.42949978,-4.1945634,-0.41129816,-2.4433722,-1.1883168,-2.5518785
22,-0.1951499,-3.2561247,-0.28391153,-2.8086104,0.44257832,-3.981674,-0.26259235,-2.6051354,-1.4945272,-2.8093872,-0.18708524,-3.2692907,-0.2819718,-2.7992773,0.43768254,-3.953224,-0.2589324,-2.6174498,-1.4773914,-2.810446,-0.1868093,-3.2697551,-0.28169423,-2.7983222,0.43608645,-3.9521565,-0.2575751,-2.6165743,-1.4763103,-2.8125587,-0.19294947,-3.2756836,-0.28456143,-2.7988372,0.43561846,-3.9520288,-0.2572031,-2.6112542,-1.4797859,-2.8087137,-0.19046107,-3.2683976,-0.28464127,-2.8010833,0.43444112,-3.9518716,-0.2601604,-2.6093144,-1.4772009,-2.8130448,-0.19186804,-3.2717662,-0.28371274,-2.803777,0.43763065,-3.9526157,-0.26157224,-2.6100824,-1.4748299,-2.812236,-0.19238013,-3.2712457,-0.28334612,-2.7996986,0.43635273,-3.9525077,-0.25690305,-2.6116953,-1.479815,-2.8090734,-0.19237947,-3.2735372,-0.28308594,-2.7979507,0.43642986,-3.9526744,-0.26015115,-2.610408,-1.4773623,-2.8131235,-0.19243622,-3.271637,-0.2863143,-2.8041215,0.43298528,-3.9510932,-0.26102746,-2.609191,-1.480828,-2.8062685,-0.1878401,-3.2711506,-0.28396147,-2.7986982,0.4364522,-3.9526355,-0.25653702,-2.6126707,-1.4779404,-2.8124008,-0.19130424,-3.273188,-0.2836993,-2.7984378,0.43656465,-3.9525983,-0.2551263,-2.6173892,-1.4802494,-2.8069963,-0.18964538,-3.2670124,-0.28480595,-2.8062015,0.43241444,-3.9509292,-0.2569309,-2.6135108,-1.4822806,-2.8070319,-0.19403085,-3.270411,-0.28476432,-2.8005311,0.43418255,-3.9524214,-0.26179418,-2.6112413,-1.4778452,-2.8140206,-0.1912354,-3.2732048,-0.28213865,-2.7982082,0.4391492,-3.9533007,-0.25529882,-2.6164262,-1.4776613,-2.8125522,-0.19216621,-3.2720513,-0.28461808,-2.8008175,0.43260244,-3.9506726,-0.25417337,-2.6178591,-1.4807376,-2.8079581,-0.18733048,-3.2695453,-0.2846403,-2.7996073,0.43577933,-3.9519105,-0.25874388,-2.6150036,-1.4799899,-2.8054528,-0.19430217,-3.268652,-0.283216,-2.7989686,0.4353404,-3.9515486,-0.26322007,-2.6027029,-1.4804201,-2.804304,-0.19369078,-3.273988,-0.2838701,-2.7995582,0.43414545,-3.951311,-0.26488918,-2.6032627,-1.4773489,-2.8121753,-0.19281456,-3.2695405,-0.28355247,-2.7990282,0.43603843,-3.9522796,-0.26724005,-2.6073222,-1.4764429,-2.8121588,-0.18952602,-3.274507,-0.28328937,-2.7992141,0.43942675,-3.9530394,-0.2570721,-2.6150515,-1.4751353,-2.8118753,-0.19185963,-3.2729003,-0.2831577,-2.799095,0.4378213,-3.952989,-0.26063102,-2.608919,-1.4752831,-2.8130443
23,-0.34239548,-3.1895485,-0.12964107,-2.9463172,0.44369614,-3.7316763,-0.11210841,-2.7857738,-1.7585732,-3.080382,-0.3442397,-3.1932707,-0.13281856,-2.948018,0.43838102,-3.709385,-0.10714652,-2.7957282,-1.7416935,-3.08343,-0.33864045,-3.1890945,-0.12934199,-2.9402735,0.43621397,-3.7088108,-0.108474776,-2.799972,-1.7414184,-3.0829723,-0.33714336,-3.1936083,-0.13293548,-2.946695,0.4404198,-3.7092385,-0.11086817,-2.7893813,-1.7406303,-3.081988,-0.33989397,-3.1899884,-0.12788709,-2.9499536,0.4387141,-3.7092514,-0.11234081,-2.7930584,-1.7384409,-3.0822256,-0.34499484,-3.1939387,-0.12974529,-2.9418852,0.43874264,-3.7091782,-0.11470337,-2.787796,-1.7390571,-3.0817862,-0.33735257,-3.190336,-0.13274334,-2.9478278,0.44178453,-3.7152982,-0.11123876,-2.7910647,-1.7411721,-3.0828958,-0.338879,-3.1922975,-0.13160247,-2.9431987,0.44004464,-3.7091253,-0.11166708,-2.791439,-1.7385592,-3.0817714,-0.34028637,-3.1929352,-0.12781061,-2.9402041,0.43828708,-3.708632,-0.10925259,-2.7950106,-1.7401377,-3.0816238,-0.3389291,-3.1919804,-0.13127623,-2.9407873,0.43869376,-3.7096176,-0.111839995,-2.7879746,-1.7411953,-3.0833893,-0.33856887,-3.1921918,-0.12988828,-2.9401655,0.43969268,-3.7091508,-0.10562852,-2.799253,-1.7418816,-3.0824301,-0.3372861,-3.1879396,-0.12973262,-2.9425366,0.4366484,-3.7084434,-0.111601874,-2.7919216,-1.7425706,-3.0824938,-0.33869863,-3.1884654,-0.12997414,-2.938128,0.4392518,-3.7087705,-0.10503745,-2.7998915,-1.7375683,-3.081444,-0.33908167,-3.1912758,-0.13296364,-2.946347,0.43919578,-3.7094364,-0.11096905,-2.7947018,-1.7401403,-3.0808876,-0.336695,-3.1909087,-0.13143949,-2.9424896,0.4373053,-3.7080827,-0.10877885,-2.7932243,-1.741002,-3.0813348,-0.34362555,-3.1950824,-0.13258292,-2.9493124,0.43895102,-3.7093248,-0.10564174,-2.7978594,-1.7421452,-3.0832174,-0.34193623,-3.1940937,-0.1298758,-2.9445968,0.44412223,-3.7102947,-0.11212869,-2.7937827,-1.7392824,-3.0827813,-0.3431601,-3.1956804,-0.13116013,-2.9476292,0.44084886,-3.7092,-0.10946359,-2.8003175,-1.7377869,-3.0815291,-0.33749032,-3.1895602,-0.12895925,-2.9401155,0.44372797,-3.7150052,-0.110082135,-2.7958229,-1.7380451,-3.0816927,-0.3392647,-3.1921039,-0.13184558,-2.9390757,0.43786582,-3.7089357,-0.11414258,-2.79273,-1.7407169,-3.082031,-0.3430196,-3.1941154,-0.12885644,-2.942505,0.44069934,-3.7093086,-0.108329296,-2.7971005,-1.7379177,-3.081829
24,-0.51177835,-3.1030183,0.016383668,-3.0867023,0.444814,-3.481679,0.03347413,-2.981006,-1.9873347,-3.354059,-0.5134318,-3.0928385,0.012438834,-3.088444,0.43722764,-3.466972,0.03439781,-2.9838495,-1.9709995,-3.3506322,-0.5104849,-3.0908954,0.014777005,-3.0913768,0.43591833,-3.4640973,0.038208157,-2.9918842,-1.9719827,-3.353158,-0.5100525,-3.0936232,0.012573853,-3.0892096,0.4378789,-3.4656072,0.030995697,-2.9874458,-1.9709576,-3.3516843,-0.5124899,-3.0912073,0.019658685,-3.0932674,0.43629554,-3.4644418,0.03421177,-2.9899144,-1.9707394,-3.3519619,-0.51213646,-3.095179,0.014432743,-3.0896645,0.4411535,-3.4688416,0.037270233,-2.9918118,-1.9683524,-3.3528528,-0.50972223,-3.0906055,0.012129486,-3.088711,0.44003135,-3.4662733,0.032814488,-2.9870074,-1.9710386,-3.3515887,-0.51069474,-3.0933077,0.012561917,-3.0885222,0.43836364,-3.464536,0.035056457,-2.9912455,-1.9698492,-3.3530035,-0.512332,-3.0937004,0.013473943,-3.091227,0.43720642,-3.4652343,0.033741966,-2.9879115,-1.9711163,-3.3515263,-0.51001364,-3.093292,0.013495669,-3.0903606,0.44022647,-3.4663255,0.036989793,-2.994053,-1.9696066,-3.3539464,-0.51180744,-3.0930645,0.010721475,-3.0884469,0.43353236,-3.4729888,0.036134735,-2.989522,-1.9727818,-3.352417,-0.50993687,-3.090167,0.015656784,-3.091207,0.43631804,-3.4642923,0.032547385,-2.9881282,-1.9714446,-3.3518333,-0.51294744,-3.091392,0.011295021,-3.0906224,0.43580234,-3.4643638,0.032720163,-2.9868782,-1.9715563,-3.3530736,-0.510027,-3.0923111,0.018906683,-3.094873,0.43714118,-3.4685926,0.03433545,-2.9888024,-1.9708545,-3.3505945,-0.5092439,-3.0929484,0.0117200315,-3.08975,0.43671763,-3.4645147,0.0339185,-2.989667,-1.9709331,-3.351812,-0.51316524,-3.0937564,0.01352188,-3.088992,0.43622288,-3.463607,0.035278022,-2.9844065,-1.9714918,-3.3493953,-0.51166683,-3.094021,0.013377398,-3.0884588,0.44049203,-3.464522,0.032029644,-2.9856708,-1.9694655,-3.3514593,-0.5146424,-3.0959237,0.014346093,-3.0881467,0.43642527,-3.4638114,0.03508,-2.9876482,-1.9707124,-3.3503659,-0.51173556,-3.0908399,0.01220119,-3.0900033,0.4406015,-3.4665408,0.031835422,-2.9858277,-1.9721959,-3.3527722,-0.5107608,-3.0935836,0.013180286,-3.090577,0.43821377,-3.4646542,0.032687828,-2.987621,-1.9709414,-3.3540504,-0.5138323,-3.0942314,0.019988507,-3.094559,0.4369824,-3.4640093,0.03839107,-2.992579,-1.9707628,-3.351905
25,-0.68604153,-3.0198934,0.1408769,-3.2228327,0.44593185,-3.2316813,0.16866651,-3.1833432,-2.1792943,-3.6214797,-0.6878281,-3.0004513,0.14107713,-3.226472,0.429736,-3.2349038,0.1702992,-3.1870584,-2.1579776,-3.6225526,-0.6876931,-2.9969823,0.14186172,-3.2251134,0.42619956,-3.232217,0.17030583,-3.1875322,-2.1699622,-3.61829,-0.6860238,-2.999693,0.14305347,-3.2255738,0.42981523,-3.234283,0.16808736,-3.1856585,-2.1740594,-3.6116087,-0.6890065,-2.9970856,0.143922,-3.2249715,0.4256992,-3.2328014,0.16830102,-3.185663,-2.175935,-3.6103241,-0.68962455,-2.9997747,0.13992964,-3.2235425,0.4292263,-3.2331133,0.1693936,-3.1842513,-2.1722982,-3.6148434,-0.6857967,-2.998048,0.13903517,-3.225875,0.4302173,-3.2356703,0.16899659,-3.1871712,-2.1676068,-3.6194468,-0.6862986,-2.9994755,0.14125896,-3.225093,0.42828113,-3.233943,0.16802028,-3.1856775,-2.1705134,-3.6157985,-0.6864671,-2.9990654,0.14136292,-3.2255921,0.42735744,-3.2307742,0.16840684,-3.185873,-2.1678777,-3.6140082,-0.6874957,-2.998006,0.14092258,-3.2240047,0.42582953,-3.2297173,0.16711327,-3.183259,-2.168406,-3.6184685,-0.68578184,-2.9978883,0.14023665,-3.2238884,0.4314187,-3.2369998,0.17166105,-3.1878178,-2.165726,-3.6182597,-0.6857428,-2.996735,0.1431987,-3.2264915,0.42755544,-3.2335322,0.1646991,-3.1839836,-2.166872,-3.6153924,-0.6863386,-2.997132,0.14086443,-3.2250063,0.4292851,-3.2325416,0.16845919,-3.1857502,-2.1608727,-3.6200457,-0.68846554,-2.997662,0.14369161,-3.2247763,0.42761073,-3.2341797,0.17436641,-3.1916125,-2.1773038,-3.6088786,-0.6847957,-2.9985797,0.14217699,-3.2257466,0.42889965,-3.2338288,0.16904938,-3.1874936,-2.1583776,-3.6181214,-0.687799,-3.0015092,0.14377546,-3.2273698,0.42803732,-3.2337885,0.16972214,-3.186714,-2.1687315,-3.6178858,-0.68643194,-3.0010238,0.14392748,-3.2269301,0.42852187,-3.2301245,0.16710934,-3.1856494,-2.1683638,-3.616713,-0.6888303,-3.002511,0.14708757,-3.2290564,0.42636266,-3.2331035,0.16849361,-3.1848438,-2.1686392,-3.6126666,-0.6864659,-2.9973,0.14177406,-3.22477,0.43074733,-3.2340755,0.16922699,-3.1858804,-2.166018,-3.6179752,-0.6868631,-2.998285,0.14168423,-3.2250013,0.4291907,-3.2323513,0.17195591,-3.1888633,-2.1693769,-3.615089,-0.69074893,-2.9994903,0.14326075,-3.2236624,0.4237663,-3.232091,0.17009717,-3.186162,-2.1741173,-3.6151156
26,-0.8476901,-2.9630365,0.23177959,-3.3486304,0.4470497,-2.981684,0.28755474,-3.3846984,-2.333974,-3.8739474,-0.85311615,-2.932353,0.2396626,-3.3526027,0.42669716,-2.995622,0.28666416,-3.3830562,-2.3035944,-3.8666708,-0.8506876,-2.9311452,0.24327919,-3.3541224,0.4304656,-2.9951017,0.28889948,-3.3841968,-2.31403,-3.865137,-0.8500547,-2.9316492,0.23902191,-3.349132,0.43398532,-2.9953647,0.2879092,-3.3819413,-2.3129168,-3.8649733,-0.8506107,-2.9308498,0.2403788,-3.3503613,0.4320695,-2.9950895,0.28906024,-3.3833053,-2.3144665,-3.8632839,-0.8448877,-2.9372256,0.23778038,-3.3487346,0.4313914,-2.9958527,0.29005563,-3.3833778,-2.3037753,-3.8681798,-0.8402095,-2.937986,0.23384061,-3.3491466,0.4331787,-2.9961085,0.28884828,-3.3840005,-2.3033216,-3.8695,-0.84945506,-2.9321713,0.23821867,-3.3491127,0.4318525,-2.99511,0.2882353,-3.3832388,-2.3033044,-3.8683186,-0.84922594,-2.9327285,0.23792651,-3.3498478,0.4302398,-2.9942827,0.29138374,-3.3776872,-2.303452,-3.8689144,-0.84661746,-2.9358385,0.23611303,-3.3500745,0.42947364,-2.9946465,0.28870606,-3.384179,-2.3047376,-3.869433,-0.85092705,-2.9314256,0.23998508,-3.3508823,0.4326082,-2.9959013,0.28781027,-3.383847,-2.3111086,-3.8664348,-0.8479547,-2.9326448,0.23873393,-3.3508823,0.43269786,-2.9956138,0.28540325,-3.3823931,-2.31141,-3.8662598,-0.85262465,-2.930779,0.235201,-3.3496976,0.4324361,-2.9964108,0.2847324,-3.3826265,-2.31435,-3.86312,-0.851555,-2.9306602,0.2401611,-3.3486152,0.43065426,-2.9948375,0.289599,-3.3819275,-2.3041856,-3.8647928,-0.8524183,-2.9312558,0.23471363,-3.3489769,0.4306823,-2.9953873,0.28249162,-3.3815389,-2.303476,-3.8662834,-0.85122406,-2.9320936,0.2376835,-3.3488102,0.43225914,-2.9951687,0.28472072,-3.3800054,-2.3040674,-3.8664033,-0.8484449,-2.9338906,0.24549448,-3.3542845,0.42965993,-2.9937544,0.28752163,-3.3828588,-2.3024626,-3.8689547,-0.8515115,-2.9339318,0.24117404,-3.3505597,0.4299635,-2.9941497,0.28869873,-3.3837452,-2.3032606,-3.865952,-0.85173666,-2.9305906,0.23654015,-3.349094,0.43351105,-2.9962988,0.28729385,-3.3828266,-2.3130665,-3.8644717,-0.8509175,-2.9314747,0.23680235,-3.349005,0.43286085,-2.9952774,0.28897828,-3.382852,-2.3161747,-3.8638952,-0.8510052,-2.9324746,0.24013607,-3.34984,0.4303003,-2.9950645,0.2901407,-3.3845298,-2.3099062,-3.8651364
27,-0.98106116,-2.9522789,0.27978897,-3.4599912,0.44816756,-2.7316864,0.38391978,-3.5770204,-2.4515145,-4.103786,-0.9938469,-2.9137125,0.28810975,-3.4597125,0.41504025,-2.7606304,0.37929738,-3.5688908,-2.4210699,-4.0914865,-0.9776622,-2.921574,0.2878321,-3.4584808,0.43030995,-2.7595763,0.3822001,-3.5696692,-2.4151828,-4.094122,-0.9903629,-2.91387,0.28622216,-3.458499,0.42864308,-2.7622085,0.38208118,-3.5696678,-2.4156692,-4.094206,-0.99014497,-2.9135532,0.28752035,-3.461056,0.41592205,-2.764649,0.37795788,-3.5711637,-2.4205868,-4.0926776,-0.99112403,-2.9157088,0.2854542,-3.4578912,0.4115933,-2.7629223,0.38291728,-3.5676181,-2.4158719,-4.0936046,-0.9772358,-2.9223163,0.27838236,-3.4558353,0.4096526,-2.7639258,0.38150185,-3.5664499,-2.4147942,-4.095418,-0.99103516,-2.915228,0.28389868,-3.458643,0.41636294,-2.7628474,0.38097507,-3.5693357,-2.4141915,-4.0938435,-0.9929057,-2.915297,0.2853322,-3.4598367,0.42401934,-2.7603714,0.3815714,-3.5689206,-2.4151294,-4.095304,-0.99059093,-2.915717,0.28514364,-3.458868,0.41639242,-2.7616923,0.38255507,-3.5686169,-2.4153566,-4.0949674,-0.977301,-2.9223516,0.2894521,-3.4589887,0.43543366,-2.7599394,0.38313568,-3.5676079,-2.41393,-4.095331,-0.98881465,-2.913551,0.28746986,-3.4592054,0.42749378,-2.7600775,0.37835014,-3.5668108,-2.4151242,-4.095159,-0.9894803,-2.9127233,0.2889434,-3.4590952,0.42170092,-2.764999,0.38290596,-3.5693755,-2.4176025,-4.092937,-0.9929143,-2.9144037,0.28752527,-3.459823,0.4173508,-2.7641945,0.38105416,-3.5708125,-2.4140513,-4.093073,-0.9911079,-2.9142659,0.28718564,-3.4595745,0.41959402,-2.7637715,0.3779006,-3.5697145,-2.4179738,-4.09207,-0.9917143,-2.9154558,0.28350106,-3.4590707,0.41136009,-2.7651014,0.37957707,-3.5634658,-2.4137154,-4.0945897,-0.979905,-2.922985,0.28687403,-3.4610538,0.4249271,-2.7574615,0.378614,-3.5695255,-2.4311209,-4.0873237,-0.9935723,-2.91493,0.28584677,-3.4595187,0.41976285,-2.7612975,0.38108772,-3.5677357,-2.4149106,-4.0918684,-0.97886527,-2.9214816,0.28343147,-3.4593682,0.43223011,-2.7604096,0.38256043,-3.5685463,-2.4144645,-4.094359,-0.98988307,-2.9137118,0.28681433,-3.458692,0.4158295,-2.7656748,0.38232386,-3.5683818,-2.4156022,-4.094462,-0.98510253,-2.918967,0.28490373,-3.458916,0.43240768,-2.7596138,0.38318083,-3.5705347,-2.4232302,-4.091419
28,-1.0741445,-3.0022469,0.2795515,-3.5556037,0.44928542,-2.481689,0.45147476,-3.7529657,-2.5322857,-4.305024,-1.0813632,-2.955287,0.275698,-3.5613956,0.43527654,-2.513304,0.43565223,-3.744308,-2.5275779,-4.2814045,-1.0717642,-2.9663837,0.26739782,-3.5600903,0.4341215,-2.5133264,0.4317945,-3.7492628,-2.492392,-4.294439,-1.0829496,-2.9564703,0.27234274,-3.560527,0.4366204,-2.51595,0.43619406,-3.7497895,-2.4867373,-4.294196,-1.0662756,-2.9658637,0.27652016,-3.5605423,0.41721982,-2.525198,0.4375768,-3.7493634,-2.4840748,-4.2921233,-1.0806897,-2.9567525,0.2726934,-3.5587685,0.4069171,-2.5255146,0.4421758,-3.7459097,-2.4850962,-4.291564,-1.0742371,-2.9579163,0.26633394,-3.555412,0.4320906,-2.5152535,0.43515128,-3.7464461,-2.498953,-4.2897334,-1.0667186,-2.9691887,0.27119997,-3.5586042,0.4100306,-2.525815,0.43710595,-3.7491658,-2.4952402,-4.2890487,-1.0863477,-2.9615307,0.27087075,-3.560825,0.4381482,-2.5108542,0.4392133,-3.746413,-2.4886212,-4.2938857,-1.0719919,-2.965125,0.2709149,-3.5583277,0.4116522,-2.523355,0.43631124,-3.7473428,-2.4954154,-4.2895517,-1.0714159,-2.9700544,0.26854736,-3.5601754,0.40710497,-2.526242,0.43123373,-3.749042,-2.493551,-4.2949724,-1.0829833,-2.9574916,0.27371708,-3.5628953,0.43987477,-2.5129783,0.43167505,-3.7475948,-2.4874554,-4.2974195,-1.072779,-2.9626794,0.27586994,-3.5609748,0.41217694,-2.5265992,0.43547478,-3.7483203,-2.4922926,-4.2897367,-1.074753,-2.96185,0.27520847,-3.5597613,0.43723205,-2.5144172,0.43447134,-3.7468884,-2.486964,-4.2897635,-1.0810287,-2.954304,0.27640674,-3.5610752,0.43878457,-2.514478,0.4325798,-3.746436,-2.496754,-4.288202,-1.0778227,-2.9592717,0.27178943,-3.5599926,0.4221986,-2.5223176,0.43719077,-3.7483726,-2.49912,-4.28821,-1.0738547,-2.9612372,0.27406234,-3.5622656,0.4287505,-2.5142252,0.44750726,-3.741199,-2.5253515,-4.2875786,-1.083612,-2.9579377,0.2761637,-3.561246,0.4352429,-2.5133746,0.43512774,-3.7484663,-2.502395,-4.288435,-1.0810013,-2.9596508,0.26554373,-3.5597632,0.42030606,-2.5225,0.4322213,-3.7493484,-2.5047443,-4.291799,-1.0667133,-2.9690359,0.27331814,-3.56,0.42613193,-2.520737,0.43745044,-3.7487464,-2.5022948,-4.288273,-1.081072,-2.958355,0.26815563,-3.5604527,0.43764186,-2.513712,0.43464485,-3.7498357,-2.494083,-4.294464
29,-1.1199371,-3.120801,0.23034793,-3.6373339,0.45040327,-2.2316914,0.48422837,-3.9065652,-2.5765803,-4.473904,-1.1303608,-3.0910325,0.22521463,-3.6461885,0.455157,-2.2664106,0.474365,-3.9038293,-2.547138,-4.462732,-1.119962,-3.0769072,0.21620788,-3.638,0.4489656,-2.2641263,0.4652785,-3.9046857,-2.5656123,-4.4494734,-1.1218498,-3.0784879,0.2192043,-3.6422977,0.4504217,-2.2662325,0.46514925,-3.9069142,-2.554208,-4.454315,-1.1180574,-3.0702565,0.22246899,-3.6432743,0.44084626,-2.2687745,0.46777114,-3.9023304,-2.5626643,-4.4469457,-1.1221893,-3.070369,0.21880078,-3.6388404,0.4403631,-2.2700837,0.48318443,-3.8976305,-2.5620043,-4.4451284,-1.118136,-3.072948,0.21722755,-3.6400785,0.45117918,-2.2661464,0.4677542,-3.905705,-2.5666852,-4.4530535,-1.1140276,-3.0713274,0.21959083,-3.6388545,0.44117016,-2.269407,0.46964127,-3.9035208,-2.5504682,-4.4529486,-1.1308601,-3.0783205,0.21628162,-3.6403098,0.4491101,-2.2623823,0.46589294,-3.903306,-2.553182,-4.4552627,-1.1183388,-3.0758214,0.2219138,-3.6373188,0.4442286,-2.2693508,0.46812963,-3.9025826,-2.544423,-4.45496,-1.1143018,-3.0732186,0.21996519,-3.6387439,0.44196787,-2.2679965,0.46579257,-3.903953,-2.5407572,-4.4628706,-1.1214688,-3.0798635,0.21868621,-3.644509,0.45050433,-2.2623858,0.46396023,-3.899637,-2.5492842,-4.457568,-1.1290616,-3.0910134,0.2221501,-3.640971,0.4427011,-2.2698336,0.4703873,-3.900868,-2.5634985,-4.446892,-1.1357902,-3.0929708,0.2219176,-3.6464162,0.44876635,-2.2677088,0.4641989,-3.903254,-2.5314472,-4.4606943,-1.1235842,-3.0720186,0.22158483,-3.644235,0.45204136,-2.2668803,0.4644923,-3.9043493,-2.5589855,-4.4556136,-1.1198446,-3.0709057,0.21941605,-3.6409109,0.44748655,-2.2680151,0.46762842,-3.9071403,-2.5645354,-4.4510107,-1.123096,-3.1022954,0.22248231,-3.6459634,0.4493853,-2.2638173,0.47214437,-3.9052603,-2.5687196,-4.462141,-1.1270843,-3.1031551,0.22910275,-3.6436899,0.4514967,-2.2633052,0.4676204,-3.906243,-2.5485134,-4.458498,-1.1259178,-3.0951726,0.22141038,-3.640491,0.45103946,-2.2659395,0.46857077,-3.9064176,-2.5630672,-4.452509,-1.1285626,-3.0929878,0.2194461,-3.6411183,0.4469375,-2.2675557,0.46757817,-3.9000313,-2.5447392,-4.4599543,-1.1229566,-3.0746107,0.21787335,-3.6405468,0.4530617,-2.264894,0.46479023,-3.9052606,-2.5406759,-4.458488
30,-1.1171744,-3.3082545,0.13616975,-3.7101085,0.4515211,-1.981694,0.47695932,-4.0338335,-2.584433,-4.609171,-1.1273074,-3.2924929,0.12698856,-3.713624,0.41839898,-2.0560198,0.47338146,-4.027101,-2.5730343,-4.5891223,-1.1287714,-3.2824926,0.12759504,-3.710817,0.42032307,-2.0575664,0.4794527,-4.0263314,-2.5756068,-4.596306,-1.1215115,-3.2892566,0.12535697,-3.712214,0.41840398,-2.056585,0.48197433,-4.0218697,-2.5745487,-4.59157,-1.1215469,-3.2888782,0.12848452,-3.7146895,0.4171394,-2.0576162,0.4673861,-4.0336895,-2.5768433,-4.5922894,-1.1319885,-3.2793314,0.12682135,-3.711753,0.41685283,-2.0593796,0.46996748,-4.0325933,-2.5763865,-4.591396,-1.1286529,-3.2797127,0.12626918,-3.7117321,0.41950992,-2.0568423,0.46675977,-4.0329022,-2.5733905,-4.601828,-1.1265131,-3.276099,0.13027918,-3.7152023,0.41545996,-2.0580444,0.48115313,-4.0249696,-2.5769248,-4.5927176,-1.1315303,-3.282142,0.1318828,-3.7145991,0.4202099,-2.0562298,0.46305344,-4.033206,-2.5700378,-4.5985217,-1.1249917,-3.2893648,0.12958105,-3.7110026,0.416948,-2.0579607,0.46032768,-4.032063,-2.5735426,-4.5896764,-1.130286,-3.2781892,0.12378809,-3.710203,0.41366062,-2.0559056,0.45849037,-4.0322304,-2.5720973,-4.5957522,-1.1312596,-3.279555,0.12419197,-3.714239,0.41843647,-2.0555558,0.4572383,-4.0351467,-2.5742736,-4.591298,-1.1324719,-3.2835212,0.12963402,-3.712874,0.41922528,-2.0588372,0.46477467,-4.032528,-2.5697613,-4.596561,-1.1312162,-3.267042,0.12991962,-3.715683,0.41307995,-2.0528777,0.461477,-4.0266542,-2.5641136,-4.583854,-1.1245927,-3.2785368,0.14737996,-3.710888,0.4205497,-2.058326,0.46273306,-4.0315614,-2.574081,-4.591,-1.1266111,-3.2822196,0.13953854,-3.7054267,0.4193587,-2.0580814,0.4833154,-4.0265203,-2.574387,-4.5908995,-1.1287774,-3.2814224,0.12865351,-3.7133436,0.41999504,-2.0546446,0.4661253,-4.0343933,-2.5729077,-4.594613,-1.1354207,-3.2844987,0.13179894,-3.7158105,0.4143728,-2.0522802,0.45754188,-4.0311027,-2.5692298,-4.590593,-1.1167419,-3.2767937,0.12920132,-3.7102702,0.41967294,-2.0557034,0.46532896,-4.035384,-2.5706432,-4.5983152,-1.1324246,-3.2859519,0.13094611,-3.7144296,0.41848642,-2.0559657,0.4641095,-4.032484,-2.5707757,-4.588898,-1.122978,-3.2611015,0.13072598,-3.7155743,0.4191589,-2.0566268,0.4611517,-4.031594,-2.56961,-4.5959363
31,-1.0703611,-3.5574534,0.005171913,-3.7813027,0.45263895,-1.7316965,0.4257621,-4.133263,-2.5555885,-4.712112,-1.0710149,-3.5197105,0.021099761,-3.7592402,0.41867113,-1.8208181,0.42956105,-4.125073,-2.5412118,-4.6915526,-1.0767516,-3.5296223,0.023407444,-3.7588816,0.4210312,-1.8245555,0.44697675,-4.109518,-2.5419285,-4.6878514,-1.0718133,-3.5177407,0.0021622926,-3.7741568,0.41839385,-1.8235347,0.42585123,-4.1249537,-2.5425532,-4.6871595,-1.0734032,-3.5271595,0.008073479,-3.7738247,0.41903383,-1.8234013,0.4277542,-4.1253533,-2.539254,-4.685203,-1.0739857,-3.5310485,0.023250252,-3.7582047,0.4214587,-1.8247086,0.4428545,-4.1147847,-2.5332081,-4.6881495,-1.067615,-3.5394113,0.020397648,-3.7689655,0.42233822,-1.8227446,0.44183362,-4.113962,-2.5407927,-4.6875076,-1.0689715,-3.5403101,0.00821805,-3.7747374,0.4184056,-1.8249109,0.4470955,-4.1081333,-2.5417905,-4.694512,-1.0687143,-3.5312507,0.028054252,-3.7602308,0.4200898,-1.8201207,0.4439626,-4.1091857,-2.5398686,-4.6860647,-1.0747606,-3.528913,0.021093681,-3.7643285,0.4205661,-1.8238896,0.4434877,-4.1096272,-2.5393584,-4.685331,-1.0721447,-3.5322862,0.01928386,-3.7662237,0.4208834,-1.82335,0.440791,-4.1146936,-2.5395236,-4.685679,-1.0730637,-3.529917,0.0102568865,-3.7723222,0.42198876,-1.8213599,0.42801076,-4.1279273,-2.5358503,-4.6848965,-1.0719647,-3.5181723,0.02445206,-3.7625945,0.4209002,-1.824241,0.44361708,-4.1138415,-2.5382595,-4.690918,-1.0717736,-3.5217197,0.022118106,-3.7660995,0.41898677,-1.8226084,0.43336493,-4.1165295,-2.5374029,-4.683975,-1.0688024,-3.5396287,0.02728644,-3.7602181,0.41964674,-1.8247375,0.43995118,-4.1111093,-2.544579,-4.6883416,-1.079078,-3.5295897,0.018397093,-3.7601418,0.41853815,-1.8257403,0.43667707,-4.121456,-2.5455785,-4.6885247,-1.068915,-3.541489,0.020160332,-3.762804,0.42112195,-1.8223913,0.44524622,-4.1128182,-2.5402086,-4.6865487,-1.0743955,-3.5349655,0.02081278,-3.7681556,0.4204836,-1.820249,0.4435517,-4.110879,-2.5350158,-4.6910224,-1.0675299,-3.5294092,0.0049212575,-3.7705543,0.41829562,-1.8227196,0.42681938,-4.1283607,-2.5441554,-4.6954827,-1.0707055,-3.5320797,0.013237238,-3.7742565,0.4197652,-1.8212004,0.44684118,-4.1079307,-2.5383198,-4.685273,-1.0738189,-3.5237374,0.013017312,-3.7718494,0.4202861,-1.8236026,0.44144243,-4.112251,-2.542732,-4.6881046
32,-0.9891123,-3.8546937,-0.15142521,-3.8597128,0.4537568,-1.481699,0.3286031,-4.2061415,-2.4896183,-4.786347,-0.97829515,-3.827847,-0.13318142,-3.8247216,0.41838837,-1.5916692,0.34632847,-4.1828237,-2.4851463,-4.7608423,-0.98689795,-3.816631,-0.13091947,-3.8261912,0.4192618,-1.5949774,0.34666666,-4.17951,-2.4858446,-4.7614393,-0.9808245,-3.8256285,-0.1369936,-3.8329852,0.42193154,-1.5924829,0.34728715,-4.1825767,-2.4762068,-4.758183,-0.9769697,-3.815956,-0.13994834,-3.839484,0.42222583,-1.593159,0.35093635,-4.179761,-2.4756243,-4.756831,-0.98708534,-3.813386,-0.13889994,-3.8297408,0.41895497,-1.5949099,0.3494992,-4.17629,-2.4818003,-4.7590904,-0.98271364,-3.837619,-0.13606283,-3.827031,0.4181508,-1.5920258,0.33835047,-4.1881247,-2.486778,-4.760763,-0.9820334,-3.8131588,-0.14568841,-3.8404162,0.41785115,-1.5926824,0.35071263,-4.1731253,-2.4836702,-4.766948,-0.9778707,-3.837223,-0.13725014,-3.831331,0.41681227,-1.5929079,0.34709695,-4.173669,-2.4886868,-4.7615027,-0.98922026,-3.8286588,-0.13286304,-3.8259284,0.41926318,-1.5945913,0.34144145,-4.183689,-2.4813094,-4.7688813,-0.98606426,-3.8252318,-0.1345295,-3.8249547,0.41890058,-1.5939752,0.3485029,-4.1759753,-2.4754727,-4.767748,-0.9856266,-3.825662,-0.13466406,-3.8258119,0.42163935,-1.5916001,0.35013744,-4.182313,-2.479156,-4.761723,-0.9862071,-3.8113804,-0.13561818,-3.825646,0.41751283,-1.5950776,0.3485996,-4.1787663,-2.487549,-4.761569,-0.98451126,-3.8233972,-0.14391151,-3.843202,0.41979283,-1.5942166,0.34582955,-4.180078,-2.4814272,-4.758126,-0.9793851,-3.8239913,-0.13353778,-3.8256185,0.41808912,-1.5944695,0.34532386,-4.1802545,-2.4876103,-4.760533,-0.98845,-3.8269565,-0.1314173,-3.8202813,0.42152813,-1.5948398,0.35197765,-4.1759677,-2.4834704,-4.7635503,-0.9873309,-3.8328376,-0.14580452,-3.843986,0.41861168,-1.5934012,0.33502278,-4.19228,-2.486739,-4.7613225,-0.99206364,-3.828299,-0.13619985,-3.8279674,0.4180529,-1.5917335,0.34693202,-4.18093,-2.4838157,-4.759276,-0.9788513,-3.8079393,-0.13948542,-3.8283617,0.4194694,-1.5899795,0.34865612,-4.1834326,-2.4829981,-4.759969,-0.98727435,-3.8254075,-0.13937683,-3.8344598,0.41840842,-1.592728,0.35243714,-4.1726046,-2.4821033,-4.7608767,-0.986224,-3.8332477,-0.1370444,-3.8325858,0.4208464,-1.5940689,0.3518743,-4.174722,-2.4820564,-4.7602806
33,-0.8868977,-4.1813555,-0.3208332,-3.9542592,0.45487466,-1.2317015,0.18581071,-4.2566433,-2.3861697,-4.837401,-0.8800144,-4.151405,-0.3060943,-3.9072857,0.42023435,-1.3600235,0.20558181,-4.226291,-2.388549,-4.8107433,-0.87170863,-4.161773,-0.30475238,-3.9085832,0.4209401,-1.3622333,0.20615494,-4.22799,-2.3881154,-4.8111663,-0.8785648,-4.1543503,-0.30462623,-3.929475,0.42256236,-1.3610629,0.20886394,-4.2240715,-2.3820589,-4.808559,-0.8672489,-4.167363,-0.31161952,-3.913482,0.42103067,-1.3618593,0.20499127,-4.2293577,-2.3846703,-4.80936,-0.8774856,-4.154918,-0.30135477,-3.9176528,0.4216888,-1.3627098,0.21057886,-4.2223144,-2.3852658,-4.809767,-0.879002,-4.1542754,-0.30038315,-3.910956,0.42102847,-1.3581196,0.20581482,-4.2338247,-2.385708,-4.808583,-0.86996233,-4.139422,-0.3099699,-3.915419,0.42004195,-1.3604909,0.20819561,-4.226317,-2.3881102,-4.8134356,-0.87903416,-4.14923,-0.31060472,-3.9131112,0.41979462,-1.3587159,0.20753771,-4.2220826,-2.3877387,-4.81078,-0.87990785,-4.155382,-0.3025274,-3.9052968,0.42189354,-1.3599412,0.20721085,-4.2231455,-2.3849368,-4.80972,-0.87457794,-4.162271,-0.30702758,-3.9067447,0.42002946,-1.3612363,0.20733702,-4.221445,-2.385705,-4.8098264,-0.86662126,-4.158434,-0.30647856,-3.9070933,0.4217934,-1.3609543,0.20808543,-4.2250934,-2.3843374,-4.8096523,-0.8650303,-4.15843,-0.308026,-3.912598,0.42102504,-1.3635399,0.20855835,-4.2298365,-2.3788297,-4.822984,-0.87506723,-4.1528616,-0.3092215,-3.9119706,0.4226141,-1.3601556,0.20989983,-4.227732,-2.3811421,-4.806871,-0.8738335,-4.1589212,-0.30727378,-3.90645,0.41945252,-1.361046,0.20735915,-4.2228208,-2.3882859,-4.8177133,-0.870594,-4.149023,-0.3052541,-3.9042156,0.4203038,-1.3574761,0.20925948,-4.220748,-2.3862202,-4.8108754,-0.868871,-4.1611967,-0.30481356,-3.9101906,0.4242922,-1.3578475,0.20923556,-4.222664,-2.376969,-4.8167787,-0.87508,-4.15941,-0.29933465,-3.9159844,0.42116234,-1.3593069,0.207562,-4.2283854,-2.384736,-4.8110075,-0.8760224,-4.145566,-0.31063634,-3.9126275,0.42080033,-1.3616238,0.20603055,-4.229517,-2.3881037,-4.8117285,-0.8719351,-4.168652,-0.31111103,-3.935161,0.42150915,-1.360682,0.21198939,-4.219042,-2.3843517,-4.808623,-0.87250364,-4.153903,-0.30724108,-3.9096563,0.42169285,-1.3605901,0.2105711,-4.2188115,-2.3846467,-4.809304
34,-0.779357,-4.5160556,-0.4903832,-4.0726075,0.45599252,-0.98170394,0.00041941315,-4.291655,-2.2453063,-4.8721046,-0.766609,-4.4912515,-0.4771723,-4.0158744,0.42208767,-1.1255738,0.026318401,-4.2566934,-2.2489483,-4.84475,-0.7631727,-4.4978857,-0.47781217,-4.0164657,0.4207078,-1.1240612,0.024736851,-4.255416,-2.2504406,-4.8440146,-0.7631516,-4.4990964,-0.47638553,-4.0266953,0.42206675,-1.1228734,0.024936676,-4.261046,-2.2465487,-4.8413663,-0.7628453,-4.4931145,-0.4802217,-4.017404,0.42168662,-1.1232105,0.024311915,-4.25566,-2.2482548,-4.8423634,-0.76423705,-4.4879103,-0.47801268,-4.018382,0.42098793,-1.1247299,0.026765212,-4.253255,-2.2493868,-4.8431306,-0.76249343,-4.4961853,-0.4734887,-4.0206113,0.42069682,-1.1225514,0.023869425,-4.2598186,-2.2492185,-4.8423395,-0.7584925,-4.4988384,-0.48155412,-4.0209985,0.41948828,-1.126148,0.024871036,-4.2570863,-2.2508867,-4.8457956,-0.7605997,-4.498662,-0.4807654,-4.018824,0.4211503,-1.1246736,0.026416391,-4.2580905,-2.2477276,-4.845172,-0.7642447,-4.5015707,-0.48268783,-4.0332,0.42116755,-1.125206,0.02537413,-4.254733,-2.24891,-4.8436866,-0.7682893,-4.4969797,-0.47916102,-4.0160065,0.42057833,-1.1245289,0.023146585,-4.2611256,-2.2500908,-4.8444242,-0.76703197,-4.494964,-0.48132592,-4.0156403,0.42022187,-1.124122,0.021701008,-4.2627707,-2.2519934,-4.843734,-0.76151454,-4.4925036,-0.48367888,-4.0169435,0.41866684,-1.1228371,0.023983344,-4.258694,-2.2501922,-4.8435817,-0.7602214,-4.494131,-0.4796396,-4.0216827,0.42112666,-1.1246578,0.026659504,-4.2573395,-2.2470915,-4.841706,-0.7684941,-4.4933195,-0.4732635,-4.024878,0.42034495,-1.1249921,0.02549003,-4.2545104,-2.2493718,-4.851746,-0.7611747,-4.500446,-0.4739315,-4.0272775,0.42026114,-1.1255254,0.023072734,-4.2578173,-2.2529025,-4.8465304,-0.7672623,-4.4987,-0.4816328,-4.0188503,0.42002457,-1.123,0.022116348,-4.253759,-2.2505262,-4.8439045,-0.7631231,-4.4916563,-0.47585386,-4.021023,0.42012894,-1.1222979,0.023400709,-4.2566867,-2.24947,-4.842707,-0.75614816,-4.4860563,-0.47656798,-4.0216856,0.4221345,-1.1237878,0.025934607,-4.2570314,-2.2487478,-4.848999,-0.76597667,-4.49698,-0.48005414,-4.029731,0.4210369,-1.1196804,0.028454497,-4.2522397,-2.2476637,-4.8403115,-0.7670494,-4.4974513,-0.48056358,-4.018611,0.420404,-1.1255548,0.025528565,-4.2543283,-2.2506523,-4.8441505
35,-0.6824009,-4.837056,-0.6491671,-4.2199144,0.45711038,-0.73170644,-0.22170372,-4.320319,-2.0678923,-4.897897,-0.6659226,-4.807622,-0.63780135,-4.162584,0.42309165,-0.8801649,-0.19815545,-4.283082,-2.0735655,-4.8689547,-0.66842896,-4.818621,-0.6449896,-4.15912,0.42334265,-0.883859,-0.19988547,-4.281737,-2.074724,-4.8690114,-0.67026794,-4.816606,-0.64227986,-4.1622787,0.42302972,-0.88021874,-0.19864106,-4.284313,-2.0727446,-4.8646007,-0.66260624,-4.8131123,-0.63596547,-4.1691523,0.4228113,-0.87940747,-0.1997199,-4.2822804,-2.0732164,-4.8677187,-0.66796184,-4.8156285,-0.6438494,-4.160887,0.42333266,-0.88664615,-0.20021534,-4.281649,-2.0727024,-4.872415,-0.67468303,-4.8114038,-0.6433528,-4.1600866,0.42063367,-0.8675779,-0.19875105,-4.2858295,-2.0766027,-4.866651,-0.6685689,-4.8121786,-0.64361787,-4.1604414,0.42303473,-0.8836898,-0.19984652,-4.2818346,-2.074947,-4.8670783,-0.6702085,-4.806395,-0.64096814,-4.161302,0.42304,-0.88230187,-0.19643217,-4.2860246,-2.072638,-4.8724318,-0.6695032,-4.8171983,-0.63799727,-4.171931,0.42431918,-0.88111115,-0.19575633,-4.293949,-2.0702355,-4.8677125,-0.6721942,-4.81341,-0.63843197,-4.1588783,0.42357847,-0.8832829,-0.19806688,-4.283784,-2.0723798,-4.8655515,-0.667552,-4.817797,-0.6353002,-4.166608,0.42270514,-0.876765,-0.19685255,-4.291596,-2.0730147,-4.867321,-0.6651062,-4.815284,-0.64089334,-4.1618958,0.4225406,-0.8831771,-0.19815809,-4.2845874,-2.067839,-4.8799734,-0.6632184,-4.8136606,-0.64514923,-4.1601667,0.42090908,-0.86632144,-0.19995274,-4.2825885,-2.0736191,-4.866586,-0.6704351,-4.8138623,-0.63651806,-4.1654544,0.4228702,-0.88354224,-0.20031469,-4.279875,-2.0706341,-4.878985,-0.67043054,-4.8140597,-0.6437088,-4.158935,0.42298824,-0.8802481,-0.19633104,-4.2859173,-2.076014,-4.866726,-0.66687274,-4.816679,-0.6389289,-4.1611476,0.42431936,-0.88319653,-0.19840848,-4.2799735,-2.066295,-4.8815923,-0.6697482,-4.8165593,-0.637613,-4.1652036,0.42327905,-0.88294524,-0.19863187,-4.2847,-2.073272,-4.8696814,-0.66781145,-4.807483,-0.6447491,-4.16127,0.4230967,-0.88334465,-0.1966698,-4.2891135,-2.07675,-4.8714833,-0.6653491,-4.8146014,-0.6432118,-4.1639743,0.42339098,-0.8811519,-0.20011215,-4.2801104,-2.0738502,-4.8662105,-0.666559,-4.8111215,-0.64406425,-4.15911,0.42377156,-0.8842723,-0.19823791,-4.2808223,-2.0734062,-4.867174
36,-0.6103327,-4.866732,-0.7894003,-4.3975124,0.4582282,-0.48170894,-0.47200266,-4.353153,-1.8559656,-4.921881,-0.5917003,-5.0725164,-0.78280604,-4.339633,0.42676955,-0.63738465,-0.4554627,-4.314032,-1.8641946,-4.888924,-0.5916195,-5.0771484,-0.78987926,-4.335128,0.42637414,-0.6394894,-0.45452777,-4.3122835,-1.8629866,-4.8885016,-0.59218353,-5.0828967,-0.7891195,-4.337012,0.42637736,-0.6346677,-0.45222396,-4.315155,-1.8611852,-4.88803,-0.5917774,-5.0790515,-0.78761613,-4.3380847,0.42552918,-0.6333128,-0.45621115,-4.3125725,-1.8652987,-4.8870463,-0.58869493,-5.079,-0.7872168,-4.3360033,0.42624226,-0.64060444,-0.45304927,-4.312418,-1.8619878,-4.887254,-0.59526515,-5.072934,-0.78701353,-4.3375015,0.42940983,-0.63520837,-0.45423806,-4.316671,-1.8596684,-4.9023805,-0.5876514,-5.0941043,-0.7899466,-4.33618,0.42457122,-0.62763095,-0.45410317,-4.3126593,-1.8624859,-4.8873663,-0.5890904,-5.075333,-0.79031605,-4.336012,0.4268231,-0.6398836,-0.44690317,-4.32471,-1.8617187,-4.8899984,-0.59068716,-5.0749335,-0.789453,-4.33698,0.4254232,-0.6330779,-0.44837964,-4.323876,-1.8600241,-4.8880405,-0.58852786,-5.0965867,-0.7888851,-4.334969,0.42649573,-0.64010495,-0.44781208,-4.3204203,-1.8551421,-4.902176,-0.5914788,-5.080921,-0.7891415,-4.3353977,0.4232376,-0.61539423,-0.4511218,-4.323846,-1.862342,-4.8850656,-0.58836764,-5.0710993,-0.78278685,-4.340223,0.4248644,-0.636778,-0.4572188,-4.3133464,-1.8623105,-4.88783,-0.5903816,-5.0947,-0.7876398,-4.3386087,0.42831472,-0.63370746,-0.45198742,-4.3154993,-1.8649467,-4.8878565,-0.5952698,-5.096722,-0.7899081,-4.337142,0.42575097,-0.63831955,-0.45513475,-4.310291,-1.8616105,-4.8963995,-0.58314735,-5.0596476,-0.77946883,-4.34168,0.42551342,-0.6315286,-0.44929802,-4.323257,-1.8619391,-4.889602,-0.59232914,-5.066814,-0.78178364,-4.341893,0.42527294,-0.63598245,-0.4565996,-4.309946,-1.862965,-4.8877797,-0.5912239,-5.074809,-0.77936584,-4.3419476,0.42625737,-0.6363501,-0.45036954,-4.3148217,-1.8623844,-4.8861604,-0.58570284,-5.0919967,-0.78918904,-4.3355613,0.42700636,-0.6390605,-0.44966632,-4.318436,-1.8622946,-4.8869867,-0.59202975,-5.0705614,-0.7926638,-4.3380113,0.42592537,-0.6379261,-0.44940686,-4.316112,-1.8646502,-4.8868003,-0.5905288,-5.079596,-0.7919668,-4.3353424,0.42588395,-0.6407878,-0.45532107,-4.3126073,-1.8558216,-4.9041915
37,-0.57421964,-4.5564537,-0.90731287,-4.5920916,0.45934606,-0.23171145,-0.7396678,-4.3967767,-1.6130382,-4.9440403,-0.5452746,-4.580983,-0.9001802,-4.531761,0.42963707,-0.38977775,-0.72792625,-4.358452,-1.6218184,-4.9069138,-0.54224277,-4.5750003,-0.9040083,-4.5348606,0.42893633,-0.3951531,-0.7282971,-4.357744,-1.6225932,-4.908698,-0.54127824,-4.569104,-0.90021384,-4.527193,0.42947763,-0.39369273,-0.72792983,-4.3603325,-1.6214856,-4.9076285,-0.5422704,-4.565119,-0.9015511,-4.530643,0.42930612,-0.3905311,-0.72665143,-4.359759,-1.6228429,-4.90652,-0.5483385,-4.5664988,-0.90771407,-4.5416265,0.42876142,-0.39529973,-0.72233456,-4.360558,-1.6223935,-4.9065804,-0.544914,-4.5672398,-0.89948213,-4.5472846,0.4304417,-0.39116865,-0.7264572,-4.3597016,-1.6200199,-4.907977,-0.5426446,-4.5840006,-0.90322787,-4.530039,0.43034762,-0.39114085,-0.72058845,-4.362734,-1.623713,-4.9071207,-0.54270875,-4.5781274,-0.897208,-4.550878,0.4277328,-0.38167742,-0.71851826,-4.3703322,-1.62062,-4.905567,-0.54107964,-4.5734844,-0.90640277,-4.540349,0.4288396,-0.39215326,-0.71786106,-4.3734393,-1.6200048,-4.9064765,-0.54341364,-4.575705,-0.90126944,-4.525222,0.42754704,-0.39033672,-0.72738826,-4.3617005,-1.619811,-4.903223,-0.5456578,-4.58327,-0.90115976,-4.530123,0.43158063,-0.3851092,-0.72802716,-4.3675795,-1.6218606,-4.9060526,-0.5506322,-4.563802,-0.9016179,-4.529734,0.4285471,-0.39327613,-0.7190593,-4.3692703,-1.6212277,-4.9055223,-0.5409286,-4.5755725,-0.90610176,-4.536178,0.42968184,-0.39054638,-0.7290877,-4.35887,-1.6228269,-4.906419,-0.5560301,-4.575984,-0.90124905,-4.543162,0.42826223,-0.38854423,-0.7248428,-4.3564615,-1.6199923,-4.9164615,-0.5445455,-4.5789137,-0.90305424,-4.5461597,0.4290595,-0.3895102,-0.730647,-4.364701,-1.6219211,-4.905819,-0.5433667,-4.5772185,-0.9017017,-4.532311,0.42904556,-0.3925185,-0.7247835,-4.356828,-1.6206647,-4.9067006,-0.544114,-4.579301,-0.9031247,-4.5328445,0.4286193,-0.3925292,-0.727926,-4.3597264,-1.6214837,-4.9051886,-0.5415361,-4.5763187,-0.90397805,-4.5360203,0.42863625,-0.39280537,-0.7232736,-4.363182,-1.6229087,-4.9061728,-0.5457259,-4.570283,-0.90191275,-4.531214,0.4279532,-0.37883478,-0.7289902,-4.3607903,-1.6210781,-4.9053044,-0.5529811,-4.5752153,-0.90393114,-4.528373,0.42741108,-0.38196918,-0.7296537,-4.3574643,-1.620322,-4.9045906
38,-0.5807008,-4.2544856,-1.0034425,-4.7760367,0.4604639,0.018286059,-1.0123489,-4.452377,-1.3442835,-4.9565473,-0.5620887,-4.243155,-0.9900036,-4.69842,0.42967916,-0.13760313,-1.0035037,-4.408084,-1.35695,-4.9210443,-0.5440136,-4.233369,-0.9897331,-4.684968,0.42791495,-0.11765591,-0.9921,-4.410443,-1.3568499,-4.9208035,-0.5539099,-4.230101,-0.989074,-4.695217,0.42756364,-0.11055402,-1.0007848,-4.4097643,-1.3562858,-4.920793,-0.554919,-4.244149,-0.9899732,-4.6868916,0.43008506,-0.13851133,-0.9951875,-4.411928,-1.3564041,-4.9212046,-0.5670701,-4.2507787,-0.9901929,-4.7110095,0.42841327,-0.11858841,-1.0019443,-4.4086943,-1.354899,-4.9201946,-0.56459653,-4.243737,-0.9915235,-4.7064805,0.42955637,-0.13640285,-1.0023314,-4.4076467,-1.3558446,-4.92007,-0.5558366,-4.24976,-0.9874984,-4.699302,0.43015343,-0.13618055,-1.0044011,-4.409474,-1.3559682,-4.9197955,-0.5635357,-4.241735,-0.9997263,-4.7235155,0.4292686,-0.13135143,-0.9905626,-4.419584,-1.3560374,-4.9188375,-0.56355727,-4.247241,-0.9937738,-4.7351046,0.4285671,-0.1363823,-0.9948238,-4.4178014,-1.3552856,-4.936605,-0.55485755,-4.2466187,-0.9988425,-4.7298183,0.429785,-0.13816497,-0.99573624,-4.4123993,-1.3537948,-4.9406676,-0.56212837,-4.24585,-0.9995882,-4.7307982,0.43121415,-0.13203013,-1.0033855,-4.4119864,-1.356132,-4.9202385,-0.55947554,-4.2488236,-0.9972799,-4.729823,0.4277318,-0.11510838,-1.0023832,-4.4125247,-1.3525367,-4.9183292,-0.5617534,-4.2474303,-0.9912362,-4.686268,0.42985722,-0.13772541,-0.99318075,-4.4106317,-1.3570127,-4.9207335,-0.55820495,-4.245602,-0.99157387,-4.716392,0.42942932,-0.1348235,-0.99041605,-4.408729,-1.352663,-4.9186583,-0.5619349,-4.243507,-0.98952323,-4.6931715,0.4294029,-0.13542506,-1.0052258,-4.410789,-1.3565202,-4.9196887,-0.5514036,-4.224991,-0.9995986,-4.730737,0.42882848,-0.1377688,-1.0031602,-4.406297,-1.3550332,-4.9192386,-0.5649564,-4.251284,-0.99068236,-4.6879015,0.4291761,-0.13822187,-1.0026971,-4.408626,-1.3564668,-4.920011,-0.5508346,-4.22982,-0.99562454,-4.7340765,0.4291305,-0.13811713,-1.0029999,-4.410338,-1.3566082,-4.920098,-0.55681396,-4.2345886,-0.99217916,-4.7077823,0.43041047,-0.12294588,-1.003059,-4.4117765,-1.3559978,-4.9208617,-0.5655644,-4.246733,-0.9882555,-4.6852365,0.43116724,-0.13354428,-1.0009222,-4.4072404,-1.352992,-4.9421053
39,-0.63136417,-3.9952416,-1.0822853,-4.922921,0.46158177,0.26828355,-1.277092,-4.519738,-1.0565714,-4.951629,-0.61189777,-3.9637895,-1.0734539,-4.883079,0.4306903,0.13584325,-1.268469,-4.4700828,-1.0683502,-4.9196105,-0.612262,-3.9677358,-1.0661421,-4.8698997,0.43152994,0.13493547,-1.2783103,-4.4761868,-1.0735023,-4.923404,-0.61814725,-3.972698,-1.0688512,-4.859938,0.4356811,0.1173869,-1.2736741,-4.4755144,-1.0716987,-4.923569,-0.61665833,-3.9706292,-1.0650392,-4.859714,0.43000358,0.11163533,-1.2708712,-4.472256,-1.0697651,-4.9203486,-0.62223315,-3.976139,-1.0628033,-4.839424,0.43313086,0.11726474,-1.2602617,-4.475209,-1.0688548,-4.9203334,-0.6159583,-3.966475,-1.063613,-4.8659205,0.43040818,0.12563987,-1.2685133,-4.4691744,-1.0612246,-4.921818,-0.60817385,-3.959711,-1.0749826,-4.8851886,0.4297527,0.11309741,-1.2726126,-4.470934,-1.0705943,-4.9197836,-0.6127873,-3.9611778,-1.0686109,-4.8755083,0.43061,0.115685776,-1.2698619,-4.4762673,-1.0678216,-4.917791,-0.6131313,-3.9611814,-1.0755941,-4.8851795,0.42889708,0.12270342,-1.2706727,-4.4748793,-1.0684286,-4.9168096,-0.61770946,-3.9717402,-1.0705168,-4.867885,0.42851934,0.11528032,-1.2724261,-4.4703984,-1.0708349,-4.9184866,-0.61914897,-3.9716544,-1.0635121,-4.846698,0.43152437,0.11984459,-1.2687825,-4.4711084,-1.0684098,-4.918864,-0.6183133,-3.970345,-1.0667176,-4.828558,0.43273032,0.12310231,-1.2738479,-4.475096,-1.0706016,-4.920074,-0.61132014,-3.9648783,-1.0626159,-4.858396,0.4304059,0.11350425,-1.2699084,-4.4719663,-1.0676156,-4.9189215,-0.61046326,-3.959244,-1.063302,-4.8239856,0.42955804,0.11382106,-1.2709473,-4.471924,-1.0683298,-4.9185686,-0.6115716,-3.9639843,-1.0600804,-4.82321,0.43018013,0.13308065,-1.2700198,-4.4718227,-1.0622617,-4.921812,-0.6076169,-3.9571695,-1.0653269,-4.8323355,0.42996582,0.11214238,-1.2715784,-4.469263,-1.0700209,-4.9201417,-0.6117513,-3.9639246,-1.0606045,-4.8279543,0.42950135,0.118655905,-1.2686821,-4.4695253,-1.0681117,-4.918526,-0.61492014,-3.967327,-1.0652343,-4.8257937,0.42952982,0.11212115,-1.2720263,-4.471185,-1.0712609,-4.9205265,-0.61059785,-3.9611418,-1.0648235,-4.8218093,0.43299195,0.12505484,-1.2715682,-4.47472,-1.070548,-4.9217954,-0.6174323,-3.9720592,-1.059873,-4.815636,0.43093592,0.1144187,-1.2685924,-4.468479,-1.0679833,-4.918904
40,-0.72274524,-3.8077524,-1.151355,-4.9854,0.46269962,0.51828104,-1.5214132,-4.5968857,-0.75833654,-4.923001,-0.67720056,-3.6915636,-1.1310492,-4.908203,0.3332128,0.027059853,-1.4886427,-4.4291773,-0.79396755,-4.82811,-0.6611723,-3.6862578,-1.109111,-4.832269,0.3353712,0.030526422,-1.5032096,-4.446608,-0.80535775,-4.8398724,-0.6774728,-3.6931367,-1.1145091,-4.8037906,0.334577,0.007165,-1.4940389,-4.440047,-0.7998538,-4.837738,-0.68038964,-3.70482,-1.1078805,-4.8071747,0.31349468,-0.018315375,-1.4826422,-4.4380755,-0.7955899,-4.829168,-0.6943476,-3.71735,-1.0996499,-4.736395,0.32580274,-0.010281779,-1.476905,-4.4436083,-0.79393387,-4.827828,-0.6850058,-3.6894834,-1.10925,-4.835233,0.32405484,0.004662819,-1.4875376,-4.425509,-0.77748775,-4.831114,-0.6567422,-3.6782937,-1.1197374,-4.8743887,0.31451088,0.0020134822,-1.493392,-4.4271417,-0.79825044,-4.8278146,-0.6777292,-3.6840627,-1.1183839,-4.8751087,0.31832993,-0.0091727,-1.4887944,-4.4442644,-0.7924044,-4.822753,-0.67603135,-3.6833518,-1.1205451,-4.8775125,0.31574297,0.0010895208,-1.4904019,-4.4401016,-0.7927121,-4.8206553,-0.67657566,-3.7080202,-1.1159853,-4.852227,0.30935037,-0.018762268,-1.4906521,-4.425658,-0.79681206,-4.8235817,-0.6824358,-3.6985452,-1.1039208,-4.76117,0.32408935,-0.0049278587,-1.4842738,-4.428129,-0.79249567,-4.825984,-0.680492,-3.700348,-1.10445,-4.6996255,0.3279515,0.0018225685,-1.4957672,-4.4405365,-0.7975738,-4.82911,-0.6667402,-3.680234,-1.1063228,-4.811564,0.31709373,-0.023598157,-1.4894993,-4.432381,-0.79167914,-4.824616,-0.66683084,-3.67651,-1.1003392,-4.678314,0.3137023,-0.023917466,-1.4920249,-4.4341764,-0.79306436,-4.825071,-0.6716987,-3.6817813,-1.0969012,-4.6780553,0.32918704,0.019386716,-1.4930052,-4.433529,-0.7808535,-4.8330617,-0.6562794,-3.6608577,-1.1046336,-4.72258,0.3147532,-0.026648961,-1.4889963,-4.4267254,-0.79689276,-4.83122,-0.6708076,-3.690651,-1.0978179,-4.69671,0.3165974,-0.008321047,-1.4862251,-4.426421,-0.7927747,-4.8247895,-0.6679243,-3.6812763,-1.101887,-4.696518,0.31213415,-0.027359262,-1.4859097,-4.432624,-0.7985283,-4.8317456,-0.66475326,-3.668811,-1.1025976,-4.6657543,0.33265573,0.00567428,-1.4949635,-4.441511,-0.79824543,-4.835567,-0.6805629,-3.6944761,-1.0927981,-4.655784,0.31802452,-0.01641655,-1.4830129,-4.4231663,-0.7897294,-4.8226404
41,-0.84692526,-3.7105541,-1.2197835,-4.870075,0.46381748,0.76827854,-1.734396,-4.6779447,-0.45928234,-4.8667393,-0.7596803,-3.4348035,-1.1699969,-4.846952,0.14603022,-0.3190506,-1.6570432,-4.339786,-0.5371115,-4.6959147,-0.7326707,-3.4336116,-1.1343389,-4.7047887,0.15067431,-0.30986404,-1.6800773,-4.3750806,-0.55742997,-4.7174296,-0.7569816,-3.433021,-1.1452378,-4.676024,0.14936838,-0.33831686,-1.6686174,-4.3494663,-0.5485569,-4.7128434,-0.76407826,-3.4656882,-1.1308382,-4.6661816,0.10522872,-0.3838255,-1.6528981,-4.353145,-0.5407176,-4.695879,-0.78655726,-3.4838462,-1.1212435,-4.5526114,0.12949044,-0.35157925,-1.6396391,-4.3652883,-0.5378227,-4.6915755,-0.7707101,-3.4255528,-1.1355774,-4.7306633,0.12425907,-0.35462773,-1.6584126,-4.326584,-0.5101247,-4.698525,-0.7258092,-3.4205022,-1.1516676,-4.743119,0.11704199,-0.345065,-1.6695591,-4.3299656,-0.5464244,-4.6984935,-0.75793064,-3.4181476,-1.1475283,-4.789062,0.111639425,-0.37689143,-1.6580657,-4.3559117,-0.53505933,-4.6851406,-0.75156885,-3.4142263,-1.1443868,-4.7293363,0.10736105,-0.36088488,-1.6613663,-4.350549,-0.5355021,-4.6834755,-0.7521887,-3.469131,-1.1381142,-4.745966,0.08807488,-0.4021658,-1.6567051,-4.3318634,-0.5429182,-4.685274,-0.7651611,-3.449216,-1.1289164,-4.609944,0.12156275,-0.37413102,-1.6515554,-4.32738,-0.53570986,-4.6915298,-0.75626564,-3.442835,-1.1308197,-4.4961576,0.13224159,-0.34256148,-1.6692321,-4.348225,-0.5447413,-4.6937113,-0.73705477,-3.405859,-1.1256818,-4.6779237,0.10513221,-0.40838894,-1.6610706,-4.336617,-0.5343125,-4.68953,-0.73547834,-3.4005594,-1.1289637,-4.474935,0.10700421,-0.37118462,-1.6620903,-4.343982,-0.53793466,-4.688498,-0.74766856,-3.4115348,-1.12427,-4.470446,0.13644007,-0.32611027,-1.6684275,-4.339959,-0.5170505,-4.7026706,-0.72416115,-3.382435,-1.1316897,-4.5355268,0.10132456,-0.394852,-1.6584008,-4.3271112,-0.54358244,-4.700709,-0.7456466,-3.432359,-1.1202853,-4.4922476,0.10866615,-0.38127854,-1.6546628,-4.3307223,-0.5372093,-4.6892395,-0.7408856,-3.4168596,-1.1298076,-4.4984117,0.094122246,-0.41600138,-1.657878,-4.3393703,-0.5436185,-4.700728,-0.73658323,-3.3852983,-1.1278908,-4.4428782,0.1412766,-0.35053343,-1.6719469,-4.3533597,-0.5459719,-4.7089744,-0.7598721,-3.4273176,-1.1155733,-4.429512,0.10884002,-0.39315173,-1.6511272,-4.323465,-0.53193927,-4.683493
42,-0.99263054,-3.7075212,-1.2966645,-4.697085,0.46493533,1.0182761,-1.9076852,-4.7511516,-0.16994406,-4.7818303,-0.8483831,-3.2013836,-1.1945338,-4.703547,-0.11461598,-0.8565351,-1.7771997,-4.218193,-0.30928934,-4.51736,-0.8080851,-3.1934266,-1.150046,-4.515992,-0.11722404,-0.86419225,-1.8082533,-4.2593656,-0.33806795,-4.545075,-0.8406279,-3.1938977,-1.1675454,-4.493931,-0.117262095,-0.9035068,-1.7882695,-4.224955,-0.32575172,-4.5397935,-0.8532277,-3.246625,-1.1506697,-4.475285,-0.17046809,-0.9479306,-1.7754184,-4.2272625,-0.31452107,-4.51467,-0.88634884,-3.2715213,-1.1368252,-4.3212566,-0.137885,-0.9048699,-1.7567954,-4.2490673,-0.3123576,-4.507459,-0.8648627,-3.1818476,-1.1537284,-4.570125,-0.15552978,-0.92767483,-1.78057,-4.185174,-0.27165616,-4.518599,-0.7997651,-3.1917634,-1.1753365,-4.543335,-0.1545998,-0.9109136,-1.7953613,-4.1920366,-0.32365984,-4.5225873,-0.84280187,-3.1715999,-1.163344,-4.628161,-0.17757179,-0.9733136,-1.7752163,-4.2348957,-0.3068722,-4.5012417,-0.83258164,-3.162954,-1.1544688,-4.5255384,-0.18172055,-0.9519414,-1.7812997,-4.2293944,-0.3085127,-4.500251,-0.8324496,-3.248009,-1.1442611,-4.576945,-0.21887098,-1.0165076,-1.7734165,-4.1982727,-0.31928465,-4.4982324,-0.8505124,-3.2170734,-1.1452634,-4.405273,-0.16588032,-0.96696913,-1.765268,-4.180855,-0.30823982,-4.5078726,-0.839187,-3.214748,-1.1489736,-4.252063,-0.13935702,-0.90290445,-1.794451,-4.214674,-0.3224404,-4.510006,-0.8241996,-3.1564767,-1.1327199,-4.4874697,-0.1900862,-1.0236955,-1.7802271,-4.2088776,-0.307737,-4.507989,-0.81332964,-3.139252,-1.1544888,-4.2322726,-0.16579093,-0.92170763,-1.7855258,-4.214046,-0.31490308,-4.5038533,-0.8280572,-3.151428,-1.1473671,-4.2244415,-0.13725388,-0.8921199,-1.7952625,-4.202846,-0.28346562,-4.5231833,-0.7962138,-3.1172297,-1.148767,-4.3057055,-0.18793812,-0.97940433,-1.7733785,-4.190725,-0.3202566,-4.5215898,-0.82339793,-3.1856396,-1.1344185,-4.2407413,-0.18165803,-0.9721075,-1.7713141,-4.1990657,-0.31241843,-4.5048084,-0.8176185,-3.1705866,-1.1506152,-4.2529316,-0.20736052,-1.030122,-1.7752665,-4.2078977,-0.31726962,-4.5187807,-0.81468475,-3.1144545,-1.1444521,-4.169415,-0.13351887,-0.92899495,-1.797803,-4.226454,-0.32392442,-4.5331593,-0.8470074,-3.1779034,-1.1306553,-4.1620984,-0.18370265,-0.9936069,-1.7703673,-4.1791835,-0.30550116,-4.49506
43,-1.1466784,-3.7908256,-1.3893794,-4.485126,0.46605316,1.2682736,-2.036256,-4.8036103,0.09885247,-4.6703005,-0.9371049,-2.995244,-1.2156785,-4.518008,-0.41440946,-1.5556561,-1.8524181,-4.0756645,-0.11989139,-4.289538,-0.88484955,-2.993678,-1.158966,-4.2833347,-0.42842367,-1.5912548,-1.8883984,-4.106342,-0.15414348,-4.32347,-0.92232364,-2.9721153,-1.1838149,-4.266995,-0.42697576,-1.6374164,-1.8633794,-4.0596128,-0.14040025,-4.3169427,-0.9409086,-3.0523956,-1.1675868,-4.2435665,-0.4765072,-1.6767299,-1.8468571,-4.0644813,-0.1258194,-4.2842727,-0.9812483,-3.092929,-1.1456333,-4.050389,-0.44365132,-1.6163217,-1.8257903,-4.1006303,-0.12576883,-4.277789,-0.95663786,-2.9589324,-1.1654166,-4.361427,-0.47168708,-1.6722455,-1.8538365,-4.0047474,-0.07040587,-4.2947006,-0.8761338,-2.9937005,-1.1908491,-4.295526,-0.463166,-1.6475642,-1.8669497,-4.0193725,-0.1350122,-4.303524,-0.9243078,-2.9495041,-1.1710956,-4.40552,-0.50190514,-1.7506142,-1.851464,-4.0729346,-0.11574735,-4.2712145,-0.9108391,-2.9310198,-1.1570553,-4.275573,-0.5064108,-1.7203331,-1.8573087,-4.070329,-0.12218295,-4.265223,-0.9111449,-3.0503356,-1.1383075,-4.355479,-0.55909264,-1.810766,-1.839912,-4.030724,-0.1355335,-4.2576523,-0.9329231,-3.0038543,-1.1549642,-4.160864,-0.4907872,-1.7330894,-1.8226775,-4.0007257,-0.11906889,-4.2695637,-0.9214845,-3.00109,-1.1650143,-3.978997,-0.450096,-1.6294992,-1.8637383,-4.0496163,-0.14017344,-4.272355,-0.9137801,-2.927355,-1.126735,-4.246258,-0.5177522,-1.8149561,-1.8483148,-4.0472307,-0.12019563,-4.27342,-0.8889536,-2.8942378,-1.1785197,-3.9668517,-0.46962368,-1.6155528,-1.8596396,-4.047411,-0.13252966,-4.264725,-0.9082389,-2.9178643,-1.1683867,-3.9531384,-0.45110607,-1.6294525,-1.8673872,-4.024608,-0.08720784,-4.2930617,-0.876424,-2.887443,-1.1589597,-4.038,-0.51048183,-1.7300458,-1.838962,-4.0182023,-0.134661,-4.2934427,-0.89952713,-2.9577403,-1.1445215,-3.9554405,-0.50672287,-1.7321144,-1.8370439,-4.0386457,-0.12573782,-4.273028,-0.89392555,-2.943733,-1.1627898,-3.9711077,-0.5413006,-1.8169104,-1.843525,-4.0359373,-0.12720372,-4.281289,-0.89071614,-2.8611271,-1.1489635,-3.8637447,-0.44873956,-1.6712704,-1.8738872,-4.064127,-0.13842566,-4.305956,-0.9320616,-2.9431431,-1.1350006,-3.8625593,-0.51441085,-1.7605765,-1.8354598,-3.997911,-0.116839856,-4.25953
44,-1.2955766,-3.9427161,-1.5021529,-4.259009,0.467171,1.5182711,-2.1188555,-4.823439,0.3365864,-4.536973,-1.0141059,-2.8108423,-1.2377449,-4.2955604,-0.7239919,-2.3543854,-1.8884283,-3.903367,0.020948172,-4.0231023,-0.9591141,-2.8147295,-1.1577135,-4.0153613,-0.75766325,-2.422194,-1.9200803,-3.912646,-0.013174579,-4.0608625,-0.994404,-2.7715945,-1.1906909,-4.005287,-0.75606793,-2.4716172,-1.8840421,-3.8761609,0.0011583865,-4.05442,-1.0196927,-2.877546,-1.1786479,-3.9832256,-0.7879419,-2.5051327,-1.875437,-3.8634698,0.01625216,-4.016623,-1.0687218,-2.9269834,-1.1469617,-3.7535956,-0.7612597,-2.4229226,-1.8516963,-3.9183109,0.014951304,-4.0091686,-1.0380403,-2.7578063,-1.1688842,-4.1133614,-0.79250586,-2.5247314,-1.8804653,-3.7896235,0.08607949,-4.0363197,-0.950895,-2.820463,-1.1986041,-4.0076394,-0.7815348,-2.4861422,-1.8961986,-3.8080456,0.011838555,-4.0480785,-0.9946808,-2.7520056,-1.1770418,-4.146229,-0.83588314,-2.627157,-1.8795784,-3.8825839,0.032402948,-4.0071554,-0.97958004,-2.7195535,-1.1563576,-3.9995587,-0.84172773,-2.5849984,-1.8915365,-3.8798523,0.017078146,-3.9889915,-0.98281735,-2.8717976,-1.1273403,-4.100351,-0.9056882,-2.6990552,-1.8515402,-3.851004,-0.0007545054,-3.9782302,-1.0058964,-2.8098888,-1.1561849,-3.8857725,-0.8241841,-2.5927532,-1.840102,-3.781226,0.021909162,-3.988598,-0.99491245,-2.8049805,-1.1732237,-3.685682,-0.7734148,-2.455175,-1.8912176,-3.8412237,-0.0062286407,-3.9896946,-1.0001253,-2.7258465,-1.1163418,-3.9756908,-0.8559538,-2.693919,-1.8768959,-3.8532386,0.02053602,-3.9971192,-0.95670736,-2.6659641,-1.197164,-3.6858993,-0.77271247,-2.400447,-1.8906156,-3.8452282,0.003158301,-3.9803398,-0.9779293,-2.6996028,-1.1858408,-3.6635718,-0.77577055,-2.4695933,-1.8919487,-3.8013554,0.063242555,-4.018953,-0.9574173,-2.682456,-1.1618828,-3.7482052,-0.83832693,-2.5744228,-1.8608314,-3.8071258,0.008820236,-4.02408,-0.96703935,-2.7421691,-1.1518167,-3.6547859,-0.8398782,-2.5794723,-1.8555305,-3.8430712,0.01577583,-4.0006194,-0.9642658,-2.7411075,-1.1714944,-3.6715856,-0.87339556,-2.700562,-1.8700504,-3.8271887,0.018632665,-4.000272,-0.9596513,-2.6262379,-1.1446376,-3.53373,-0.7778444,-2.5020595,-1.9118887,-3.8626044,0.0027267933,-4.0299153,-1.0089599,-2.7238655,-1.1318203,-3.5470018,-0.8528014,-2.6147456,-1.8565372,-3.777979,0.026542738,-3.9833858
45,-1.4270751,-4.1379642,-1.635053,-4.0461473,0.46828887,1.7682686,-2.1580453,-4.8013887,0.53363764,-4.388911,-1.0779505,-2.6477363,-1.2560563,-4.0467215,-1.0261489,-3.1837559,-1.8877351,-3.710486,0.12014891,-3.7321332,-1.0261384,-2.66358,-1.1452144,-3.723815,-1.0718944,-3.269674,-1.9099606,-3.6886175,0.08902599,-3.7727096,-1.0560681,-2.5917077,-1.1880795,-3.716549,-1.0805237,-3.3352578,-1.8740425,-3.6625876,0.09936449,-3.7660725,-1.0875969,-2.7212956,-1.1810946,-3.7035701,-1.084788,-3.3516083,-1.8623284,-3.6379247,0.11395346,-3.7268438,-1.1418066,-2.7784712,-1.1408051,-3.4434595,-1.0740457,-3.2589688,-1.8375144,-3.7124918,0.112399146,-3.716627,-1.1068242,-2.5809665,-1.165027,-3.8349273,-1.1029506,-3.4046936,-1.864699,-3.5545852,0.19890249,-3.7570083,-1.0196811,-2.6741989,-1.1985582,-3.6937425,-1.0796629,-3.3376088,-1.885567,-3.5735762,0.1212392,-3.7705257,-1.0512443,-2.579195,-1.178503,-3.8533592,-1.1419035,-3.509591,-1.8654661,-3.6701992,0.13960621,-3.7226987,-1.0352808,-2.529684,-1.1492935,-3.7041535,-1.1623973,-3.4747615,-1.8782502,-3.6688063,0.11360626,-3.6862147,-1.0462073,-2.710325,-1.111828,-3.8202877,-1.2314904,-3.5984578,-1.8248183,-3.6528094,0.08837779,-3.6743882,-1.0685722,-2.6358938,-1.1481963,-3.5923688,-1.1421007,-3.4747498,-1.8166902,-3.541369,0.11956787,-3.6802716,-1.0577612,-2.6254833,-1.173153,-3.3843598,-1.0786096,-3.2888238,-1.8757471,-3.6069665,0.086674064,-3.6771636,-1.0752667,-2.5502763,-1.096622,-3.6799364,-1.1634964,-3.573454,-1.8638215,-3.6371987,0.119912595,-3.6938152,-1.0137432,-2.4571211,-1.2086275,-3.399736,-1.0708418,-3.2074041,-1.8813344,-3.615086,0.0967204,-3.6659515,-1.0363326,-2.5029204,-1.1960217,-3.3740513,-1.0824065,-3.3167815,-1.8722532,-3.547594,0.17001952,-3.7134318,-1.0327137,-2.5051029,-1.1553949,-3.4429905,-1.1457586,-3.4204865,-1.8393694,-3.5689528,0.115476236,-3.7251697,-1.02523,-2.5416975,-1.1553488,-3.3481202,-1.1452565,-3.4224973,-1.8339434,-3.6209176,0.1153035,-3.7003424,-1.0250777,-2.5607185,-1.1726869,-3.3604739,-1.1937411,-3.5920882,-1.852698,-3.5921452,0.12406285,-3.6906397,-1.0173331,-2.4145856,-1.1323746,-3.1949728,-1.0849643,-3.3329248,-1.9101485,-3.6353421,0.10018262,-3.7204154,-1.0779071,-2.5305552,-1.1230793,-3.22955,-1.1716644,-3.4739861,-1.8362287,-3.5325472,0.116459,-3.6835682
46,-1.5314834,-4.347153,-1.7835922,-3.8726277,0.46940672,2.018266,-2.159827,-4.732288,0.68182987,-4.234617,-1.13049,-2.5135689,-1.268151,-3.7763932,-1.2865312,-3.926254,-1.8519253,-3.5180554,0.17566521,-3.4340575,-1.0857614,-2.5447721,-1.1254423,-3.4218233,-1.3530226,-4.06009,-1.8670286,-3.4454508,0.14073582,-3.475974,-1.1083409,-2.4414687,-1.1832006,-3.416738,-1.3675976,-4.0593204,-1.813763,-3.460701,0.15829214,-3.466792,-1.1438142,-2.5939946,-1.1757632,-3.4226432,-1.3442199,-4.1097665,-1.8131742,-3.4094532,0.16750301,-3.4318013,-1.1950456,-2.6600225,-1.1200309,-3.1453824,-1.3430718,-3.9697113,-1.7955571,-3.4861422,0.15272827,-3.4201884,-1.1540025,-2.451213,-1.161099,-3.5401947,-1.3729072,-4.158413,-1.8176476,-3.3173063,0.24935922,-3.4745133,-1.0827461,-2.5585687,-1.1919171,-3.3676958,-1.3426609,-4.123968,-1.8418239,-3.3279104,0.18237266,-3.4858534,-1.0884724,-2.4546194,-1.1818037,-3.551967,-1.4083272,-4.316907,-1.818652,-3.4524539,0.20234676,-3.4332013,-1.0764917,-2.3802965,-1.1433313,-3.4079745,-1.4410079,-4.164603,-1.8339888,-3.4491198,0.16462755,-3.3740003,-1.104547,-2.5757184,-1.0962352,-3.5310268,-1.5193081,-4.2699513,-1.7632586,-3.4532356,0.12520039,-3.3626404,-1.1242713,-2.4887965,-1.1246213,-3.3069932,-1.4173564,-4.190012,-1.7609719,-3.3013449,0.15473177,-3.3679352,-1.1134357,-2.4691448,-1.1711767,-3.0898368,-1.3485423,-4.0432057,-1.824581,-3.3576026,0.13290882,-3.3516688,-1.1426148,-2.4091375,-1.0791956,-3.3781667,-1.4319731,-4.3340387,-1.8192521,-3.4133625,0.16581124,-3.3847315,-1.0626346,-2.2748938,-1.2198632,-3.1214511,-1.3256545,-3.9155345,-1.8373275,-3.3733585,0.1320359,-3.340972,-1.0845706,-2.334722,-1.2032722,-3.0938635,-1.350952,-4.0873075,-1.802706,-3.2959473,0.23055845,-3.3930602,-1.0991775,-2.3660073,-1.1506488,-3.1448267,-1.417781,-4.174022,-1.7834967,-3.3240116,0.18149877,-3.4134026,-1.0736355,-2.3725204,-1.1619657,-3.0549028,-1.41242,-4.186059,-1.7792144,-3.3817866,0.1683127,-3.388224,-1.0793607,-2.4112895,-1.1620191,-3.0721705,-1.4758748,-4.2504845,-1.8061947,-3.3401728,0.175878,-3.3729188,-1.065821,-2.2325623,-1.1137236,-2.8682802,-1.3591887,-4.0872335,-1.8765502,-3.3879972,0.1386804,-3.3968015,-1.1394488,-2.3632998,-1.1147128,-2.9314137,-1.4549949,-4.1778264,-1.783757,-3.267208,0.15544227,-3.3840406
47,-1.6026047,-4.5403676,-1.9390025,-3.759409,0.47052458,2.2682636,-2.1328769,-4.6160865,0.77487415,-4.083097,-1.1654905,-2.4624517,-1.2652861,-3.5026925,-1.5114526,-4.5587955,-1.7817874,-3.3406436,0.15573892,-3.1680794,-1.130494,-2.5063028,-1.0928047,-3.1334429,-1.5999234,-4.7151766,-1.784225,-3.2206311,0.12350766,-3.2143052,-1.1471733,-2.378869,-1.176472,-3.1279678,-1.6229565,-4.6445956,-1.7187043,-3.2664876,0.13955003,-3.1943624,-1.1830738,-2.5394719,-1.1633863,-3.1557233,-1.5672867,-4.722387,-1.73162,-3.1917946,0.14412552,-3.1662066,-1.2260411,-2.6029334,-1.0927479,-2.8639774,-1.5756714,-4.5518284,-1.7214787,-3.2770226,0.11631933,-3.1578836,-1.179128,-2.4005952,-1.1507492,-3.2481291,-1.6042206,-4.753825,-1.7363216,-3.104959,0.22151968,-3.2320704,-1.131775,-2.5215006,-1.1706585,-3.0590756,-1.5693916,-4.7620077,-1.7643055,-3.1103702,0.17390814,-3.2326417,-1.1076325,-2.412283,-1.180469,-3.2557273,-1.6229774,-4.923612,-1.7413499,-3.2554407,0.18810238,-3.174038,-1.1039474,-2.3170085,-1.137235,-3.1259348,-1.6774454,-4.690182,-1.7522122,-3.2445261,0.1373107,-3.0925121,-1.1497891,-2.5226338,-1.0748246,-3.253429,-1.7609634,-4.76785,-1.6657478,-3.2788265,0.0804763,-3.0913045,-1.1652069,-2.4222925,-1.092457,-3.0296273,-1.648904,-4.7371492,-1.6729974,-3.0772057,0.11247884,-3.0968804,-1.1560228,-2.3933322,-1.1605009,-2.8213186,-1.5782652,-4.6486206,-1.7415292,-3.1284442,0.10402322,-3.055288,-1.1897236,-2.3613768,-1.0600625,-3.0908575,-1.650654,-4.9050293,-1.7385992,-3.21025,0.13727802,-3.116355,-1.1002331,-2.1821797,-1.2205786,-2.8654552,-1.5422157,-4.4919,-1.7579405,-3.138792,0.09618454,-3.053109,-1.1222043,-2.2532766,-1.2073436,-2.8351226,-1.5829172,-4.6982994,-1.7037547,-3.0528746,0.21077174,-3.0982714,-1.1503046,-2.3143356,-1.143485,-2.8691509,-1.6531498,-4.763996,-1.6951956,-3.0917344,0.17507097,-3.1269627,-1.1089005,-2.2884583,-1.1654736,-2.7926931,-1.6411592,-4.7840934,-1.6863438,-3.1571288,0.14825973,-3.1052425,-1.1222243,-2.3478646,-1.1453267,-2.8054924,-1.7132137,-4.722859,-1.7237116,-3.1040826,0.15092415,-3.0939264,-1.10282,-2.145674,-1.0875837,-2.575466,-1.5973561,-4.6842217,-1.7996285,-3.15033,0.10716784,-3.1098828,-1.1870733,-2.2837887,-1.1059555,-2.6667063,-1.6954683,-4.7078686,-1.6998771,-3.025008,0.11934444,-3.1208253


==> ieeeconf/data/dvae_pm_nba.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x5_gt,y5_gt,x6_gt,y6_gt,x7_gt,y7_gt,x8_gt,y8_gt,x9_gt,y9_gt,x10_gt,y10_gt,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x5_19,y5_19,x6_19,y6_19,x7_19,y7_19,x8_19,y8_19,x9_19,y9_19,x10_19,y10_19,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x5_18,y5_18,x6_18,y6_18,x7_18,y7_18,x8_18,y8_18,x9_18,y9_18,x10_18,y10_18,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16,x5_16,y5_16,x6_16,y6_16,x7_16,y7_16,x8_16,y8_16,x9_16,y9_16,x10_16,y10_16,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x5_17,y5_17,x6_17,y6_17,x7_17,y7_17,x8_17,y8_17,x9_17,y9_17,x10_17,y10_17,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x5_1,y5_1,x6_1,y6_1,x7_1,y7_1,x8_1,y8_1,x9_1,y9_1,x10_1,y10_1,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x5_0,y5_0,x6_0,y6_0,x7_0,y7_0,x8_0,y8_0,x9_0,y9_0,x10_0,y10_0,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x5_2,y5_2,x6_2,y6_2,x7_2,y7_2,x8_2,y8_2,x9_2,y9_2,x10_2,y10_2,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x5_3,y5_3,x6_3,y6_3,x7_3,y7_3,x8_3,y8_3,x9_3,y9_3,x10_3,y10_3,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x5_11,y5_11,x6_11,y6_11,x7_11,y7_11,x8_11,y8_11,x9_11,y9_11,x10_11,y10_11,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10,x5_10,y5_10,x6_10,y6_10,x7_10,y7_10,x8_10,y8_10,x9_10,y9_10,x10_10,y10_10,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x5_8,y5_8,x6_8,y6_8,x7_8,y7_8,x8_8,y8_8,x9_8,y9_8,x10_8,y10_8,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x5_9,y5_9,x6_9,y6_9,x7_9,y7_9,x8_9,y8_9,x9_9,y9_9,x10_9,y10_9,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x5_13,y5_13,x6_13,y6_13,x7_13,y7_13,x8_13,y8_13,x9_13,y9_13,x10_13,y10_13,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x5_12,y5_12,x6_12,y6_12,x7_12,y7_12,x8_12,y8_12,x9_12,y9_12,x10_12,y10_12,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x5_14,y5_14,x6_14,y6_14,x7_14,y7_14,x8_14,y8_14,x9_14,y9_14,x10_14,y10_14,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x5_15,y5_15,x6_15,y6_15,x7_15,y7_15,x8_15,y8_15,x9_15,y9_15,x10_15,y10_15,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x5_7,y5_7,x6_7,y6_7,x7_7,y7_7,x8_7,y8_7,x9_7,y9_7,x10_7,y10_7,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x5_6,y5_6,x6_6,y6_6,x7_6,y7_6,x8_6,y8_6,x9_6,y9_6,x10_6,y10_6,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x5_4,y5_4,x6_4,y6_4,x7_4,y7_4,x8_4,y8_4,x9_4,y9_4,x10_4,y10_4,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5,x5_5,y5_5,x6_5,y6_5,x7_5,y7_5,x8_5,y8_5,x9_5,y9_5,x10_5,y10_5
0,19.166515,26.9201,43.68383,28.8476,48.52438,31.328718,23.247868,23.160648,38.05608,13.843199,17.27406,29.217188,2.0184612,26.667149,17.332638,16.41207,46.971542,27.17692,27.619019,25.22645,0.90361977,27.668537,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437,18.249485,26.89803,43.413715,28.84738,47.53287,31.736368,22.14671,23.063547,37.250534,13.494089,16.894115,29.032515,2.531146,26.500187,16.260025,16.724249,46.073143,26.952549,26.448486,25.12769,1.4162846,27.50437
1,20.1778,26.927027,43.957207,28.810877,49.50002,30.962149,24.39569,23.224077,38.86572,14.143921,17.636501,29.369658,1.4997511,26.775467,18.473679,15.920288,47.82867,27.422218,28.83651,25.31562,0.425519,27.72516,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472,20.280418,26.9073,43.960533,28.837465,49.442944,31.213331,24.21434,23.183764,39.019455,13.919376,17.65876,29.181238,2.008274,26.790829,18.69014,16.030203,47.185295,27.36454,28.547153,25.289007,0.8706045,27.675472
2,21.195827,26.921339,44.300148,28.780687,50.486126,30.631948,25.569439,23.263199,39.68709,14.38978,17.987602,29.51058,0.9737911,26.92535,19.619667,15.511658,48.654312,27.654589,30.083519,25.4025,0.2100811,27.836718,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838,21.167297,26.909243,44.259216,28.778917,50.191044,30.849802,25.309326,23.246447,39.658176,14.199236,18.022736,29.359625,1.5120287,26.928232,19.691929,15.544821,48.61296,27.717485,29.907738,25.391996,0.5044098,27.805838
3,22.35791,26.959387,44.66348,28.74615,51.487495,30.334929,26.773357,23.322388,40.53233,14.58289,18.2883,29.64361,0.50551796,27.06266,20.792389,15.08046,49.440308,27.96966,31.309628,25.46077,-0.20738888,28.173939,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632,22.176956,26.890387,44.545944,28.760408,51.20601,30.498083,26.48978,23.266356,40.427807,14.448778,18.345703,29.515753,0.9481468,27.070131,20.800488,15.18965,49.45734,27.943918,31.156609,25.457891,0.3698187,27.90632
4,23.528492,27.10928,44.99501,28.678377,52.473812,30.08883,27.997269,23.40925,41.3505,14.72611,18.50364,29.73771,0.095321655,27.240969,21.976719,14.654579,50.25351,28.320719,32.57003,25.533638,-0.281559,28.38959,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584,23.37704,26.94689,44.91536,28.712015,52.213833,30.196756,27.708073,23.326965,41.27855,14.626587,18.616596,29.64374,0.48330402,27.195711,21.951561,14.729847,50.184666,28.26335,32.373123,25.488737,-0.2382555,28.274584
5,24.736622,27.239738,45.33384,28.591452,53.42836,29.90275,29.206951,23.491209,42.123528,14.788778,18.661179,29.855959,-0.27829933,27.361788,23.189651,14.24242,51.061188,28.712858,33.857197,25.586699,-0.42884922,28.39345,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015,24.54189,27.13147,45.24117,28.62195,53.207882,29.960943,28.953934,23.43247,42.081116,14.756035,18.788303,29.729841,0.07857323,27.389368,23.12173,14.31027,50.989697,28.623568,33.648956,25.564491,-0.09569931,28.497015
6,26.09013,27.42125,45.67646,28.49006,54.39928,29.72083,30.434021,23.548729,42.87451,14.791908,18.758598,29.941668,-0.5574894,27.363867,24.435081,13.817389,51.81537,29.136992,35.165382,25.625227,-0.3425293,27.988008,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159,25.765366,27.26519,45.579025,28.52841,54.155956,29.795782,30.164513,23.522894,42.818672,14.798704,18.905014,29.860003,-0.3005333,27.47725,24.334225,13.890917,51.779636,29.032469,34.938137,25.6204,-0.37249088,28.457159
7,27.449871,27.615038,46.0148,28.366648,55.367397,29.576399,31.681671,23.581688,43.60273,14.762159,18.804668,30.03464,-0.78304005,27.374878,25.66449,13.392469,52.54828,29.601679,36.47623,25.631138,-0.15208149,27.578016,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614,27.192444,27.468422,45.91299,28.419115,55.14728,29.606714,31.412663,23.573835,43.575687,14.78491,18.965778,29.937124,-0.5620985,27.443571,25.585491,13.456249,52.503304,29.470419,36.27706,25.655384,-0.13218498,27.955614
8,28.80729,27.824831,46.34646,28.245916,56.337322,29.492369,32.830208,23.670439,44.32742,14.67853,18.7669,30.087229,-0.8764601,27.402029,26.9043,12.970041,53.299397,30.093279,37.78297,25.59887,0.07063961,27.605219,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977,28.560795,27.676193,46.254208,28.286283,56.120174,29.476053,32.683678,23.59676,44.3058,14.7506695,18.99171,30.0348,-0.78735733,27.452286,26.807709,13.035591,53.22187,29.951803,37.593132,25.639954,0.07773304,27.499977
9,30.217377,28.080109,46.659653,28.135391,57.260387,29.466848,34.01414,23.722048,45.04565,14.582411,18.6731,30.150507,-0.92825985,27.415989,28.15028,12.55267,54.06426,30.633116,39.08062,25.5465,0.84423923,27.83298,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908,29.941837,27.899656,46.592503,28.160904,57.09235,29.425623,33.808636,23.711323,45.04569,14.634796,18.905155,30.07754,-0.8259201,27.476885,28.069672,12.604837,53.976208,30.456968,38.917892,25.586067,0.28632832,27.576908
10,31.645138,28.351202,46.965088,28.03304,58.177456,29.47325,35.18742,23.780489,45.759098,14.47916,18.546078,30.225138,-0.9236202,27.45104,29.40784,12.117549,54.80277,31.201288,40.38532,25.48936,2.7470388,27.77358,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534,31.384026,28.175657,46.899837,28.051924,57.983517,29.427622,35.028877,23.741915,45.75515,14.529007,18.786358,30.140902,-0.8713083,27.48062,29.317657,12.180573,54.73814,31.022612,40.20832,25.53615,1.3381014,27.86534
11,33.04709,28.593607,47.259968,27.96844,59.10738,29.513788,36.35538,23.83065,46.51838,14.38105,18.43871,30.293837,-0.8643913,27.49587,30.66306,11.71206,55.53484,31.7288,41.73946,25.379768,4.78061,28.55128,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828,32.84143,28.464071,47.20308,27.950436,58.918827,29.446798,36.20095,23.806646,46.468426,14.41946,18.634968,30.218382,-0.850914,27.526934,30.589214,11.749613,55.464252,31.61455,41.513535,25.476517,3.8462029,27.760828
12,34.480988,28.83729,47.496754,27.900078,60.052876,29.59418,37.50393,23.85315,47.292316,14.26351,18.363358,30.35961,-0.7228193,27.525368,31.947578,11.273149,56.244473,32.26365,43.079536,25.24086,6.6946783,28.76274,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027,34.258213,28.705381,47.499336,27.90235,59.866787,29.502386,37.378494,23.860193,47.25611,14.317686,18.536995,30.291452,-0.7629032,27.571917,31.849285,11.349539,56.20229,32.133564,42.8801,25.338753,5.7451563,28.760027
13,35.987038,29.09379,47.747166,27.84895,60.97488,29.751768,38.65418,23.891329,48.094418,14.14538,18.293678,30.398638,-0.5252714,27.578197,33.18914,10.86698,56.987568,32.79914,44.433857,25.12396,8.672238,29.16268,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197,35.705956,28.958632,47.707874,27.83159,60.795033,29.623384,38.515495,23.87454,48.03419,14.194164,18.476856,30.35438,-0.589715,27.598095,33.14815,10.898545,56.90407,32.674767,44.218647,25.187496,7.5513773,28.895197
14,37.47982,29.328661,48.03903,27.805977,61.854107,29.949617,39.79068,23.97967,48.91082,14.028749,18.210308,30.415789,-0.2544918,27.676418,34.447178,10.47614,57.76462,33.32668,45.74894,24.94541,10.574012,29.465292,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625,37.26165,29.228018,47.96387,27.788244,61.711033,29.82297,39.66307,23.92097,48.847614,14.072504,18.397331,30.38906,-0.35107994,27.65764,34.375767,10.496791,57.662235,33.214207,45.571434,25.083216,9.63679,29.317625
15,39.06394,29.565657,48.32086,27.774149,62.738964,30.126879,40.96295,24.01438,49.72443,13.935719,18.1829,30.472681,0.07359791,27.82811,35.71708,10.102308,58.523952,33.84957,47.072723,24.70118,12.269008,29.219408,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108,38.758636,29.458372,48.2782,27.747564,62.580837,30.027403,40.78671,24.030499,49.67021,13.953178,18.304268,30.402876,-0.030825615,27.768251,35.638794,10.116815,58.461224,33.743374,46.87393,24.871153,11.502719,29.619108
16,40.636738,29.735136,48.60187,27.7382,63.645153,30.333239,42.152798,24.011059,50.54165,13.85017,18.184269,30.504877,0.47344875,27.99722,36.99593,9.709819,59.253963,34.36196,48.38512,24.45961,14.100348,29.463518,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902,40.37781,29.693937,48.558804,27.722807,63.461933,30.210455,41.97009,24.040888,50.48355,13.86718,18.300957,30.463484,0.32392502,27.938484,36.90693,9.744966,59.21236,34.26706,48.20107,24.597256,13.126639,29.278902
17,42.18799,29.85034,48.82762,27.67883,64.5039,30.566282,43.286148,24.02809,51.40627,13.756899,18.177746,30.51367,0.94104004,28.17178,38.30148,9.32696,59.99168,34.88697,49.660046,24.229319,15.944207,29.87008,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987,41.943718,29.840792,48.842445,27.687973,64.3707,30.455076,43.160053,24.02617,51.30814,13.783117,18.312992,30.495218,0.76983166,28.119753,38.19727,9.34399,59.92931,34.777702,49.509678,24.344448,15.111184,29.55987
18,43.79509,29.942587,49.07063,27.619268,65.31477,30.837381,44.4334,24.029799,52.22575,13.652409,18.175346,30.5232,1.4690399,28.31537,39.578148,8.955679,60.75481,35.42964,50.90128,23.99044,16.442368,30.353048,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134,43.479637,29.94169,49.04902,27.622871,65.21463,30.706785,44.2756,24.053823,52.200184,13.684536,18.299198,30.495539,1.2693949,28.303034,39.52278,8.971304,60.676228,35.312622,50.768147,24.113537,16.966576,30.017134
19,45.40635,30.035448,49.35839,27.556238,66.0778,31.135317,45.567738,24.031668,53.01584,13.540009,18.18359,30.524958,2.0237684,28.469229,40.86398,8.59728,61.52981,35.97627,52.128296,23.785099,16.70618,30.37261,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515,45.103825,30.020136,49.29844,27.563461,66.01166,30.98216,45.416653,24.049591,53.003963,13.576952,18.296162,30.50937,1.8299961,28.443125,40.77306,8.618231,61.455227,35.865086,51.99612,23.869198,17.060928,30.511515
20,46.897392,30.030798,49.71923,27.472288,66.805305,31.433348,46.684917,24.055887,53.808743,13.42329,18.200127,30.510378,2.6202583,28.658121,42.15979,8.23518,62.283215,36.5016,53.31429,23.58664,16.839779,30.25611,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519,46.724827,30.105303,49.60606,27.49763,66.7527,31.303343,46.54307,24.045715,53.785954,13.461073,18.304405,30.50178,2.4183283,28.602816,42.06629,8.256467,62.237736,36.417046,53.210968,23.667637,17.222595,30.483519
21,48.370502,29.982279,50.02338,27.34869,67.52971,31.760717,47.79977,24.091839,54.611263,13.304329,18.247128,30.47463,3.250431,28.85235,43.46696,7.8303394,62.996563,36.99243,54.55312,23.504007,16.877682,30.018457,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047,48.160305,30.069185,50.00878,27.407299,67.46528,31.628325,47.652245,24.075462,54.577694,13.34281,18.33662,30.476877,3.0480843,28.80039,43.361736,7.890051,62.984753,36.94196,54.372112,23.467915,17.30566,30.3047
22,49.81723,29.87663,50.335556,27.25185,68.259605,32.1158,48.835823,24.106508,55.406384,13.171778,18.340229,30.436918,3.9417095,29.025331,44.729412,7.471159,63.69849,37.481003,55.847744,23.53229,16.641056,29.621359,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256,49.631104,29.996515,50.283474,27.267803,68.19275,31.965261,48.756977,24.126522,55.379353,13.22016,18.384968,30.423586,3.6984587,28.997358,44.66128,7.4871264,63.6798,37.425755,55.613377,23.432571,17.326656,30.023256
23,51.23986,29.740759,50.65569,27.146627,68.9344,32.45739,49.87938,24.132029,56.18926,13.011808,18.498997,30.387117,4.6648207,29.193697,45.9884,7.1411,64.43339,37.955452,57.078762,23.509758,16.099579,29.78855,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294,51.06199,29.869513,50.60707,27.178213,68.925186,32.33186,49.768715,24.133652,56.168125,13.080402,18.499939,30.389788,4.452345,29.169931,45.910774,7.138036,64.37183,37.919342,56.916996,23.519632,16.9859,29.594294
24,52.64966,29.584597,50.955204,27.068287,69.59161,32.78749,50.91789,24.174479,56.964725,12.862801,18.72839,30.334387,5.444808,29.386538,47.2465,6.797349,65.18272,38.433212,58.297688,23.40881,15.366971,30.06698,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331,52.468456,29.727594,50.927982,27.072527,69.56888,32.686047,50.81019,24.153868,56.941875,12.910032,18.693531,30.331,5.1811867,29.330324,47.16562,6.808463,65.118866,38.36504,58.119602,23.466278,16.328594,29.817331
25,54.03986,29.440866,51.30949,27.015968,70.26814,33.10513,51.8861,24.204239,57.735363,12.727989,19.03513,30.289598,6.237588,29.589228,48.51096,6.46599,65.90982,38.91717,59.514927,23.3245,14.8467,30.382471,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842,53.871494,29.541025,51.22227,26.998682,70.228424,33.01444,51.84351,24.209774,57.713238,12.76193,18.957798,30.276548,6.003274,29.535238,48.40834,6.473714,65.87135,38.837303,59.335148,23.346472,15.51776,30.124842
26,55.37826,29.178778,51.60791,26.98083,70.886734,33.39626,52.7968,24.2447,58.51112,12.609669,19.3932,30.233519,7.0633307,29.866549,49.79075,6.1313086,66.62112,39.37411,60.686047,23.278679,14.50743,30.479418,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625,55.256855,29.383608,51.607246,26.95436,70.90751,33.328102,52.78461,24.245,58.477207,12.625507,19.302483,30.237597,6.809266,29.74367,49.678204,6.155239,66.57873,39.329666,60.54878,23.273485,15.007346,30.463625
27,56.733067,28.91398,51.868317,26.98281,71.53858,33.72211,53.67593,24.277128,59.30209,12.509701,19.788849,30.177137,7.9065886,30.134699,51.03289,5.818239,67.32367,39.82402,61.8111,23.192238,14.337209,30.149569,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038,56.560635,29.09569,51.87713,26.932283,71.50369,33.62377,53.670345,24.2743,59.249264,12.510462,19.689709,30.177412,7.665738,30.0533,50.965103,5.8069267,67.29359,39.77462,61.704044,23.24728,14.668059,30.559038
28,58.087704,28.643366,52.09629,27.03225,72.15767,34.01782,54.49529,24.29678,60.102657,12.419458,20.251038,30.13859,8.824561,30.42758,52.27261,5.5251694,68.05646,40.28007,62.892498,23.1941,13.872239,30.44137,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273,57.919895,28.81056,52.134064,26.956434,72.1726,33.96074,54.541553,24.303736,60.03805,12.422163,20.108402,30.124754,8.522607,30.31843,52.180935,5.5060635,68.00107,40.222694,62.810963,23.142435,14.536857,30.160273
29,59.388004,28.402018,52.293568,27.08775,72.73875,34.29438,55.327106,24.315119,60.91483,12.34494,20.722649,30.060297,9.760152,30.719019,53.529293,5.251399,68.80528,40.74285,63.864017,23.12693,13.463391,30.545568,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846,59.261646,28.527487,52.351215,27.022186,72.77485,34.250687,55.33559,24.332386,60.83843,12.342585,20.605343,30.089632,9.488294,30.630636,53.41397,5.2388344,68.74286,40.689156,63.87676,23.170599,13.938218,30.498846
30,60.63827,28.156267,52.51134,27.14124,73.312386,34.5822,56.17825,24.339678,61.73843,12.3033695,21.250572,29.97721,10.6758375,31.042097,54.82623,4.9414597,69.533005,41.2181,64.77464,23.092009,13.051997,30.896547,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238,60.527348,28.290396,52.540276,27.081898,73.34557,34.522167,56.15929,24.349237,61.64671,12.276201,21.088097,29.988157,10.44761,30.921637,54.675343,4.961895,69.49031,41.163773,64.79316,23.086323,13.516837,30.611238
31,61.833958,27.91204,52.73504,27.209827,73.88198,34.90598,57.00799,24.36176,62.54936,12.27323,21.80299,29.888548,11.592389,31.36513,56.10648,4.672989,70.24973,41.679592,65.668884,23.148909,12.794919,30.783258,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291,61.754322,28.031372,52.771637,27.141235,73.915245,34.812675,57.006886,24.364298,62.465687,12.247627,21.639992,29.909819,11.352372,31.26272,55.96359,4.6466646,70.209885,41.633762,65.68139,23.075193,13.08487,30.987291
32,62.98171,27.613888,52.98418,27.273088,74.43672,35.23692,57.82503,24.41512,63.329456,12.23526,22.39901,29.77482,12.509742,31.688269,57.34226,4.4530888,70.96421,42.12427,66.66648,23.260769,13.574691,30.95511,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909,62.93333,27.777788,52.992203,27.21211,74.48372,35.150715,57.833797,24.388575,63.27135,12.229589,22.212326,29.814074,12.286838,31.591879,57.239147,4.411951,70.921776,42.078045,66.5579,23.15894,12.86799,30.849909
33,64.078384,27.415598,53.24529,27.313648,75.022026,35.55804,58.615337,24.511978,64.112755,12.208929,23.036678,29.63405,13.444907,32.02235,58.568287,4.26886,71.68958,42.53136,67.69756,23.36038,14.7816305,31.39248,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423,64.045616,27.465565,53.24219,27.28156,75.02288,35.48521,58.63441,24.462206,64.03991,12.189239,22.830627,29.690737,13.207688,31.915491,58.46268,4.1980762,71.626976,42.518227,67.56891,23.288954,14.036189,31.095423
34,65.13699,27.23654,53.53245,27.3563,75.55904,35.80572,59.379757,24.651379,64.8875,12.17453,23.723549,29.461409,14.387448,32.38474,59.803814,4.101879,72.415665,42.94789,68.68222,23.52125,16.15274,32.13501,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267,65.10859,27.291424,53.51514,27.314373,75.61069,35.797626,59.406414,24.573761,64.8189,12.166819,23.486755,29.539473,14.152217,32.2593,59.685223,4.0168905,72.3507,42.91373,68.6015,23.39115,15.40982,31.607267
35,66.14779,27.080597,53.8449,27.40668,76.1113,36.036022,60.142185,24.812447,65.656815,12.124978,24.45131,29.267988,15.3770075,32.77102,61.08376,3.9830692,73.12427,43.3701,69.50281,23.720839,17.49281,32.58507,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208,66.14069,27.121994,53.811474,27.357386,76.12792,36.02707,60.15745,24.728436,65.586,12.135975,24.195015,29.356817,15.09975,32.645096,60.910778,3.882314,73.07724,43.321697,69.567116,23.591825,16.85672,32.45208
36,67.14306,26.923988,54.16228,27.470018,76.66673,36.25827,60.867504,24.97807,66.41847,12.0776205,25.235298,29.08246,16.36858,33.20653,62.32781,3.8485997,73.81109,43.78018,70.166336,23.95328,18.768108,33.05307,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006,67.12956,26.969543,54.13074,27.412369,76.68078,36.250736,60.918446,24.902077,66.35009,12.083462,24.948708,29.151907,16.107857,33.04473,62.200817,3.7892706,73.783875,43.739582,70.32659,23.823,18.09549,32.850006
37,68.13219,26.78921,54.48833,27.550127,77.20641,36.481533,61.57723,25.149797,67.12711,11.992209,26.06126,28.8916,17.354977,33.62175,63.53304,3.7886698,74.50966,44.17247,70.76189,24.169699,19.346958,34.16258,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136,68.12386,26.811417,54.45371,27.482367,77.23121,36.463398,61.623905,25.074112,67.1093,12.03307,25.758133,28.961626,17.107525,33.498367,63.4397,3.6436446,74.46283,44.150867,70.941895,24.057579,19.352036,33.30136
38,69.06569,26.659399,54.824566,27.65255,77.70814,36.66814,62.126072,25.384048,67.83835,11.906209,26.930172,28.66828,18.365929,34.0091,64.71267,3.7379797,75.19667,44.53903,71.3905,24.496078,20.063808,34.03757,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846,69.09508,26.699026,54.78639,27.570383,77.762405,36.679672,62.32667,25.246542,67.80448,11.933889,26.60907,28.76425,18.09333,33.91002,64.63277,3.607537,75.161766,44.54416,71.50949,24.26446,19.888107,34.502846
39,69.934746,26.589376,55.16145,27.776737,78.176125,36.81928,62.630764,25.638517,68.53247,11.840399,27.821758,28.43458,19.384296,34.39578,65.94404,3.5881703,75.86048,44.88876,71.956085,24.814608,20.78474,35.09083,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616,69.99111,26.579708,55.139935,27.683018,78.25304,36.85844,62.834133,25.503603,68.51592,11.845328,27.508038,28.53095,19.111725,34.298523,65.81412,3.5783494,75.84879,44.899082,72.129776,24.648165,20.59127,34.267616
40,70.75413,26.58277,55.493916,27.931597,78.62096,36.97779,63.112217,25.867529,69.241806,11.783888,28.75666,28.178808,20.427338,34.76928,67.133156,3.561999,76.48945,45.22075,72.433426,25.33235,21.49348,35.69386,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524,70.88887,26.504675,55.453854,27.716528,78.78302,37.03711,63.519176,25.631433,69.1823,11.787798,28.091045,28.389048,19.857727,34.575222,66.93029,3.3962176,76.477,45.247467,72.840126,24.799215,21.181698,34.546524
41,71.51695,26.61463,55.8297,28.118929,79.0377,37.151447,63.56557,26.05841,69.96418,11.7449,29.695023,27.931988,21.49147,35.142582,68.26124,3.4751089,77.10275,45.55022,72.93269,25.90676,22.15263,36.09291,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673,71.76556,26.4474,55.757305,27.763937,79.306694,37.214962,64.19874,25.750051,69.843605,11.736183,28.672783,28.242846,20.593712,34.84498,68.01785,3.2334526,77.088005,45.58523,73.53617,24.988457,21.747494,34.852673
42,72.24805,26.71642,56.146404,28.329397,79.42266,37.316433,63.96802,26.210857,70.67378,11.71864,30.671177,27.686129,22.558151,35.529602,69.405945,3.3954794,77.70203,45.84097,73.45372,26.470558,23.14849,36.61439,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134,72.61069,26.414454,56.05393,27.8189,79.82261,37.394245,64.86884,25.85195,70.504654,11.687478,29.248917,28.10174,21.33044,35.11283,69.08198,3.0586631,77.68219,45.907322,74.23174,25.17927,22.285843,35.103134
43,72.918144,26.86534,56.45451,28.553461,79.77767,37.476032,64.36224,26.308428,71.366425,11.68304,31.69199,27.430618,23.62355,35.88454,70.56104,3.3663003,78.28341,46.0936,74.08317,26.966679,24.096493,36.90716,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596,73.445,26.402546,56.345463,27.873005,80.32672,37.565914,65.51827,25.947054,71.162125,11.643965,29.82507,27.958006,22.058807,35.368896,70.14909,2.8822777,78.265945,46.213326,74.932846,25.367443,22.919304,35.346596
44,73.48985,27.06556,56.76395,28.787588,80.125015,37.64403,64.61532,26.388248,72.07923,11.71106,32.719578,27.152548,24.674637,36.16364,71.703224,3.2823703,78.859406,46.31639,74.78506,27.48601,25.31239,37.34186,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036,74.25227,26.395554,56.633038,27.930239,80.824745,37.731056,66.16053,26.030258,71.81557,11.598123,30.40102,27.81346,22.772285,35.60556,71.20379,2.7071278,78.846115,46.509354,75.65779,25.545258,23.501217,35.559036
45,74.001816,27.204128,57.087536,29.021246,80.47099,37.82279,64.8319,26.371447,72.75593,11.74896,33.76274,26.869738,25.765789,36.50293,72.79814,3.21083,79.464096,46.50801,75.44822,27.965921,26.542137,37.67505,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032,75.02864,26.407925,56.92027,27.989544,81.31944,37.896687,66.7714,26.093328,72.46847,11.570292,30.973728,27.663614,23.474117,35.81461,72.24728,2.5225532,79.423256,46.803253,76.38674,25.726898,24.179329,35.768032
46,74.53454,27.337788,57.420773,29.250162,80.80609,38.02094,65.028114,26.291899,73.44467,11.829599,34.82659,26.565588,26.862907,36.87263,73.825424,3.2166598,80.04136,46.64509,76.08659,28.51327,27.49221,37.661663,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561,75.77676,26.40849,57.209713,28.047428,81.80717,38.063625,67.37019,26.124199,73.11209,11.544456,31.537716,27.512787,24.177475,36.04854,73.27714,2.3430498,80.00278,47.091927,77.10671,25.881609,24.82491,35.9561
47,75.04764,27.50293,57.768818,29.48675,81.13985,38.22423,65.17028,26.16548,74.12957,11.901479,35.9083,26.23575,27.964802,37.21555,74.867645,3.2650096,80.55661,46.61576,76.62129,29.17291,28.745129,38.102848,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925,76.53108,26.397385,57.502285,28.10242,82.293465,38.23394,67.96204,26.145168,73.75318,11.529513,32.101543,27.358355,24.88153,36.283012,74.28195,2.1786616,80.575775,47.36272,77.82674,26.037779,25.380669,36.09925


==> ieeeconf/data/lstm_nba.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x5_gt,y5_gt,x6_gt,y6_gt,x7_gt,y7_gt,x8_gt,y8_gt,x9_gt,y9_gt,x10_gt,y10_gt,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x5_19,y5_19,x6_19,y6_19,x7_19,y7_19,x8_19,y8_19,x9_19,y9_19,x10_19,y10_19,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x5_18,y5_18,x6_18,y6_18,x7_18,y7_18,x8_18,y8_18,x9_18,y9_18,x10_18,y10_18,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16,x5_16,y5_16,x6_16,y6_16,x7_16,y7_16,x8_16,y8_16,x9_16,y9_16,x10_16,y10_16,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x5_17,y5_17,x6_17,y6_17,x7_17,y7_17,x8_17,y8_17,x9_17,y9_17,x10_17,y10_17,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x5_1,y5_1,x6_1,y6_1,x7_1,y7_1,x8_1,y8_1,x9_1,y9_1,x10_1,y10_1,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x5_0,y5_0,x6_0,y6_0,x7_0,y7_0,x8_0,y8_0,x9_0,y9_0,x10_0,y10_0,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x5_2,y5_2,x6_2,y6_2,x7_2,y7_2,x8_2,y8_2,x9_2,y9_2,x10_2,y10_2,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x5_3,y5_3,x6_3,y6_3,x7_3,y7_3,x8_3,y8_3,x9_3,y9_3,x10_3,y10_3,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x5_11,y5_11,x6_11,y6_11,x7_11,y7_11,x8_11,y8_11,x9_11,y9_11,x10_11,y10_11,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10,x5_10,y5_10,x6_10,y6_10,x7_10,y7_10,x8_10,y8_10,x9_10,y9_10,x10_10,y10_10,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x5_8,y5_8,x6_8,y6_8,x7_8,y7_8,x8_8,y8_8,x9_8,y9_8,x10_8,y10_8,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x5_9,y5_9,x6_9,y6_9,x7_9,y7_9,x8_9,y8_9,x9_9,y9_9,x10_9,y10_9,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x5_13,y5_13,x6_13,y6_13,x7_13,y7_13,x8_13,y8_13,x9_13,y9_13,x10_13,y10_13,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x5_12,y5_12,x6_12,y6_12,x7_12,y7_12,x8_12,y8_12,x9_12,y9_12,x10_12,y10_12,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x5_14,y5_14,x6_14,y6_14,x7_14,y7_14,x8_14,y8_14,x9_14,y9_14,x10_14,y10_14,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x5_15,y5_15,x6_15,y6_15,x7_15,y7_15,x8_15,y8_15,x9_15,y9_15,x10_15,y10_15,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x5_7,y5_7,x6_7,y6_7,x7_7,y7_7,x8_7,y8_7,x9_7,y9_7,x10_7,y10_7,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x5_6,y5_6,x6_6,y6_6,x7_6,y7_6,x8_6,y8_6,x9_6,y9_6,x10_6,y10_6,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x5_4,y5_4,x6_4,y6_4,x7_4,y7_4,x8_4,y8_4,x9_4,y9_4,x10_4,y10_4,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5,x5_5,y5_5,x6_5,y6_5,x7_5,y7_5,x8_5,y8_5,x9_5,y9_5,x10_5,y10_5
0,19.16652,26.9201,43.68383,28.8476,48.52438,31.32872,23.24787,23.16065,38.05608,13.8432,17.27406,29.21719,2.01846,26.66715,17.33264,16.41207,46.97154,27.17692,27.61902,25.22645,0.90362,27.66854,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118,19.53406,26.567892,43.54321,28.73151,49.017185,32.56402,23.791988,24.23681,39.030865,13.118721,17.968933,29.648447,2.8794425,26.30885,17.576275,16.3466,48.125072,27.182472,27.32104,25.046026,1.7360638,28.538118
1,20.1778,26.92703,43.95721,28.81088,49.50002,30.96215,24.39569,23.22408,38.86572,14.14392,17.6365,29.36966,1.49975,26.77547,18.47368,15.92029,47.82867,27.42222,28.83651,25.31562,0.42552,27.72516,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994,18.767492,26.589035,43.06081,28.26248,48.18782,32.045776,23.628119,23.294971,38.76428,13.854582,17.203033,29.17822,2.6008053,27.24517,17.838894,16.543291,45.914608,27.251287,28.511562,25.51609,0.9245506,28.354994
2,21.19583,26.92134,44.30015,28.78069,50.48613,30.63195,25.56944,23.2632,39.68709,14.38978,17.9876,29.51058,0.97379,26.92535,19.61967,15.51166,48.65431,27.65459,30.08352,25.4025,0.21008,27.83672,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834,20.251875,27.621572,44.30756,28.967192,49.620605,31.089075,25.289564,23.715984,39.653187,14.394325,17.59211,29.840351,2.1856577,27.678825,19.619154,16.16868,48.124435,28.095964,29.879229,25.66969,0.8582797,28.579834
3,22.35791,26.95939,44.66348,28.74615,51.4875,30.33493,26.77336,23.32239,40.53233,14.58289,18.2883,29.64361,0.50552,27.06266,20.79239,15.08046,49.44031,27.96966,31.30963,25.46077,-0.20739,28.17394,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516,21.604958,27.612026,44.57082,29.049517,50.8308,30.371548,26.521507,23.909332,39.8115,14.621276,17.747637,29.78152,1.0954434,27.552946,21.09964,15.486884,49.169388,28.679691,30.921593,25.126501,0.8323481,28.359516
4,23.52849,27.10928,44.99501,28.67838,52.47381,30.08883,27.99727,23.40925,41.3505,14.72611,18.50364,29.73771,0.09532,27.24097,21.97672,14.65458,50.25351,28.32072,32.57003,25.53364,-0.28156,28.38959,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192,23.092495,27.390543,44.716183,28.947458,52.155075,29.96392,27.978447,24.0115,40.410084,14.701077,18.242743,29.763655,0.24815871,27.46274,22.27618,14.825349,50.10242,29.099215,32.097694,24.92371,0.5469026,28.744192
5,24.73662,27.23974,45.33384,28.59145,53.42836,29.90275,29.20695,23.49121,42.12353,14.78878,18.66118,29.85596,-0.2783,27.36179,23.18965,14.24242,51.06119,28.71286,33.8572,25.5867,-0.42885,28.39345,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625,24.382458,27.35547,44.870594,28.73523,53.22414,29.75394,29.373474,24.092413,41.09634,14.743812,18.523256,29.820137,-0.48063838,27.59219,23.259212,14.266083,50.806084,29.387306,33.400078,25.047485,0.47139686,28.949625
6,26.09013,27.42125,45.67646,28.49006,54.39928,29.72083,30.43402,23.54873,42.87451,14.79191,18.7586,29.94167,-0.55749,27.36387,24.43508,13.81739,51.81537,29.13699,35.16538,25.62523,-0.34253,27.98801,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912,25.609838,27.48545,45.160942,28.544395,54.102604,29.689022,30.669573,24.17416,41.88845,14.818333,18.565397,29.948206,-1.0083346,27.831202,24.283009,13.817034,51.488346,29.718275,34.799458,25.315567,0.3246677,28.891912
7,27.44987,27.61504,46.0148,28.36665,55.3674,29.5764,31.68167,23.58169,43.60273,14.76216,18.80467,30.03464,-0.78304,27.37488,25.66449,13.39247,52.54828,29.60168,36.47623,25.63114,-0.15208,27.57802,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851,26.9347,27.705336,45.52653,28.370272,54.88006,29.613632,31.849266,24.21916,42.698177,14.853,18.42073,30.035543,-1.3986201,27.950514,25.347092,13.365655,52.171844,30.124893,36.21562,25.506458,0.38686085,28.27851
8,28.80729,27.82483,46.34646,28.24592,56.33732,29.49237,32.83021,23.67044,44.32742,14.67853,18.7669,30.08723,-0.87646,27.40203,26.9043,12.97004,53.2994,30.09328,37.78297,25.59887,0.07064,27.60522,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033,28.363419,27.966156,45.919678,28.243969,55.714725,29.542124,32.987095,24.229443,43.509834,14.866655,18.271584,30.117851,-1.6372392,28.02885,26.481571,12.912823,52.90712,30.650614,37.633343,25.545301,0.6123233,27.781033
9,30.21738,28.08011,46.65965,28.13539,57.26039,29.46685,34.01414,23.72205,45.04565,14.58241,18.6731,30.15051,-0.92826,27.41599,28.15028,12.55267,54.06426,30.63312,39.08062,25.5465,0.84424,27.83298,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002,29.801615,28.204123,46.25684,28.137173,56.656982,29.46118,33.991623,24.25637,44.28391,14.785053,18.136948,30.138924,-1.7363377,28.079462,27.647823,12.445084,53.63767,31.227556,38.992252,25.449696,0.8058656,27.965002
10,31.64514,28.3512,46.96509,28.03304,58.17746,29.47325,35.18742,23.78049,45.7591,14.47916,18.54608,30.22514,-0.92362,27.45104,29.40784,12.11755,54.80277,31.20129,40.38532,25.48936,2.74704,27.77358,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278,31.197462,28.464115,46.58569,28.030706,57.58139,29.39843,35.01697,24.235596,45.015175,14.610459,17.972734,30.139765,-1.808691,28.03954,28.778984,11.939018,54.346893,31.82479,40.314163,25.268059,1.5657846,28.337278
11,33.04709,28.59361,47.25997,27.96844,59.10738,29.51379,36.35538,23.83065,46.51838,14.38105,18.43871,30.29384,-0.86439,27.49587,30.66306,11.71206,55.53484,31.7288,41.73946,25.37977,4.78061,28.55128,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452,32.60861,28.789513,47.015827,27.938961,58.439777,29.429813,36.179127,24.249962,45.745995,14.395932,17.776228,30.214394,-1.7825665,27.932268,29.939968,11.445853,55.15484,32.46103,41.74664,25.080486,3.7083902,28.105452
12,34.48099,28.83729,47.49675,27.90008,60.05288,29.59418,37.50393,23.85315,47.29232,14.26351,18.36336,30.35961,-0.72282,27.52537,31.94758,11.27315,56.24447,32.26365,43.07954,25.24086,6.69468,28.76274,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458,34.113174,29.175665,47.44442,27.93997,59.448177,29.587425,37.43493,24.317497,46.553047,14.32751,17.64139,30.395506,-1.5067803,27.937973,31.306845,11.119164,56.093597,33.15124,43.31592,24.945902,6.0833087,29.080458
13,35.98704,29.09379,47.74717,27.84895,60.97488,29.75177,38.65418,23.89133,48.09442,14.14538,18.29368,30.39864,-0.52527,27.5782,33.18914,10.86698,56.98757,32.79914,44.43386,25.12396,8.67224,29.16268,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199,35.70533,29.456863,47.793533,27.88691,60.53454,29.769857,38.70045,24.322824,47.50891,14.170827,17.648344,30.490265,-1.0885329,27.903399,32.77864,10.706507,57.092133,33.779716,44.916534,24.777285,8.249301,29.412199
14,37.47982,29.32866,48.03903,27.80598,61.85411,29.94962,39.79068,23.97967,48.91082,14.02875,18.21031,30.41579,-0.25449,27.67642,34.44718,10.47614,57.76462,33.32668,45.74894,24.94541,10.57401,29.46529,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831,37.19351,29.735851,47.915226,27.835407,61.392517,30.013151,39.774204,24.341225,48.328953,14.086068,17.576633,30.532007,-0.7537221,27.96803,34.039463,10.342695,57.832672,34.390663,46.282063,24.656414,10.0158205,29.7831
15,39.06394,29.56566,48.32086,27.77415,62.73896,30.12688,40.96295,24.01438,49.72443,13.93572,18.1829,30.47268,0.0736,27.82811,35.71708,10.10231,58.52395,33.84957,47.07272,24.70118,12.26901,29.21941,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703,38.64957,29.942194,48.074314,27.766993,62.20188,30.28613,40.846004,24.371513,49.193142,13.98857,17.519531,30.5069,-0.4210711,28.088226,35.25091,9.978836,58.6001,34.962185,47.604877,24.423653,11.673926,29.980703
16,40.63674,29.73514,48.60187,27.7382,63.64516,30.33324,42.1528,24.01106,50.54165,13.85017,18.18427,30.50488,0.47345,27.99722,36.99593,9.70982,59.25396,34.36196,48.38512,24.45961,14.10035,29.46352,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188,40.213264,30.146135,48.273678,27.727757,63.024685,30.55166,42.0235,24.39517,50.09943,13.956426,17.501682,30.50785,-0.11306964,28.293577,36.450497,9.655479,59.412464,35.523983,48.97113,24.100487,13.196671,29.519188
17,42.18799,29.85034,48.82762,27.67883,64.5039,30.56628,43.28615,24.02809,51.40627,13.7569,18.17775,30.51367,0.94104,28.17178,38.30148,9.32696,59.99168,34.88697,49.66005,24.22932,15.94421,29.87008,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831,41.800514,30.312437,48.546154,27.713802,63.94794,30.797564,43.281208,24.418016,51.001987,13.978053,17.55535,30.560642,0.30676448,28.567303,37.71412,9.3343115,60.224255,36.114746,50.38408,23.762936,14.930319,29.71831
18,43.79509,29.94259,49.07063,27.61927,65.31478,30.83738,44.4334,24.0298,52.22575,13.65241,18.17535,30.5232,1.46904,28.31537,39.57815,8.95568,60.75481,35.42964,50.90128,23.99044,16.44237,30.35305,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777,43.390533,30.369347,48.81131,27.652983,64.918976,30.975159,44.519665,24.421894,51.93566,13.927582,17.651144,30.55235,0.8469502,28.78363,39.021667,8.949432,61.021793,36.655857,51.78763,23.411959,16.774363,30.259777
19,45.40635,30.03545,49.35839,27.55624,66.0778,31.13532,45.56774,24.03167,53.01584,13.54001,18.18359,30.52496,2.02377,28.46923,40.86398,8.59728,61.52981,35.97627,52.1283,23.7851,16.70618,30.37261,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254,44.98403,30.374401,48.989597,27.563377,65.74277,31.150295,45.64334,24.386438,52.77534,13.866051,17.701982,30.461634,1.420983,28.934603,40.29568,8.6152,61.700615,37.152267,53.047176,23.081116,17.087578,30.916254
20,46.89739,30.0308,49.71923,27.47229,66.80531,31.43335,46.68492,24.05589,53.80874,13.42329,18.20013,30.51038,2.62026,28.65812,42.15979,8.23518,62.28322,36.5016,53.31429,23.58664,16.83978,30.25611,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898,46.75168,30.351965,49.3037,27.459585,66.59584,31.360344,46.948505,24.30244,53.765446,13.732512,17.821033,30.334293,2.0709279,29.032879,41.695675,8.225258,62.607395,37.6371,54.474506,22.797888,17.064571,30.741898
21,48.3705,29.98228,50.02338,27.34869,67.52971,31.76072,47.79977,24.09184,54.61126,13.30433,18.24713,30.47463,3.25043,28.85235,43.46696,7.83034,62.99656,36.99243,54.55312,23.50401,16.87768,30.01846,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093,48.42494,30.333569,49.7331,27.361984,67.36385,31.670986,48.22034,24.26078,54.744072,13.648222,17.8888,30.263746,2.7145402,29.220718,43.10319,7.8564053,63.5344,38.145004,55.86067,22.590141,17.061607,30.372093
22,49.81723,29.87663,50.33556,27.25185,68.25961,32.1158,48.83582,24.10651,55.40639,13.17178,18.34023,30.43692,3.94171,29.02533,44.72941,7.47116,63.69849,37.481,55.84774,23.53229,16.64106,29.62136,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424,49.86893,30.274734,50.053738,27.23635,67.97351,32.019314,49.27159,24.240385,55.527843,13.588201,17.815523,30.189806,3.2859075,29.425282,44.344025,7.464937,64.273674,38.613876,57.098354,22.532715,17.058659,30.009424
23,51.23986,29.74076,50.65569,27.14663,68.93441,32.45739,49.87938,24.13203,56.18926,13.01181,18.499,30.38712,4.66482,29.1937,45.9884,7.1411,64.43339,37.95545,57.07876,23.50976,16.09958,29.78855,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467,51.13971,30.142418,50.290936,27.124176,68.54006,32.38801,50.149612,24.220865,56.16833,13.500496,17.711908,30.112507,3.8660762,29.591087,45.45634,7.1182966,64.89901,39.066597,58.263313,22.606424,16.77333,29.583467
24,52.64966,29.5846,50.9552,27.06829,69.59162,32.78749,50.91789,24.17448,56.96473,12.8628,18.72839,30.33439,5.44481,29.38654,47.2465,6.79735,65.18272,38.43321,58.29769,23.40881,15.36697,30.06698,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179,52.343258,30.005878,50.528767,27.035532,69.14414,32.742767,51.01777,24.241013,56.745163,13.395743,17.678055,30.094543,4.537221,29.774973,46.562782,6.8544874,65.51611,39.562687,59.373672,22.71303,16.134394,29.89179
25,54.03986,29.44087,51.30949,27.01597,70.26815,33.10513,51.8861,24.20424,57.73536,12.72799,19.03513,30.2896,6.23759,29.58923,48.51096,6.46599,65.90983,38.91717,59.51493,23.3245,14.8467,30.38247,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058,53.531662,29.823912,50.746426,26.977318,69.76161,33.05356,51.901466,24.256977,57.297325,13.270564,17.722368,30.079971,5.2890925,29.954533,47.662273,6.5583124,66.13289,40.06365,60.46255,22.737446,15.269648,30.377058
26,55.37826,29.17878,51.60791,26.98083,70.88674,33.39626,52.7968,24.2447,58.51112,12.60967,19.3932,30.23352,7.06333,29.86655,49.79075,6.13131,66.62112,39.37411,60.68605,23.27868,14.50743,30.47942,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017,54.752373,29.66339,51.008877,26.970415,70.42343,33.34834,52.779617,24.27977,57.876625,13.16337,17.875124,30.095142,6.0898857,30.134802,48.82142,6.2494626,66.75666,40.580173,61.561794,22.703423,14.646272,30.812017
27,56.73307,28.91398,51.86832,26.98281,71.53859,33.72211,53.67593,24.27713,59.30209,12.5097,19.78885,30.17714,7.90659,30.1347,51.03289,5.81824,67.32367,39.82402,61.8111,23.19224,14.33721,30.14957,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146,55.97179,29.411963,51.243355,26.985075,71.022255,33.619316,53.60185,24.326862,58.507996,13.069492,18.102575,30.074047,6.923771,30.354856,50.035816,5.909924,67.36241,41.055225,62.62716,22.644407,14.302799,30.884146
28,58.08771,28.64337,52.09629,27.03225,72.15768,34.01782,54.49529,24.29678,60.10266,12.41946,20.25104,30.13859,8.82456,30.42758,52.27261,5.52517,68.05646,40.28007,62.8925,23.1941,13.87224,30.44137,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928,57.242504,29.119867,51.46159,27.024866,71.62072,33.903114,54.402054,24.362045,59.24011,12.989807,18.432732,30.028286,7.811998,30.578064,51.25758,5.5765095,67.99111,41.49352,63.667213,22.539381,14.207654,30.383928
29,59.38801,28.40202,52.29357,27.08775,72.73875,34.29438,55.32711,24.31512,60.91483,12.34494,20.72265,30.0603,9.76015,30.71902,53.52929,5.2514,68.80529,40.74285,63.86402,23.12693,13.46339,30.54557,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695,58.53841,28.817337,51.647694,27.137604,72.22503,34.184155,55.138027,24.397923,59.999393,12.951945,18.865267,29.99599,8.813924,30.851543,52.488316,5.317511,68.648834,41.96333,64.631714,22.554241,13.89203,30.624695
30,60.63827,28.15627,52.51134,27.14124,73.31239,34.5822,56.17825,24.33968,61.73843,12.30337,21.25057,29.97721,10.67584,31.0421,54.82623,4.94146,69.53301,41.2181,64.77465,23.09201,13.052,30.89655,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294,59.851646,28.483116,51.83696,27.220226,72.88902,34.406498,55.917946,24.352818,60.85618,12.874368,19.403559,29.882156,9.882803,31.08387,53.76433,5.0465283,69.37995,42.405453,65.56445,22.528534,13.605987,30.764294
31,61.83396,27.91204,52.73504,27.20983,73.88199,34.90598,57.00799,24.36176,62.54936,12.27323,21.80299,29.88855,11.59239,31.36513,56.10648,4.67299,70.24974,41.67959,65.66889,23.14891,12.79492,30.78326,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109,61.14145,28.166428,52.046566,27.30899,73.57969,34.637302,56.72476,24.309202,61.760273,12.851976,20.027475,29.753128,10.9650345,31.349764,55.136833,4.767311,70.100746,42.87925,66.446495,22.5564,13.289367,31.167109
32,62.98171,27.61389,52.98418,27.27309,74.43673,35.23692,57.82503,24.41512,63.32946,12.23526,22.39901,29.77482,12.50974,31.68827,57.34226,4.45309,70.96422,42.12427,66.66648,23.26077,13.57469,30.95511,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733,62.38216,27.861618,52.26549,27.379208,74.273834,34.868515,57.525253,24.236633,62.697437,12.82347,20.662909,29.58037,12.017476,31.582438,56.534637,4.474634,70.809044,43.302273,67.32539,22.634039,13.0963955,31.003733
33,64.07839,27.4156,53.24529,27.31365,75.02203,35.55804,58.61534,24.51198,64.11276,12.20893,23.03668,29.63405,13.44491,32.02235,58.56829,4.26886,71.68959,42.53136,67.69757,23.36038,14.78163,31.39248,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694,63.65348,27.54167,52.59576,27.46672,75.05556,35.163082,58.42568,24.218506,63.725216,12.84264,21.352627,29.454456,13.094695,31.870832,57.968697,4.1937666,71.606674,43.76369,68.37069,22.797697,13.787043,31.03694
34,65.137,27.23654,53.53245,27.3563,75.55905,35.80572,59.37976,24.65138,64.8875,12.17453,23.72355,29.46141,14.38745,32.38474,59.80382,4.10188,72.41567,42.94789,68.68223,23.52125,16.15274,32.13501,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312,64.85001,27.294003,52.96261,27.52891,75.85553,35.486267,59.32339,24.250872,64.759544,12.888295,22.061497,29.338604,14.166348,32.208218,59.38053,3.9454515,72.43402,44.2136,69.49668,22.976303,15.070198,31.446312
35,66.14779,27.0806,53.8449,27.40668,76.1113,36.03602,60.14219,24.81245,65.65682,12.12498,24.45131,29.26799,15.37701,32.77102,61.08376,3.98307,73.12427,43.3701,69.50281,23.72084,17.49281,32.58507,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418,65.94929,27.101957,53.336178,27.55719,76.60555,35.793816,60.154175,24.346996,65.739,12.9365835,22.810701,29.180338,15.174839,32.59488,60.746685,3.7327774,73.2549,44.65653,70.59861,23.20525,16.593058,32.22418
36,67.14306,26.92399,54.16228,27.47002,76.66674,36.25827,60.8675,24.97807,66.41848,12.07762,25.2353,29.08246,16.36858,33.20653,62.32781,3.8486,73.81109,43.78018,70.16634,23.95328,18.76811,33.05307,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204,66.918434,26.968605,53.686028,27.506256,77.303604,36.09001,60.867973,24.452145,66.62067,12.942445,23.595871,28.94803,16.047848,33.0115,62.060795,3.5854347,74.019104,45.06325,71.51511,23.45116,18.03201,32.678204
37,68.13219,26.78921,54.48833,27.55013,77.20642,36.48153,61.57723,25.1498,67.12712,11.99221,26.06126,28.8916,17.35498,33.62175,63.53304,3.78867,74.50967,44.17247,70.76189,24.1697,19.34696,34.16258,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622,67.82084,26.911802,54.025608,27.420776,77.94041,36.370132,61.49755,24.558666,67.43274,12.95324,24.459805,28.718422,16.833729,33.490097,63.30038,3.4690747,74.7672,45.442165,72.20335,23.738905,19.309216,33.05622
38,69.06569,26.6594,54.82457,27.65255,77.70815,36.66814,62.12607,25.38405,67.83836,11.90621,26.93017,28.66828,18.36593,34.0091,64.71267,3.73798,75.19668,44.53903,71.39051,24.49608,20.06381,34.03757,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169,68.66393,26.856539,54.32431,27.437666,78.426125,36.59597,62.077602,24.67664,68.15913,12.989149,25.394268,28.551662,17.725845,33.940952,64.43461,3.415386,75.48611,45.78326,72.66606,24.025198,20.13876,34.1169
39,69.93475,26.58938,55.16145,27.77674,78.17613,36.81928,62.63077,25.63852,68.53248,11.8404,27.82176,28.43458,19.3843,34.39578,65.94404,3.58817,75.86048,44.88876,71.95609,24.81461,20.78474,35.09083,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045,69.06723,26.748606,54.170216,27.480177,78.85941,36.57857,62.488895,24.365395,68.923874,13.624497,25.502487,28.2971,18.704836,34.199596,65.07582,3.2942297,75.834114,46.461994,73.7648,24.051939,20.876177,34.251045
40,70.75413,26.58277,55.49392,27.9316,78.62096,36.97779,63.11222,25.86753,69.24181,11.78389,28.75666,28.17881,20.42734,34.76928,67.13316,3.562,76.48945,45.22075,72.43343,25.33235,21.49348,35.69386,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556,69.583405,26.66691,54.167965,27.575415,79.160645,36.669647,63.049385,24.178823,69.70187,14.093538,25.83642,28.087296,19.816277,34.520958,65.81471,3.2303116,76.20264,46.96319,74.62565,24.101969,21.626078,34.480556
41,71.51696,26.61463,55.8297,28.11893,79.0377,37.15145,63.56557,26.05841,69.96419,11.7449,29.69502,27.93199,21.49147,35.14258,68.26124,3.47511,77.10276,45.55022,72.9327,25.90676,22.15263,36.09291,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297,70.16386,26.66786,54.3401,27.647188,79.47314,36.816044,63.725025,24.039007,70.47223,14.483327,26.321198,27.906881,20.894585,34.825825,66.6515,3.2260597,76.633484,47.360756,75.45472,24.16242,22.373882,34.674297
42,72.24805,26.71642,56.1464,28.3294,79.42266,37.31643,63.96802,26.21086,70.67379,11.71864,30.67118,27.68613,22.55815,35.5296,69.40595,3.39548,77.70203,45.84097,73.45373,26.47056,23.14849,36.61439,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414,70.71335,26.698849,54.575356,27.699722,79.77378,36.97337,64.363014,23.912495,71.15143,14.818538,26.84028,27.75987,21.87841,35.08639,67.467125,3.2715962,77.0591,47.674065,76.19576,24.211733,23.076582,34.83414
43,72.91815,26.86534,56.45451,28.55346,79.77767,37.47603,64.36225,26.30843,71.36643,11.68304,31.69199,27.43062,23.62355,35.88454,70.56105,3.3663,78.28341,46.0936,74.08318,26.96668,24.09649,36.90716,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789,71.21753,26.738142,54.8148,27.73913,80.050255,37.11863,64.92411,23.793104,71.74669,15.118511,27.343458,27.642849,22.78015,35.30914,68.217316,3.3458784,77.468155,47.92807,76.85017,24.240639,23.746914,34.96789
44,73.48986,27.06556,56.76395,28.78759,80.12502,37.64403,64.61532,26.38825,72.07924,11.71106,32.71958,27.15255,24.67464,36.16364,71.70323,3.28237,78.85941,46.31639,74.78507,27.48601,25.31239,37.34186,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895,71.68339,26.797295,55.025967,27.766903,80.315,37.243027,65.42224,23.686264,72.26994,15.376684,27.85234,27.548834,23.610077,35.506,68.89614,3.4234326,77.83848,48.159016,77.43272,24.261393,24.374233,35.079895
45,74.00182,27.20413,57.08754,29.02125,80.471,37.82279,64.83191,26.37145,72.75593,11.74896,33.76274,26.86974,25.76579,36.50293,72.79815,3.21083,79.4641,46.50801,75.44823,27.96592,26.54214,37.67505,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932,72.12134,26.871464,55.21145,27.787035,80.5656,37.349648,65.87031,23.589563,72.744934,15.600126,28.366978,27.469,24.38709,35.680176,69.52083,3.4985297,78.18278,48.373425,77.963264,24.275928,24.967974,35.171932
46,74.53454,27.33779,57.42077,29.25016,80.80609,38.02094,65.02812,26.2919,73.44467,11.8296,34.82659,26.56559,26.86291,36.87263,73.82543,3.21666,80.04136,46.64509,76.0866,28.51327,27.49221,37.66166,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658,72.53766,26.952534,55.377502,27.80304,80.79772,37.44556,66.27637,23.497463,73.1872,15.798804,28.879827,27.396358,25.12777,35.83627,70.10444,3.572474,78.51505,48.570595,78.45652,24.28293,25.532951,35.247658
47,75.04764,27.50293,57.76882,29.48675,81.13985,38.22423,65.17029,26.16548,74.12958,11.90148,35.9083,26.23575,27.9648,37.21555,74.86765,3.26501,80.55661,46.61576,76.6213,29.17291,28.74513,38.10285,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066,72.934044,27.036621,55.527676,27.815643,81.01067,37.535282,66.64686,23.405874,73.60122,15.977368,29.383251,27.327484,25.834044,35.97812,70.6504,3.6445858,78.83663,48.751442,78.91783,24.282516,26.084402,35.3066


==> ieeeconf/data/lstm_springs5.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5
0,0.41920054,-0.5596874,-0.04232844,0.062130746,0.4179856,-0.518381,-0.23392059,0.47333512,-0.035314985,0.04576585,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854,0.42989382,-0.57252085,-0.055440664,0.05233021,0.40261406,-0.5008641,-0.234505,0.45041913,-0.0027846396,0.052085854
1,0.40062755,-0.66225,-0.27968636,-0.021563405,0.41910344,-0.76837856,-0.37171704,0.20273562,0.2518752,-0.02014165,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405,0.39966667,-0.65866494,-0.2736736,-0.024428982,0.4220763,-0.7707666,-0.3561585,0.21034163,0.23762965,-0.023700405
2,0.33635217,-0.70693487,-0.49277768,-0.12160464,0.42022127,-1.018376,-0.49169305,-0.093496345,0.5426808,-0.10194731,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313,0.33954662,-0.6997081,-0.49786666,-0.12542771,0.4235373,-1.027999,-0.4846118,-0.0961303,0.54326844,-0.10738313
3,0.2279553,-0.7013732,-0.6709431,-0.24488035,0.42133912,-1.2683735,-0.5972336,-0.40175235,0.8282465,-0.19874097,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075,0.22598457,-0.6928226,-0.6704623,-0.24570106,0.4207862,-1.2805998,-0.58051836,-0.4008924,0.8209194,-0.20425075
4,0.08231895,-0.6589814,-0.807805,-0.39466822,0.42245698,-1.518371,-0.69178414,-0.7078638,1.0987581,-0.30799717,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382,0.08002351,-0.6515587,-0.8121662,-0.39853305,0.4219206,-1.5249288,-0.6787621,-0.70440483,1.0934157,-0.31325382
5,-0.08898864,-0.5976595,-0.90170914,-0.5702418,0.42357484,-1.7683685,-0.7782094,-0.99840295,1.3438579,-0.42597002,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268,-0.09071873,-0.59120536,-0.90228003,-0.5711652,0.4257414,-1.7693002,-0.7655856,-0.9986309,1.3336163,-0.42870268
6,-0.27092397,-0.53792703,-0.95552176,-0.7670556,0.4246927,-2.018366,-0.8583295,-1.261826,1.5531887,-0.54822946,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691,-0.27144575,-0.5362927,-0.9586718,-0.76630497,0.42964318,-2.0155299,-0.8496846,-1.2617465,1.5463963,-0.5487691
7,-0.44664305,-0.5006937,-0.97582984,-0.97746754,0.42581055,-2.2683635,-0.9326753,-1.4893618,1.7170247,-0.6702789,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116,-0.4476964,-0.50041854,-0.98169905,-0.9768566,0.43111396,-2.2649918,-0.9280233,-1.4894223,1.715445,-0.66847116
8,-0.59944576,-0.50491446,-0.97167426,-1.1918846,0.4269284,-2.518361,-1.00047,-1.6755822,1.8269293,-0.7881842,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903,-0.6012371,-0.50404316,-0.9782261,-1.1927104,0.4307247,-2.516831,-1.0004715,-1.674658,1.8309803,-0.7860903
9,-0.71475637,-0.5653995,-0.95300853,-1.4001563,0.42804623,-2.7683585,-1.0598123,-1.8186331,1.8763794,-0.8991403,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828,-0.7166481,-0.56400615,-0.95926106,-1.4011551,0.42949316,-2.7690558,-1.062018,-1.8167115,1.883872,-0.8967828
10,-0.78189623,-0.6910398,-0.92911315,-1.5930119,0.42916408,-3.018356,-1.1080123,-1.9201348,1.8612866,-1.0019066,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845,-0.7834215,-0.6893596,-0.93360233,-1.5934258,0.42914662,-3.0203643,-1.111492,-1.9168365,1.8699718,-0.9993845
11,-0.79542637,-0.8836673,-0.9071956,-1.7633344,0.43028194,-3.2683535,-1.1420144,-1.9847975,1.7803642,-1.0970576,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103,-0.79683936,-0.8828957,-0.909669,-1.7627875,0.4304292,-3.270604,-1.1451308,-1.9785026,1.7862365,-1.0944103
12,-0.75588644,-1.1376988,-0.89137757,-1.9070921,0.4313998,-3.518351,-1.1588374,-2.0198162,1.6352919,-1.1870135,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977,-0.75625896,-1.1354823,-0.8907387,-1.9073541,0.4322665,-3.5196679,-1.1604897,-2.0111337,1.6352259,-1.1841977
13,-0.6698281,-1.4406219,-0.8822105,-2.023801,0.43251765,-3.7683485,-1.1559701,-2.0341198,1.4306622,-1.2758415,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669,-0.66838694,-1.4364805,-0.87809336,-2.0257413,0.43439782,-3.767454,-1.1550632,-2.0247808,1.4238198,-1.2733669
14,-0.5491298,-1.7742847,-0.87678325,-2.1164632,0.4336355,-4.018346,-1.1316726,-2.0375555,1.1737019,-1.3688446,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859,-0.5475134,-1.7680459,-0.8688217,-2.1191666,0.43644875,-4.0147624,-1.1269568,-2.029593,1.1627746,-1.3667859
15,-0.4096646,-2.1168532,-0.869397,-2.1909995,0.43475336,-4.2683434,-1.0851591,-2.0400774,0.8737998,-1.4719815,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035,-0.40851858,-2.1100054,-0.8582351,-2.1932216,0.43832248,-4.2612486,-1.0763017,-2.0344937,0.86261636,-1.470035
16,-0.26947945,-2.445218,-0.8527008,-2.255276,0.43587118,-4.518341,-1.0166571,-2.0510046,0.54187936,-1.5911769,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104,-0.2675824,-2.4382927,-0.8390045,-2.2568245,0.44013697,-4.5063677,-1.004174,-2.0482411,0.5322713,-1.590104
17,-0.14670065,-2.7375796,-0.8191123,-2.3178718,0.43698904,-4.7683387,-0.927363,-2.0783844,0.18968073,-1.7316035,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336,-0.14426157,-2.730333,-0.80373305,-2.3190687,0.4414531,-4.748614,-0.91273385,-2.0779903,0.18309575,-1.7319336
18,-0.05742024,-2.9759114,-0.76230836,-2.3867795,0.4381069,-4.981664,-0.8193237,-2.128498,-0.17098007,-1.897014,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404,-0.05517912,-2.9678793,-0.74617326,-2.3883739,0.44138375,-4.9822,-0.80524457,-2.128981,-0.17250654,-1.8993404
19,-0.013819174,-3.1480148,-0.6785576,-2.4682329,0.43922475,-4.7316666,-0.6952894,-2.2055166,-0.5289034,-2.0892024,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793,-0.0010347478,-3.1760755,-0.66489905,-2.4941087,0.44329286,-4.784053,-0.71102494,-2.2288558,-0.5076933,-2.1105793
20,-0.022756046,-3.2489252,-0.567692,-2.5658367,0.4403426,-4.481669,-0.5585723,-2.3113117,-0.87408644,-2.3076568,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618,-0.0232438,-3.2649543,-0.5602951,-2.58922,0.44188845,-4.4645863,-0.57526517,-2.321346,-0.8512162,-2.3250618
21,-0.084992714,-3.281501,-0.4335638,-2.6801248,0.44146046,-4.2316713,-0.41294524,-2.4454174,-1.198142,-2.549451,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788,-0.08541531,-3.296081,-0.4327192,-2.6982584,0.44153285,-4.192754,-0.42742616,-2.4509206,-1.1795688,-2.5666788
22,-0.1951499,-3.2561247,-0.28391153,-2.8086104,0.44257832,-3.981674,-0.26259235,-2.6051354,-1.4945272,-2.8093872,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825,-0.1922586,-3.2719305,-0.28753316,-2.823425,0.43953273,-3.9419646,-0.27645165,-2.6095536,-1.4785713,-2.825825
23,-0.34239548,-3.1895485,-0.12964107,-2.9463172,0.44369614,-3.7316763,-0.11210841,-2.7857738,-1.7585732,-3.080382,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274,-0.33848166,-3.2045581,-0.13345562,-2.9592717,0.43662024,-3.7018783,-0.12626079,-2.7876508,-1.7417628,-3.0918274
24,-0.51177835,-3.1030183,0.016383668,-3.0867023,0.444814,-3.481679,0.03347413,-2.981006,-1.9873347,-3.354059,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118,-0.50968635,-3.113475,0.015747115,-3.0977585,0.43445987,-3.4679654,0.018945694,-2.9763486,-1.9685909,-3.3575118
25,-0.68604153,-3.0198934,0.1408769,-3.2228327,0.44593185,-3.2316813,0.16866651,-3.1833432,-2.1792943,-3.6214797,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367,-0.68681073,-3.0228932,0.14416678,-3.2307262,0.43365812,-3.2358613,0.15399453,-3.1698391,-2.161141,-3.6160367
26,-0.8476901,-2.9630365,0.23177959,-3.3486304,0.4470497,-2.981684,0.28755474,-3.3846984,-2.333974,-3.8739474,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714,-0.85097265,-2.957521,0.23694895,-3.351751,0.4338537,-3.0009902,0.27366105,-3.3633347,-2.3189125,-3.8607714
27,-0.98106116,-2.9522789,0.27978897,-3.4599912,0.44816756,-2.7316864,0.38391978,-3.5770204,-2.4515145,-4.103786,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847,-0.9858786,-2.9389846,0.28346363,-3.4576552,0.43457758,-2.7602224,0.37219727,-3.551453,-2.4405603,-4.085847
28,-1.0741445,-3.0022469,0.2795515,-3.5556037,0.44928542,-2.481689,0.45147476,-3.7529657,-2.5322857,-4.305024,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727,-1.079227,-2.9832385,0.27874437,-3.5484922,0.43596363,-2.5129955,0.4434847,-3.7273629,-2.5264928,-4.285727
29,-1.1199371,-3.120801,0.23034793,-3.6373339,0.45040327,-2.2316914,0.48422837,-3.9065652,-2.5765803,-4.473904,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455,-1.1240529,-3.0988905,0.22371274,-3.6270783,0.43802282,-2.2602654,0.4810239,-3.8844676,-2.5761147,-4.456455
30,-1.1171744,-3.3082545,0.13616975,-3.7101085,0.4515211,-1.981694,0.47695932,-4.0338335,-2.584433,-4.609171,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797,-1.1187454,-3.2874677,0.124717034,-3.6985865,0.44070923,-2.003423,0.4780093,-4.017854,-2.58828,-4.5952797
31,-1.0703611,-3.5574534,0.005171913,-3.7813027,0.45263895,-1.7316965,0.4257621,-4.133263,-2.5555885,-4.712112,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584,-1.0675577,-3.5418727,-0.00837265,-3.769815,0.44307482,-1.7440412,0.42880628,-4.12393,-2.560711,-4.7017584
32,-0.9891123,-3.8546937,-0.15142521,-3.8597128,0.4537568,-1.481699,0.3286031,-4.2061415,-2.4896183,-4.786347,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037,-0.98097366,-3.8467412,-0.16411926,-3.8489194,0.44513962,-1.4848001,0.33173275,-4.2024026,-2.4943104,-4.779037
33,-0.8868977,-4.1813555,-0.3208332,-3.9542592,0.45487466,-1.2317015,0.18581071,-4.2566433,-2.3861697,-4.837401,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892,-0.8735202,-4.1826243,-0.33086658,-3.944337,0.44754893,-1.2284015,0.1877991,-4.256339,-2.3901694,-4.831892
34,-0.779357,-4.5160556,-0.4903832,-4.0726075,0.45599252,-0.98170394,0.00041941315,-4.291655,-2.2453063,-4.8721046,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501,-0.76093394,-4.526547,-0.49812472,-4.0637603,0.4516357,-0.9751838,0.0016643703,-4.293029,-2.2489088,-4.867501
35,-0.6824009,-4.837056,-0.6491671,-4.2199144,0.45711038,-0.73170644,-0.22170372,-4.320319,-2.0678923,-4.897897,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813,-0.660193,-4.8442483,-0.65465,-4.2122626,0.4566465,-0.723785,-0.22059411,-4.3208976,-2.0714712,-4.8934813
36,-0.6103327,-4.866732,-0.7894003,-4.3975124,0.4582282,-0.48170894,-0.47200266,-4.353153,-1.8559656,-4.921881,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427,-0.5895449,-5.087484,-0.7913648,-4.3913074,0.45778796,-0.47145826,-0.4735096,-4.350212,-1.8589433,-4.916427
37,-0.57421964,-4.5564537,-0.90731287,-4.5920916,0.45934606,-0.23171145,-0.7396678,-4.3967767,-1.6130382,-4.9440403,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471,-0.55900514,-4.7570076,-0.90323234,-4.571536,0.45524445,-0.2224769,-0.728961,-4.3876333,-1.6393393,-4.932471
38,-0.5807008,-4.2544856,-1.0034425,-4.7760367,0.4604639,0.018286059,-1.0123489,-4.452377,-1.3442835,-4.9565473,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667,-0.5709213,-4.327841,-1.0042484,-4.744528,0.4583652,0.023808032,-1.0042595,-4.4525704,-1.3778796,-4.9582667
39,-0.63136417,-3.9952416,-1.0822853,-4.922921,0.46158177,0.26828355,-1.277092,-4.519738,-1.0565714,-4.951629,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472,-0.6116988,-4.0670757,-1.0881588,-4.8125534,0.4576871,0.27443054,-1.2689756,-4.5375714,-1.1199629,-4.974472
40,-0.72274524,-3.8077524,-1.151355,-4.9854,0.46269962,0.51828104,-1.5214132,-4.5968857,-0.75833654,-4.923001,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609,-0.69146186,-3.8207583,-1.1554427,-4.768125,0.45432535,0.5204276,-1.5228866,-4.6454406,-0.8456272,-4.981609
41,-0.84692526,-3.7105541,-1.2197835,-4.870075,0.46381748,0.76827854,-1.734396,-4.6779447,-0.45928234,-4.8667393,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036,-0.79656327,-3.621902,-1.2049595,-4.6418896,0.44763497,0.76165706,-1.749459,-4.7528014,-0.57119405,-4.965036
42,-0.99263054,-3.7075212,-1.2966645,-4.697085,0.46493533,1.0182761,-1.9076852,-4.7511516,-0.16994406,-4.7818303,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285,-0.9202829,-3.4903386,-1.2388971,-4.45717,0.43931764,0.99703634,-1.9384727,-4.828475,-0.3157416,-4.914285
43,-1.1466784,-3.7908256,-1.3893794,-4.485126,0.46605316,1.2682736,-2.036256,-4.8036103,0.09885247,-4.6703005,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598,-1.0541286,-3.4343023,-1.2662034,-4.220025,0.4298827,1.2294784,-2.0870616,-4.854243,-0.09358019,-4.826598
44,-1.2955766,-3.9427161,-1.5021529,-4.259009,0.467171,1.5182711,-2.1188555,-4.823439,0.3365864,-4.536973,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813,-1.1864066,-3.4546351,-1.2930835,-3.9430835,0.4201858,1.4611709,-2.192676,-4.8200083,0.08259961,-4.707813
45,-1.4270751,-4.1379642,-1.635053,-4.0461473,0.46828887,1.7682686,-2.1580453,-4.8013887,0.53363764,-4.388911,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606,-1.303937,-3.5391204,-1.3243271,-3.6435292,0.41025418,1.6944811,-2.2540958,-4.7228403,0.20341754,-4.5671606
46,-1.5314834,-4.347153,-1.7835922,-3.8726277,0.46940672,2.018266,-2.159827,-4.732288,0.68182987,-4.234617,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567,-1.3952434,-3.6643286,-1.3642296,-3.3406954,0.3992942,1.9317844,-2.2718773,-4.566995,0.26450095,-4.4129567
47,-1.6026047,-4.5403676,-1.9390025,-3.759409,0.47052458,2.2682636,-2.1328769,-4.6160865,0.77487415,-4.083097,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757,-1.4530711,-3.799057,-1.4147673,-3.0559306,0.3877337,2.174027,-2.2466576,-4.3612504,0.26625633,-4.2531757


==> ieeeconf/data/svae_springs5.csv <==
,x0_gt,y0_gt,x1_gt,y1_gt,x2_gt,y2_gt,x3_gt,y3_gt,x4_gt,y4_gt,x0_7,y0_7,x1_7,y1_7,x2_7,y2_7,x3_7,y3_7,x4_7,y4_7,x0_18,y0_18,x1_18,y1_18,x2_18,y2_18,x3_18,y3_18,x4_18,y4_18,x0_19,y0_19,x1_19,y1_19,x2_19,y2_19,x3_19,y3_19,x4_19,y4_19,x0_12,y0_12,x1_12,y1_12,x2_12,y2_12,x3_12,y3_12,x4_12,y4_12,x0_4,y0_4,x1_4,y1_4,x2_4,y2_4,x3_4,y3_4,x4_4,y4_4,x0_0,y0_0,x1_0,y1_0,x2_0,y2_0,x3_0,y3_0,x4_0,y4_0,x0_3,y0_3,x1_3,y1_3,x2_3,y2_3,x3_3,y3_3,x4_3,y4_3,x0_6,y0_6,x1_6,y1_6,x2_6,y2_6,x3_6,y3_6,x4_6,y4_6,x0_2,y0_2,x1_2,y1_2,x2_2,y2_2,x3_2,y3_2,x4_2,y4_2,x0_13,y0_13,x1_13,y1_13,x2_13,y2_13,x3_13,y3_13,x4_13,y4_13,x0_15,y0_15,x1_15,y1_15,x2_15,y2_15,x3_15,y3_15,x4_15,y4_15,x0_10,y0_10,x1_10,y1_10,x2_10,y2_10,x3_10,y3_10,x4_10,y4_10,x0_9,y0_9,x1_9,y1_9,x2_9,y2_9,x3_9,y3_9,x4_9,y4_9,x0_5,y0_5,x1_5,y1_5,x2_5,y2_5,x3_5,y3_5,x4_5,y4_5,x0_1,y0_1,x1_1,y1_1,x2_1,y2_1,x3_1,y3_1,x4_1,y4_1,x0_17,y0_17,x1_17,y1_17,x2_17,y2_17,x3_17,y3_17,x4_17,y4_17,x0_11,y0_11,x1_11,y1_11,x2_11,y2_11,x3_11,y3_11,x4_11,y4_11,x0_14,y0_14,x1_14,y1_14,x2_14,y2_14,x3_14,y3_14,x4_14,y4_14,x0_8,y0_8,x1_8,y1_8,x2_8,y2_8,x3_8,y3_8,x4_8,y4_8,x0_16,y0_16,x1_16,y1_16,x2_16,y2_16,x3_16,y3_16,x4_16,y4_16
0,0.41920054,-0.5596874,-0.04232844,0.062130746,0.4179856,-0.518381,-0.23392059,0.47333512,-0.035314985,0.04576585,0.41962093,-0.56384796,-0.044487268,0.06375966,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.038267136,0.050724454,0.41933405,-0.5636531,-0.044487268,0.063759655,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.03826669,0.050715324,0.4193561,-0.56376255,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.2382145,0.47156483,-0.038267493,0.050718617,0.41921443,-0.5635741,-0.044487268,0.06375966,0.41848198,-0.51631105,-0.23821375,0.47156602,-0.03826669,0.050715134,0.4191124,-0.563336,-0.044487268,0.06375965,0.41848198,-0.51631105,-0.23821376,0.47156605,-0.03830895,0.051120974,0.41908085,-0.5632445,-0.044487238,0.063759655,0.41848198,-0.51631105,-0.23821376,0.47156602,-0.03826669,0.050715983,0.41907802,-0.56323874,-0.044487268,0.063759655,0.41848198,-0.51631105,-0.23821376,0.47156602,-0.03826934,0.05076553,0.4190675,-0.56322515,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.038267195,0.050717153,0.41905853,-0.56315106,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.03826675,0.050716862,0.41905737,-0.56313956,-0.044487298,0.06375964,0.41848198,-0.51631105,-0.23821376,0.47156602,-0.038268328,0.05074806,0.41905707,-0.56313777,-0.044487238,0.06375965,0.41848198,-0.51631105,-0.23821376,0.47156602,-0.03826675,0.05071726,0.41905737,-0.5631403,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.03826806,0.050743267,0.41905713,-0.56315243,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821375,0.47156605,-0.03826675,0.050716937,0.4190604,-0.56319636,-0.044487268,0.063759655,0.41848198,-0.51631105,-0.23821379,0.471566,-0.038266808,0.05071598,0.41905826,-0.5631685,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821375,0.47156602,-0.038268894,0.05075765,0.41908306,-0.56357616,-0.044487447,0.06375927,0.41848198,-0.51631105,-0.23821373,0.47156602,-0.038267016,0.05072201,0.41914493,-0.5637937,-0.044487238,0.063759655,0.41848198,-0.51631105,-0.23821376,0.47156602,-0.03826669,0.05071509,0.41910052,-0.56330574,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821375,0.47156602,-0.040255696,0.05260531,0.41916797,-0.5640311,-0.044487238,0.06375966,0.41848198,-0.51631105,-0.23821376,0.47156596,-0.038267016,0.050722364,0.41923082,-0.56420696,-0.044487268,0.06375967,0.41848198,-0.51631105,-0.23821378,0.47156602,-0.03837052,0.051296026
1,0.40062755,-0.66225,-0.27968636,-0.021563405,0.41910344,-0.76837856,-0.37171704,0.20273562,0.2518752,-0.02014165,0.39729336,-0.6647531,-0.28115028,-0.020645294,0.4162257,-0.7618537,-0.37697864,0.20355529,0.2507801,-0.016640875,0.39762127,-0.66504455,-0.28093624,-0.020611834,0.4162418,-0.761843,-0.37691128,0.2036367,0.25090498,-0.0166018,0.3977234,-0.66502464,-0.28096828,-0.020626228,0.41624188,-0.76184404,-0.37692124,0.20362559,0.25089633,-0.016606573,0.3978851,-0.66528755,-0.2808426,-0.020598147,0.4162509,-0.7618363,-0.37687877,0.20367232,0.25097752,-0.016583037,0.3979224,-0.66571337,-0.28077924,-0.020590488,0.4162347,-0.761838,-0.37687397,0.20371759,0.2514202,-0.016962927,0.3981358,-0.6657445,-0.28067183,-0.020554204,0.41626322,-0.76182264,-0.37681377,0.20374209,0.25110072,-0.016550485,0.3981342,-0.66577184,-0.28067562,-0.020556737,0.41626042,-0.76182365,-0.3768177,0.20374268,0.25115162,-0.016601339,0.39821184,-0.66580856,-0.2806547,-0.02055258,0.41626537,-0.76182073,-0.37680745,0.20374775,0.25111803,-0.016546346,0.3982237,-0.66587484,-0.28062847,-0.02054355,0.41626683,-0.7618184,-0.3767967,0.20375898,0.25113603,-0.016541138,0.39821532,-0.6658936,-0.28062937,-0.02054413,0.41626498,-0.7618189,-0.3767985,0.20376018,0.2511685,-0.01657315,0.39822668,-0.66588724,-0.28062373,-0.020541955,0.4162671,-0.76181793,-0.37679482,0.20376095,0.25113967,-0.016540553,0.3982175,-0.6658921,-0.2806288,-0.020543907,0.4162653,-0.76181877,-0.37679806,0.20376018,0.25116384,-0.016568098,0.3982364,-0.6658817,-0.28062725,-0.020543922,0.4162671,-0.7618182,-0.3767963,0.20375916,0.25113782,-0.016540658,0.39824298,-0.66585046,-0.28064084,-0.020549338,0.41626662,-0.7618193,-0.37680185,0.20375311,0.25112844,-0.016541969,0.3982255,-0.66588145,-0.28063875,-0.020548489,0.41626424,-0.7618198,-0.37680292,0.20375624,0.2511735,-0.016584236,0.39849076,-0.6656974,-0.28074026,-0.02060021,0.41626608,-0.76182556,-0.37684375,0.20370337,0.25109,-0.016558718,0.39847448,-0.6654926,-0.28082576,-0.020628411,0.41626224,-0.7618316,-0.37687698,0.20366532,0.25102797,-0.016566053,0.39742747,-0.6664055,-0.28105018,-0.020731587,0.41610992,-0.7618995,-0.3770828,0.20372614,0.25309154,-0.019484986,0.39874646,-0.66546434,-0.28087616,-0.02066138,0.41626433,-0.7618331,-0.3768985,0.20363623,0.25102353,-0.016573895,0.39877185,-0.66549695,-0.28100628,-0.0207212,0.41623172,-0.76185006,-0.37697506,0.2036022,0.25148708,-0.017127123
2,0.33635217,-0.70693487,-0.49277768,-0.12160464,0.42022127,-1.018376,-0.49169305,-0.093496345,0.5426808,-0.10194731,0.3364065,-0.7108357,-0.49066183,-0.11885782,0.41717744,-1.0121515,-0.4943142,-0.090754405,0.5427195,-0.09718023,0.33658907,-0.7108483,-0.490689,-0.11874346,0.41719258,-1.0121417,-0.49437398,-0.09068237,0.5427213,-0.097100735,0.33664298,-0.71091914,-0.49071193,-0.11875553,0.41719222,-1.0121464,-0.49437767,-0.09069066,0.54271454,-0.09711565,0.3367253,-0.71089005,-0.49071488,-0.118695945,0.41720113,-1.0121393,-0.4944061,-0.090653464,0.5427215,-0.09707172,0.33678842,-0.71084654,-0.4906502,-0.118608736,0.41719878,-1.0121279,-0.4943874,-0.090562835,0.5430566,-0.09740916,0.33684906,-0.71084416,-0.49071887,-0.11863276,0.4172135,-1.0121312,-0.49444464,-0.09060328,0.5427344,-0.09702131,0.33685437,-0.7108472,-0.49071202,-0.11862636,0.4172125,-1.0121306,-0.49444035,-0.09059562,0.54277825,-0.09706977,0.33688885,-0.7108619,-0.49072692,-0.11862702,0.4172156,-1.0121315,-0.49445188,-0.09059961,0.5427339,-0.097018525,0.3368948,-0.71084094,-0.49072286,-0.118620105,0.41721717,-1.0121298,-0.4944558,-0.09059234,0.5427371,-0.09701033,0.3368943,-0.7108382,-0.490717,-0.11861588,0.41721648,-1.0121292,-0.4944528,-0.090586945,0.5427653,-0.0970404,0.33689633,-0.7108376,-0.4907222,-0.11861889,0.41721743,-1.0121295,-0.4944566,-0.09059103,0.542738,-0.097009316,0.33689487,-0.71083856,-0.49071795,-0.11861642,0.41721666,-1.0121293,-0.4944534,-0.09058766,0.542761,-0.09703566,0.33690143,-0.7108456,-0.49072456,-0.11861969,0.41721743,-1.01213,-0.49445686,-0.09059225,0.5427368,-0.097010374,0.33690488,-0.71086216,-0.49072886,-0.118623175,0.4172168,-1.0121311,-0.49445572,-0.0905963,0.5427338,-0.09701379,0.33690077,-0.7108522,-0.49071926,-0.11861669,0.41721603,-1.01213,-0.49445164,-0.09058817,0.54277205,-0.09705266,0.3370444,-0.7110714,-0.49079058,-0.11864687,0.41721576,-1.0121436,-0.49445903,-0.090630695,0.54271424,-0.09705551,0.337045,-0.71114343,-0.4908089,-0.11867664,0.41721132,-1.01215,-0.4944475,-0.09065978,0.54269683,-0.097075164,0.33685738,-0.7107849,-0.49022964,-0.11834834,0.41716045,-1.0120904,-0.49411133,-0.090201005,0.5444515,-0.09942049,0.3372089,-0.71131325,-0.49086672,-0.11868892,0.4172131,-1.01216,-0.49445692,-0.09068288,0.5426841,-0.09710272,0.33725792,-0.7114243,-0.4908306,-0.118651986,0.4171996,-1.0121646,-0.49439833,-0.090642646,0.5430991,-0.0976367
3,0.2279553,-0.7013732,-0.6709431,-0.24488035,0.42133912,-1.2683735,-0.5972336,-0.40175235,0.8282465,-0.19874097,0.2262857,-0.70505154,-0.67232543,-0.24151087,0.41905284,-1.2649207,-0.5997648,-0.40060887,0.828604,-0.19496074,0.2262542,-0.7046102,-0.6722833,-0.24140315,0.4190463,-1.2649366,-0.59969604,-0.4005785,0.8286357,-0.19488639,0.22632399,-0.7047015,-0.67227983,-0.24141589,0.41904694,-1.2649381,-0.5997056,-0.40058118,0.82863677,-0.19489767,0.22627175,-0.7043799,-0.6722517,-0.24135397,0.41904578,-1.2649487,-0.59965426,-0.40056628,0.8286562,-0.19485396,0.22621492,-0.70397896,-0.67223585,-0.24128835,0.41900972,-1.2649919,-0.59958684,-0.40052262,0.82856107,-0.19501503,0.22619148,-0.70387876,-0.6722102,-0.24127251,0.41904807,-1.2649672,-0.5995752,-0.4005447,0.82868373,-0.1947963,0.22619414,-0.70386016,-0.67220944,-0.24126984,0.41904378,-1.2649721,-0.599571,-0.40054083,0.828671,-0.194821,0.22620687,-0.7038245,-0.6721999,-0.24126454,0.419049,-1.2649714,-0.59956396,-0.4005432,0.828689,-0.19479102,0.22618143,-0.7037377,-0.6721961,-0.24125242,0.4190499,-1.2649738,-0.5995516,-0.40053996,0.82869226,-0.19478182,0.22617799,-0.7037204,-0.67219627,-0.2412501,0.41904718,-1.2649767,-0.59954864,-0.40053728,0.82868385,-0.19479689,0.22617722,-0.7037219,-0.6721953,-0.24125029,0.41905004,-1.2649744,-0.5995493,-0.40053937,0.82869273,-0.19478044,0.22617835,-0.7037216,-0.6721961,-0.24125022,0.41904762,-1.2649764,-0.5995488,-0.40053764,0.8286853,-0.19479439,0.22618604,-0.70373386,-0.6721945,-0.24125192,0.41905004,-1.2649744,-0.5995505,-0.40053996,0.8286931,-0.19478148,0.22620514,-0.7037797,-0.67219514,-0.24125823,0.41904974,-1.2649735,-0.59955645,-0.40054178,0.82869256,-0.19478568,0.22619349,-0.7037455,-0.6721957,-0.24125353,0.4190462,-1.2649775,-0.59955114,-0.40053773,0.82868147,-0.19480461,0.22643256,-0.7041019,-0.67218065,-0.24130309,0.4190489,-1.2649763,-0.59958845,-0.40055722,0.8286957,-0.19482324,0.22651616,-0.7043694,-0.6721965,-0.24134216,0.41904867,-1.2649695,-0.59962666,-0.40056926,0.82868695,-0.1948493,0.22634798,-0.7035935,-0.6723527,-0.24120241,0.41869813,-1.2652096,-0.59953165,-0.40031385,0.828529,-0.19629103,0.22669014,-0.704532,-0.6721822,-0.24136373,0.41904905,-1.2649767,-0.5996378,-0.40057826,0.8286912,-0.19487184,0.22677042,-0.70463836,-0.6721668,-0.24137527,0.41900092,-1.2650197,-0.5996282,-0.40055248,0.8285561,-0.19516084
4,0.08231895,-0.6589814,-0.807805,-0.39466822,0.42245698,-1.518371,-0.69178414,-0.7078638,1.0987581,-0.30799717,0.08130342,-0.6605383,-0.809564,-0.39432326,0.42075858,-1.5156202,-0.69500726,-0.7090105,1.101109,-0.30558464,0.08120388,-0.6601432,-0.80940616,-0.39421022,0.4208025,-1.5156133,-0.69484925,-0.70897555,1.1012135,-0.30550754,0.081242085,-0.66028947,-0.8094115,-0.39421377,0.42079493,-1.515618,-0.6948579,-0.7089676,1.1012056,-0.3055173,0.081155375,-0.6600094,-0.8093116,-0.39414924,0.42082605,-1.5156099,-0.6947573,-0.70895207,1.101269,-0.3054704,0.081086665,-0.65966725,-0.8091983,-0.39409634,0.42083722,-1.5156188,-0.6946276,-0.7089385,1.1011801,-0.30564266,0.08101748,-0.65962875,-0.8091589,-0.39405745,0.4208742,-1.5155953,-0.69460654,-0.7089267,1.1013614,-0.30540094,0.08101885,-0.6596185,-0.8091525,-0.39405608,0.42087278,-1.5155973,-0.6945983,-0.70892584,1.1013429,-0.3054273,0.08101027,-0.6596227,-0.8091351,-0.39404398,0.42087963,-1.5155942,-0.69458413,-0.70892024,1.1013734,-0.30539304,0.08098389,-0.6595474,-0.80911326,-0.39403182,0.42088804,-1.515591,-0.6945624,-0.708918,1.1013874,-0.3053817,0.080981866,-0.6595317,-0.8091091,-0.39403102,0.42088768,-1.5155919,-0.6945568,-0.708918,1.1013762,-0.30539766,0.08097927,-0.65953434,-0.8091092,-0.3940296,0.42088956,-1.5155904,-0.69455826,-0.7089176,1.1013899,-0.30537975,0.08098176,-0.65953326,-0.8091092,-0.39403087,0.42088786,-1.5155917,-0.6945572,-0.70891786,1.1013782,-0.30539504,0.0809845,-0.6595519,-0.8091105,-0.39403027,0.42088842,-1.515591,-0.6945599,-0.708917,1.1013887,-0.3053811,0.080999926,-0.6595993,-0.80912024,-0.3940355,0.42088413,-1.5155929,-0.69456995,-0.70891714,1.1013824,-0.30538642,0.08099283,-0.65956366,-0.8091129,-0.3940335,0.42088467,-1.5155936,-0.69456065,-0.70891744,1.1013687,-0.30540648,0.08113144,-0.66005933,-0.809158,-0.3940558,0.4208545,-1.5156088,-0.69461405,-0.7089028,1.1013426,-0.30542845,0.081209615,-0.66030824,-0.8092215,-0.3940934,0.4208306,-1.5156178,-0.6946783,-0.7089075,1.1013047,-0.30545762,0.081295356,-0.6593049,-0.8091307,-0.3941219,0.42064872,-1.5158876,-0.6944594,-0.7089278,1.1005782,-0.30715564,0.08127703,-0.6606184,-0.8092196,-0.39409053,0.420816,-1.5156281,-0.6946823,-0.70888853,1.1012893,-0.30547643,0.081342,-0.6607893,-0.8092121,-0.39409414,0.42077532,-1.5156901,-0.6946607,-0.7088738,1.101078,-0.305794
5,-0.08898864,-0.5976595,-0.90170914,-0.5702418,0.42357484,-1.7683685,-0.7782094,-0.99840295,1.3438579,-0.42597002,-0.089391574,-0.59878206,-0.9026367,-0.57053185,0.4218276,-1.7679914,-0.78080916,-1.0003223,1.3470737,-0.42510256,-0.0898256,-0.59854054,-0.9023915,-0.5704031,0.42189237,-1.7679015,-0.78072137,-1.0002978,1.3471954,-0.4250561,-0.08986764,-0.5986576,-0.9023787,-0.5704113,0.42188838,-1.7679098,-0.78071964,-1.0002843,1.3471959,-0.4250582,-0.09011717,-0.5984848,-0.90223575,-0.5703319,0.42192867,-1.7678528,-0.78066653,-1.0002738,1.3472703,-0.42502975,-0.09030838,-0.5982675,-0.90205693,-0.5702479,0.42194155,-1.7678096,-0.7805784,-1.000248,1.3471296,-0.42501605,-0.09043731,-0.59827816,-0.9020236,-0.5702122,0.42198274,-1.7677599,-0.7805943,-1.0002528,1.3473862,-0.42498493,-0.09044665,-0.5982724,-0.9020106,-0.57020843,0.42198133,-1.76776,-0.7805863,-1.0002495,1.3473613,-0.4249859,-0.09050067,-0.59829015,-0.9019836,-0.5701954,0.421991,-1.7677481,-0.7805801,-1.000244,1.3474064,-0.42497796,-0.09052566,-0.5982435,-0.901959,-0.5701777,0.42199832,-1.7677337,-0.780572,-1.0002434,1.3474221,-0.42497158,-0.090527385,-0.59823245,-0.901952,-0.570175,0.4219975,-1.7677333,-0.78056747,-1.0002422,1.3474061,-0.424972,-0.09053056,-0.59823567,-0.9019542,-0.57017446,0.42199966,-1.7677311,-0.7805704,-1.0002432,1.347425,-0.4249704,-0.09052797,-0.59823376,-0.9019525,-0.57017505,0.4219978,-1.7677331,-0.7805679,-1.0002424,1.347409,-0.4249718,-0.090534866,-0.59824914,-0.90195364,-0.5701759,0.42199928,-1.7677326,-0.78057003,-1.0002419,1.3474247,-0.42497084,-0.09053044,-0.5982813,-0.9019624,-0.57018405,0.42199615,-1.7677395,-0.78057283,-1.0002406,1.3474189,-0.42497385,-0.090530664,-0.5982557,-0.9019526,-0.57017887,0.42199555,-1.7677374,-0.7805667,-1.0002401,1.3473984,-0.42497388,-0.090635076,-0.59864223,-0.90195245,-0.57022357,0.42198354,-1.7677813,-0.7805648,-1.0002067,1.3474016,-0.42498818,-0.090556875,-0.5988079,-0.9020252,-0.57027555,0.4219596,-1.7678216,-0.78058916,-1.0002062,1.3473605,-0.4250074,-0.090122,-0.59793377,-0.90182567,-0.57021785,0.4217688,-1.7679404,-0.78035074,-1.000146,1.3461456,-0.4253524,-0.090719014,-0.59909344,-0.90197194,-0.57027984,0.42195687,-1.7678317,-0.78056705,-1.0001723,1.3473712,-0.42500916,-0.09078884,-0.59925467,-0.9019042,-0.5702781,0.42191425,-1.7678702,-0.7805041,-1.0001285,1.3470823,-0.42503613
6,-0.27092397,-0.53792703,-0.95552176,-0.7670556,0.4246927,-2.018366,-0.8583295,-1.261826,1.5531887,-0.54822946,-0.26978514,-0.53840405,-0.956467,-0.76814735,0.42318165,-2.019777,-0.86067843,-1.2659197,1.5574048,-0.54951096,-0.2706652,-0.53806543,-0.95621896,-0.76799226,0.4232001,-2.019733,-0.8606476,-1.2659248,1.5574833,-0.54944134,-0.27078754,-0.53810346,-0.9561828,-0.7679762,0.42319515,-2.0197315,-0.86065453,-1.2659025,1.557487,-0.54944015,-0.27120438,-0.53789556,-0.9560625,-0.7678902,0.4232059,-2.0197093,-0.860629,-1.2659143,1.5575284,-0.54939955,-0.27154768,-0.537607,-0.95593196,-0.76778954,0.42319828,-2.0196943,-0.86059314,-1.2659142,1.5572147,-0.54939395,-0.27177247,-0.5375626,-0.9559,-0.7677603,0.42321676,-2.0196805,-0.8606017,-1.2659267,1.5575979,-0.5493214,-0.27179387,-0.53754294,-0.95588905,-0.767753,0.4232147,-2.0196803,-0.86059844,-1.2659242,1.5575439,-0.5493365,-0.2719027,-0.5375129,-0.9558609,-0.7677328,0.4232173,-2.019675,-0.86059654,-1.265921,1.5576185,-0.54929817,-0.27194703,-0.53745437,-0.9558493,-0.7677189,0.42321867,-2.0196724,-0.86059326,-1.2659259,1.5576279,-0.54928565,-0.27195117,-0.53743994,-0.95584536,-0.76771563,0.42321745,-2.0196724,-0.86059135,-1.2659256,1.5575929,-0.5492961,-0.2719562,-0.5374435,-0.9558468,-0.7677161,0.42321885,-2.019672,-0.8605926,-1.2659266,1.5576295,-0.54928327,-0.27195224,-0.537441,-0.9558455,-0.7677157,0.4232176,-2.0196724,-0.86059153,-1.2659256,1.5575986,-0.5492941,-0.27196676,-0.5374496,-0.95584315,-0.7677149,0.42321864,-2.0196717,-0.8605926,-1.2659245,1.5576309,-0.5492825,-0.27196223,-0.5374782,-0.9558437,-0.7677188,0.4232179,-2.0196722,-0.8605939,-1.2659204,1.5576296,-0.5492861,-0.2719618,-0.53745294,-0.95584047,-0.7677148,0.42321652,-2.0196726,-0.8605912,-1.2659216,1.5575824,-0.54930013,-0.27224424,-0.53764313,-0.9557559,-0.7676914,0.42320934,-2.019668,-0.8605926,-1.2658641,1.5576489,-0.54927415,-0.27214223,-0.53781706,-0.9557895,-0.76773083,0.42320168,-2.0196779,-0.86060363,-1.2658439,1.5576291,-0.54930884,-0.2713501,-0.53713834,-0.9558123,-0.7676441,0.42311746,-2.0196798,-0.86047924,-1.2658157,1.5555116,-0.5494734,-0.27254227,-0.53788006,-0.95568407,-0.7676806,0.42319402,-2.0196702,-0.8605965,-1.2657988,1.5576671,-0.5492729,-0.27277768,-0.5378783,-0.9555845,-0.76762843,0.42316216,-2.0196788,-0.86057067,-1.2657479,1.5571529,-0.54938793
7,-0.44664305,-0.5006937,-0.97582984,-0.97746754,0.42581055,-2.2683635,-0.9326753,-1.4893618,1.7170247,-0.6702789,-0.44461173,-0.49738508,-0.9797386,-0.9774276,0.42493,-2.2701278,-0.93487597,-1.4938359,1.7217593,-0.6725599,-0.44575056,-0.49756595,-0.979523,-0.97735745,0.42492032,-2.2701416,-0.9348205,-1.4938229,1.7218426,-0.67255336,-0.44589663,-0.49764615,-0.97949034,-0.97734034,0.42491084,-2.2701426,-0.9348356,-1.4938052,1.7218527,-0.6725445,-0.4464543,-0.4976868,-0.97937876,-0.97730243,0.42490858,-2.2701468,-0.9347948,-1.4938009,1.7218893,-0.6725415,-0.44695824,-0.4976558,-0.9792472,-0.97725993,0.42489582,-2.2701335,-0.93471897,-1.4937738,1.7215565,-0.67258,-0.4472415,-0.49770623,-0.97921854,-0.97724384,0.42490292,-2.270152,-0.9347497,-1.4937912,1.7219347,-0.6725293,-0.44727308,-0.49770653,-0.97920716,-0.9772402,0.42490086,-2.2701502,-0.9347428,-1.4937866,1.7218891,-0.6725342,-0.4474119,-0.49773434,-0.9791784,-0.9772277,0.4248989,-2.2701526,-0.93474466,-1.4937825,1.721946,-0.6725241,-0.44748384,-0.497715,-0.97916585,-0.97722363,0.4248996,-2.2701535,-0.9347376,-1.4937847,1.7219489,-0.67252314,-0.44749346,-0.4977092,-0.97916156,-0.9772227,0.4248989,-2.2701526,-0.93473285,-1.493783,1.721919,-0.6725266,-0.44749844,-0.49771184,-0.9791631,-0.9772228,0.42489967,-2.2701538,-0.9347363,-1.4937849,1.721949,-0.6725229,-0.44749442,-0.49771017,-0.9791617,-0.9772226,0.42489895,-2.2701528,-0.93473345,-1.4937832,1.7219237,-0.672526,-0.44750866,-0.49772108,-0.97915953,-0.977221,0.42489886,-2.2701538,-0.9347372,-1.493783,1.7219507,-0.6725223,-0.44749343,-0.49773872,-0.97916037,-0.97722054,0.42489767,-2.270153,-0.9347412,-1.49378,1.7219521,-0.6725219,-0.44750142,-0.497724,-0.97915673,-0.97722036,0.42489728,-2.2701519,-0.9347338,-1.4937793,1.7219114,-0.67252696,-0.44776836,-0.4979844,-0.97906303,-0.97717416,0.42487434,-2.2701497,-0.9347642,-1.4937272,1.7219802,-0.67250514,-0.4476002,-0.4980516,-0.9790944,-0.9771824,0.42486897,-2.2701492,-0.9347868,-1.493717,1.7219794,-0.6725027,-0.4468593,-0.49740645,-0.97906774,-0.9771799,0.42482114,-2.270017,-0.9344486,-1.4936314,1.7196466,-0.67269886,-0.44804427,-0.4982767,-0.97896194,-0.97712433,0.4248455,-2.2701485,-0.9347958,-1.4936663,1.7220124,-0.6724813,-0.44833446,-0.49839813,-0.9786083,-0.9771041,0.42481342,-2.2701287,-0.93474853,-1.4935963,1.7215475,-0.6725132
8,-0.59944576,-0.50491446,-0.97167426,-1.1918846,0.4269284,-2.518361,-1.00047,-1.6755822,1.8269293,-0.7881842,-0.5997342,-0.50423753,-0.974121,-1.192833,0.42673203,-2.5188086,-1.0033273,-1.680542,1.8331077,-0.7916074,-0.60104585,-0.50371265,-0.9739905,-1.1927373,0.4267302,-2.5188506,-1.0032495,-1.6805121,1.8332101,-0.7915289,-0.6011499,-0.5038639,-0.9739843,-1.1927102,0.42671505,-2.518856,-1.0032595,-1.6804929,1.8332332,-0.7915054,-0.60153997,-0.5039027,-0.97391057,-1.1926696,0.42672062,-2.518881,-1.0032086,-1.6804842,1.833283,-0.79147327,-0.6018709,-0.5038984,-0.97380745,-1.1926464,0.426717,-2.518888,-1.0031214,-1.6804668,1.833224,-0.79152167,-0.60206014,-0.5040028,-0.97380066,-1.1926143,0.4267262,-2.518922,-1.0031492,-1.6804688,1.8333561,-0.7914279,-0.6020801,-0.50401354,-0.9737925,-1.1926124,0.42672443,-2.5189214,-1.0031415,-1.680466,1.8333462,-0.79143494,-0.60217273,-0.5040894,-0.9737794,-1.1925958,0.42672238,-2.5189312,-1.0031414,-1.6804602,1.8333763,-0.79141295,-0.6022123,-0.50406635,-0.9737664,-1.1925949,0.42672545,-2.5189362,-1.0031333,-1.680462,1.8333817,-0.7914118,-0.60221684,-0.50406,-0.9737619,-1.1925957,0.42672515,-2.5189352,-1.0031283,-1.6804614,1.8333738,-0.7914179,-0.6022205,-0.5040634,-0.9737638,-1.1925945,0.4267259,-2.518937,-1.0031317,-1.6804622,1.8333826,-0.7914115,-0.6022177,-0.5040616,-0.9737623,-1.1925954,0.42672518,-2.5189354,-1.0031288,-1.6804615,1.8333752,-0.79141676,-0.6022291,-0.50408334,-0.97376347,-1.1925917,0.42672455,-2.5189373,-1.0031325,-1.6804603,1.8333849,-0.7914092,-0.6022242,-0.504114,-0.973768,-1.1925888,0.426722,-2.5189357,-1.0031366,-1.6804576,1.8333856,-0.7914068,-0.60222554,-0.50409085,-0.97376186,-1.1925918,0.42672265,-2.5189347,-1.003129,-1.6804583,1.8333739,-0.79141647,-0.6024439,-0.5046359,-0.9737562,-1.1925131,0.4266857,-2.5189428,-1.003155,-1.680408,1.8334446,-0.7913465,-0.6023417,-0.504735,-0.97379297,-1.1925114,0.42667213,-2.5189316,-1.0031784,-1.6803995,1.8334401,-0.79134214,-0.60177547,-0.5037203,-0.9736291,-1.1926862,0.42661077,-2.518799,-1.0028518,-1.6804225,1.832782,-0.791937,-0.6026467,-0.5052262,-0.97375095,-1.192429,0.42664126,-2.5189486,-1.0031798,-1.6803508,1.8335173,-0.7912756,-0.6028365,-0.50552124,-0.97368026,-1.1923795,0.42660838,-2.5189323,-1.0031166,-1.6803004,1.8334461,-0.7913217
9,-0.71475637,-0.5653995,-0.95300853,-1.4001563,0.42804623,-2.7683585,-1.0598123,-1.8186331,1.8763794,-0.8991403,-0.71735674,-0.56273,-0.95544666,-1.4003849,0.4273783,-2.76869,-1.0631952,-1.8223388,1.8828554,-0.89889455,-0.7179095,-0.5633874,-0.9552245,-1.4002464,0.42733744,-2.7686555,-1.0632112,-1.8222975,1.8830335,-0.8988514,-0.71805745,-0.5635424,-0.95520085,-1.4001911,0.42731532,-2.7686493,-1.0632368,-1.8222841,1.8830596,-0.89884,-0.7182611,-0.56384754,-0.95509994,-1.4001412,0.42730284,-2.7686346,-1.0632259,-1.8222659,1.8831412,-0.898828,-0.71838754,-0.5640855,-0.9550002,-1.4000975,0.42727166,-2.768608,-1.0631725,-1.8222321,1.8828889,-0.8989107,-0.7185189,-0.5642932,-0.9549685,-1.4000714,0.4272826,-2.7686148,-1.0632095,-1.8222394,1.8832495,-0.8988194,-0.71853054,-0.564312,-0.9549618,-1.4000654,0.4272782,-2.7686121,-1.0632048,-1.8222352,1.8832116,-0.8988297,-0.7186042,-0.56442136,-0.95494205,-1.4000411,0.42727217,-2.76861,-1.0632129,-1.8222297,1.8832756,-0.8988158,-0.7186066,-0.56444764,-0.95493054,-1.4000435,0.42727357,-2.7686088,-1.0632061,-1.822229,1.8832836,-0.898817,-0.71860415,-0.5644481,-0.95492786,-1.4000435,0.42727217,-2.7686076,-1.0632017,-1.8222275,1.8832575,-0.8988243,-0.718608,-0.56445384,-0.9549282,-1.4000435,0.42727366,-2.7686086,-1.0632049,-1.8222288,1.8832849,-0.89881736,-0.71860534,-0.5644496,-0.9549279,-1.4000432,0.42727232,-2.7686076,-1.0632024,-1.8222276,1.8832618,-0.8988231,-0.7186214,-0.5644686,-0.9549267,-1.4000379,0.42727163,-2.768608,-1.063207,-1.8222274,1.8832878,-0.89881617,-0.71863544,-0.56447506,-0.95492935,-1.4000309,0.42726892,-2.7686079,-1.0632122,-1.822226,1.8832887,-0.8988141,-0.718623,-0.56446636,-0.95492643,-1.4000349,0.42726856,-2.7686064,-1.0632045,-1.8222249,1.8832524,-0.89882445,-0.7189835,-0.56485957,-0.95489055,-1.399886,0.4272181,-2.7685928,-1.0632632,-1.8221862,1.8833535,-0.898785,-0.7190074,-0.56481737,-0.9549201,-1.3998702,0.42721125,-2.7685943,-1.0632854,-1.822185,1.8833435,-0.89877564,-0.71820205,-0.5639114,-0.9549069,-1.4000535,0.42709416,-2.768563,-1.0629452,-1.8221478,1.8814187,-0.8994123,-0.71936697,-0.56526434,-0.95485806,-1.3997296,0.42716715,-2.768573,-1.0633155,-1.822141,1.8834279,-0.89874804,-0.7196101,-0.56548816,-0.9547988,-1.399628,0.42711726,-2.76854,-1.0632747,-1.8220862,1.8830523,-0.89883375
10,-0.78189623,-0.6910398,-0.92911315,-1.5930119,0.42916408,-3.018356,-1.1080123,-1.9201348,1.8612866,-1.0019066,-0.7840276,-0.6907327,-0.9315324,-1.5920516,0.42766643,-3.0187469,-1.1112244,-1.922462,1.8661515,-1.0019464,-0.78462374,-0.69127744,-0.93135864,-1.591913,0.42758614,-3.0187862,-1.1111665,-1.9224225,1.8663106,-1.0018952,-0.7848129,-0.69144416,-0.9313367,-1.5918652,0.4275704,-3.0187933,-1.1111778,-1.922404,1.8663427,-1.001888,-0.78504276,-0.69169414,-0.9312538,-1.591814,0.42754984,-3.0188036,-1.1111417,-1.9223932,1.8664068,-1.0018709,-0.78518504,-0.6918835,-0.9311562,-1.5917647,0.42751592,-3.0188189,-1.1110725,-1.9223701,1.8659501,-1.0019768,-0.78536075,-0.6920744,-0.9311366,-1.5917443,0.42752594,-3.0188239,-1.1110942,-1.9223799,1.8664858,-1.0018551,-0.7853751,-0.692092,-0.931129,-1.5917382,0.4275218,-3.0188253,-1.1110889,-1.9223762,1.8664236,-1.0018698,-0.78547347,-0.6921984,-0.9311109,-1.591717,0.42751697,-3.0188284,-1.1110909,-1.9223717,1.8665094,-1.0018519,-0.78547716,-0.69221467,-0.93109965,-1.591718,0.42751703,-3.0188322,-1.1110827,-1.9223737,1.8665117,-1.0018511,-0.78547347,-0.69221365,-0.9310964,-1.5917175,0.42751545,-3.0188332,-1.1110786,-1.9223726,1.8664699,-1.0018609,-0.7854792,-0.69221914,-0.9310973,-1.5917178,0.4275169,-3.018833,-1.1110811,-1.9223739,1.866512,-1.0018512,-0.7854752,-0.69221526,-0.9310965,-1.5917172,0.42751563,-3.0188332,-1.1110791,-1.9223727,1.8664765,-1.0018593,-0.78549683,-0.6922357,-0.9310959,-1.5917132,0.42751548,-3.0188327,-1.1110827,-1.9223721,1.8665158,-1.0018505,-0.78551507,-0.6922479,-0.93109846,-1.5917076,0.4275139,-3.018831,-1.1110874,-1.9223695,1.86652,-1.0018497,-0.785498,-0.6922355,-0.9310947,-1.5917101,0.42751282,-3.0188324,-1.1110806,-1.9223694,1.8664619,-1.0018629,-0.7859755,-0.6926777,-0.93105793,-1.5915859,0.42747977,-3.0188363,-1.1111217,-1.9223197,1.8666049,-1.0018331,-0.7860075,-0.69266474,-0.93108517,-1.5915761,0.4274801,-3.0188348,-1.1111451,-1.9223083,1.8666152,-1.0018283,-0.78495723,-0.6916879,-0.9310038,-1.5916872,0.4273864,-3.01887,-1.1108627,-1.9222782,1.8633736,-1.0029634,-0.7864852,-0.6931329,-0.9310208,-1.591457,0.42744914,-3.0188475,-1.1111573,-1.9222567,1.8667111,-1.0018092,-0.7867921,-0.6933588,-0.93095213,-1.591358,0.42740893,-3.0188584,-1.1111146,-1.9221928,1.8661022,-1.0019339
11,-0.79542637,-0.8836673,-0.9071956,-1.7633344,0.43028194,-3.2683535,-1.1420144,-1.9847975,1.7803642,-1.0970576,-0.7964156,-0.8846371,-0.9091119,-1.7640519,0.42854753,-3.2685857,-1.144856,-1.985118,1.7859201,-1.0978224,-0.7968928,-0.8849566,-0.90887225,-1.7639005,0.4285151,-3.2686198,-1.1446186,-1.985079,1.7860637,-1.0977682,-0.7970862,-0.8850942,-0.9088362,-1.7638555,0.42850676,-3.2686286,-1.1445675,-1.9850669,1.7861035,-1.0977569,-0.7972445,-0.88523364,-0.9087245,-1.7637969,0.42849147,-3.2686453,-1.1444548,-1.9850513,1.7861567,-1.0977385,-0.7972803,-0.88533235,-0.90859723,-1.7637508,0.42845306,-3.2686703,-1.1442608,-1.9850245,1.7857109,-1.097859,-0.79745233,-0.885465,-0.9085693,-1.7637196,0.42846748,-3.2686715,-1.1442921,-1.9850322,1.7862223,-1.0977206,-0.79745954,-0.8854772,-0.9085591,-1.7637148,0.4284631,-3.268674,-1.1442717,-1.9850287,1.7861629,-1.0977371,-0.7975519,-0.8855554,-0.9085336,-1.7636926,0.42846054,-3.2686791,-1.1442481,-1.9850246,1.7862468,-1.0977153,-0.79753786,-0.88556033,-0.90852046,-1.7636924,0.42845887,-3.2686808,-1.1442364,-1.9850249,1.7862462,-1.0977154,-0.79752874,-0.88555825,-0.9085165,-1.7636924,0.4284567,-3.2686818,-1.1442271,-1.9850237,1.7862055,-1.0977266,-0.7975366,-0.8855623,-0.9085177,-1.763692,0.42845845,-3.268681,-1.1442338,-1.9850249,1.786246,-1.0977156,-0.79753095,-0.88555956,-0.90851665,-1.7636921,0.42845693,-3.2686818,-1.144228,-1.9850239,1.7862121,-1.0977249,-0.7975565,-0.88557625,-0.9085151,-1.7636877,0.42845774,-3.268682,-1.1442294,-1.9850236,1.7862506,-1.0977144,-0.79758394,-0.88558984,-0.90851706,-1.763683,0.4284577,-3.2686822,-1.1442292,-1.9850221,1.7862568,-1.0977126,-0.79755765,-0.88557756,-0.90851325,-1.7636861,0.42845523,-3.268683,-1.1442194,-1.9850214,1.7861997,-1.0977283,-0.79810965,-0.8859522,-0.9084469,-1.7635709,0.4284404,-3.2687037,-1.144109,-1.9849857,1.7863622,-1.0976828,-0.7981908,-0.88596785,-0.9084763,-1.7635641,0.4284445,-3.2687,-1.1441277,-1.9849819,1.7863822,-1.0976753,-0.79691505,-0.8851599,-0.90840477,-1.7637315,0.4283156,-3.2687411,-1.1437439,-1.9849355,1.7830893,-1.0985675,-0.7987136,-0.88634324,-0.9083793,-1.763451,0.4284258,-3.268724,-1.1439764,-1.9849436,1.7864902,-1.0976433,-0.7990145,-0.88652825,-0.9082833,-1.7633692,0.42838776,-3.2687485,-1.1437448,-1.9848943,1.785912,-1.0977801
12,-0.75588644,-1.1376988,-0.89137757,-1.9070921,0.4313998,-3.518351,-1.1588374,-2.0198162,1.6352919,-1.1870135,-0.758518,-1.1396445,-0.89271414,-1.9085984,0.4299705,-3.518288,-1.1599879,-2.0202339,1.6394855,-1.1872306,-0.75898767,-1.1398059,-0.8924635,-1.9084638,0.42994043,-3.5183032,-1.159899,-2.0201817,1.6396328,-1.1871676,-0.75908047,-1.1399059,-0.8924202,-1.9084257,0.4299365,-3.5183053,-1.1598833,-2.020168,1.6396679,-1.1871616,-0.75928986,-1.1399581,-0.8923062,-1.9083681,0.42992008,-3.5183146,-1.1598418,-2.0201445,1.6397235,-1.1871357,-0.7593898,-1.1399765,-0.8921926,-1.9083287,0.429878,-3.518326,-1.1597664,-2.0201035,1.6392566,-1.1872946,-0.75958085,-1.1400515,-0.8921522,-1.9082878,0.42989376,-3.518329,-1.1597834,-2.020112,1.6397876,-1.1871068,-0.7595848,-1.1400571,-0.89214313,-1.9082842,0.42988944,-3.5183299,-1.1597757,-2.0201073,1.6397251,-1.1871296,-0.75966203,-1.140102,-0.89211315,-1.9082618,0.4298883,-3.5183325,-1.1597686,-2.020102,1.6398101,-1.1871014,-0.7596791,-1.140097,-0.8921027,-1.9082595,0.42988527,-3.518334,-1.1597642,-2.0201006,1.6398093,-1.1870992,-0.75967425,-1.1400942,-0.8921002,-1.90826,0.42988274,-3.5183342,-1.1597605,-2.0200987,1.6397669,-1.1871141,-0.75968295,-1.1400969,-0.8921004,-1.9082589,0.42988464,-3.5183342,-1.1597632,-2.0201,1.6398089,-1.187099,-0.7596759,-1.140095,-0.89210016,-1.9082596,0.42988306,-3.5183342,-1.1597608,-2.0200987,1.6397736,-1.1871117,-0.75969243,-1.1401066,-0.8920965,-1.9082551,0.42988452,-3.5183344,-1.1597618,-2.020099,1.6398133,-1.1870984,-0.7596967,-1.1401193,-0.8920961,-1.9082519,0.4298856,-3.5183342,-1.159762,-2.020098,1.6398195,-1.187098,-0.7596843,-1.1401083,-0.8920952,-1.9082549,0.42988223,-3.5183344,-1.1597579,-2.0200963,1.63976,-1.187118,-0.7599415,-1.1403732,-0.89199436,-1.9081547,0.42988238,-3.5183396,-1.1597251,-2.0200627,1.6399168,-1.1870869,-0.75990796,-1.1404114,-0.89201504,-1.9081541,0.42989048,-3.5183358,-1.1597341,-2.020063,1.6399351,-1.1870873,-0.7589868,-1.139812,-0.8920558,-1.9083848,0.42973417,-3.5183597,-1.1595334,-2.0199971,1.6366551,-1.1880714,-0.76020014,-1.1406571,-0.8918927,-1.9080489,0.42988226,-3.5183444,-1.1596866,-2.0200217,1.6400348,-1.1870716,-0.76032823,-1.1407874,-0.89180094,-1.9079831,0.42984778,-3.518351,-1.1596059,-2.019963,1.639425,-1.1872833
13,-0.6698281,-1.4406219,-0.8822105,-2.023801,0.43251765,-3.7683485,-1.1559701,-2.0341198,1.4306622,-1.2758415,-0.6746422,-1.4394672,-0.8830026,-2.0253108,0.4316231,-3.767824,-1.1562563,-2.0344298,1.4365426,-1.2756969,-0.6750881,-1.4396839,-0.88279,-2.0252318,0.4315991,-3.7678342,-1.1561656,-2.0344048,1.4366544,-1.2756697,-0.6751363,-1.4398024,-0.8827641,-2.025204,0.43159556,-3.767834,-1.1561613,-2.0343947,1.4366766,-1.2756649,-0.67536724,-1.4398713,-0.8826623,-2.025172,0.43158296,-3.7678401,-1.156115,-2.034383,1.4367174,-1.2756569,-0.6755205,-1.4398903,-0.882574,-2.025167,0.4315405,-3.7678483,-1.1560447,-2.0343602,1.4363463,-1.2758113,-0.675702,-1.4399848,-0.8825248,-2.0251276,0.43156195,-3.7678502,-1.1560514,-2.0343676,1.43676,-1.2756518,-0.67570496,-1.4399918,-0.8825189,-2.0251272,0.43155745,-3.7678504,-1.1560454,-2.0343645,1.4367101,-1.275673,-0.67576665,-1.4400477,-0.88249224,-2.025111,0.43155783,-3.7678516,-1.1560389,-2.0343611,1.4367748,-1.2756504,-0.67579436,-1.4400467,-0.8824812,-2.025111,0.43155524,-3.767853,-1.1560321,-2.0343614,1.4367735,-1.2756512,-0.6757923,-1.4400437,-0.88247997,-2.0251129,0.43155253,-3.7678533,-1.156029,-2.0343602,1.4367402,-1.2756649,-0.6757999,-1.4400473,-0.88247895,-2.025111,0.43155473,-3.7678533,-1.1560308,-2.0343611,1.4367732,-1.2756515,-0.6757936,-1.4400448,-0.8824797,-2.0251124,0.43155292,-3.7678533,-1.1560292,-2.0343602,1.4367454,-1.2756628,-0.6758039,-1.4400581,-0.8824762,-2.025108,0.43155473,-3.767853,-1.1560303,-2.0343602,1.4367763,-1.275651,-0.6757981,-1.4400704,-0.88247716,-2.025105,0.43155575,-3.7678523,-1.1560323,-2.034359,1.436781,-1.2756497,-0.67579365,-1.440059,-0.882477,-2.0251093,0.43155208,-3.7678528,-1.1560283,-2.034358,1.4367343,-1.2756684,-0.67587847,-1.4403611,-0.88240385,-2.0250332,0.43155476,-3.7678492,-1.1560198,-2.0343287,1.4368498,-1.275641,-0.6757848,-1.4404083,-0.8824316,-2.025027,0.43156126,-3.7678452,-1.1560401,-2.034325,1.4368637,-1.2756344,-0.67517364,-1.4396913,-0.88256204,-2.0252779,0.43137032,-3.767881,-1.1558807,-2.034271,1.4343196,-1.2764101,-0.6759162,-1.4406939,-0.8823304,-2.0249517,0.4315555,-3.767845,-1.1560122,-2.034293,1.4369346,-1.2756261,-0.67592686,-1.4408393,-0.882272,-2.024913,0.43151695,-3.767845,-1.155959,-2.0342455,1.4364555,-1.2758117
14,-0.5491298,-1.7742847,-0.87678325,-2.1164632,0.4336355,-4.018346,-1.1316726,-2.0375555,1.1737019,-1.3688446,-0.550554,-1.7753654,-0.8764318,-2.1171327,0.43272036,-4.0175724,-1.1335601,-2.0377626,1.178844,-1.3686796,-0.55091745,-1.7755868,-0.87614053,-2.1170802,0.43270466,-4.0175705,-1.133377,-2.0377312,1.1789155,-1.3686895,-0.55095285,-1.7757473,-0.87614024,-2.1170633,0.43270165,-4.0175686,-1.1333923,-2.0377057,1.1789216,-1.3686739,-0.5511059,-1.7758303,-0.875996,-2.117041,0.43269348,-4.0175686,-1.1332866,-2.0376947,1.1789489,-1.3686872,-0.5511844,-1.7758625,-0.8758678,-2.1170435,0.4326585,-4.0175686,-1.1331602,-2.0376792,1.1787564,-1.368785,-0.55129576,-1.7759931,-0.87581366,-2.117012,0.43267965,-4.017569,-1.1331397,-2.0376742,1.1789749,-1.3687066,-0.55129474,-1.776002,-0.87580776,-2.1170127,0.43267566,-4.017569,-1.1331327,-2.037671,1.1789477,-1.3687178,-0.55132574,-1.776078,-0.875785,-2.1170018,0.43267676,-4.0175686,-1.1331205,-2.0376618,1.1789811,-1.3687042,-0.55134374,-1.7760729,-0.8757648,-2.1170018,0.4326751,-4.017569,-1.1330992,-2.0376635,1.1789813,-1.36871,-0.5513417,-1.7760681,-0.8757618,-2.1170034,0.4326727,-4.017569,-1.1330943,-2.0376632,1.1789634,-1.3687181,-0.5513471,-1.7760731,-0.875761,-2.1170015,0.43267477,-4.017569,-1.1330954,-2.0376637,1.1789812,-1.3687111,-0.5513425,-1.7760695,-0.8757618,-2.117003,0.43267304,-4.017569,-1.1330947,-2.0376632,1.1789663,-1.368717,-0.55134743,-1.7760885,-0.87576115,-2.1169999,0.4326747,-4.017569,-1.1330973,-2.0376613,1.1789824,-1.3687093,-0.55134153,-1.7761074,-0.8757687,-2.116998,0.43267533,-4.0175686,-1.1331074,-2.037658,1.178984,-1.368705,-0.55133903,-1.7760903,-0.87576395,-2.1170015,0.43267214,-4.0175686,-1.1330986,-2.0376594,1.1789595,-1.3687173,-0.55136114,-1.7764975,-0.87576884,-2.1169553,0.43267366,-4.0175624,-1.1331577,-2.0375946,1.1790075,-1.3686613,-0.55133176,-1.7765446,-0.8758267,-2.1169522,0.43267772,-4.017561,-1.1332227,-2.0375829,1.1790106,-1.3686404,-0.55090135,-1.7756146,-0.8758476,-2.1171315,0.43250856,-4.017592,-1.1329753,-2.0376453,1.1775144,-1.3691806,-0.5514083,-1.7769037,-0.8757722,-2.11691,0.43267363,-4.017556,-1.1332268,-2.0375228,1.1790389,-1.3686078,-0.55139065,-1.7770784,-0.8757329,-2.1168957,0.43264022,-4.017551,-1.1331881,-2.0374722,1.1787864,-1.3686868
15,-0.4096646,-2.1168532,-0.869397,-2.1909995,0.43475336,-4.2683434,-1.0851591,-2.0400774,0.8737998,-1.4719815,-0.40803832,-2.1191776,-0.8697622,-2.1912394,0.4335425,-4.2676616,-1.0852312,-2.041079,0.8781706,-1.4730091,-0.4083684,-2.1195261,-0.86961395,-2.1911342,0.43351358,-4.267656,-1.0852565,-2.0409985,0.8782866,-1.4730059,-0.4084983,-2.119655,-0.86960554,-2.191114,0.43351272,-4.2676525,-1.085272,-2.0409753,0.8782984,-1.47299,-0.40860215,-2.1197991,-0.8695324,-2.191072,0.43349564,-4.2676506,-1.0852826,-2.0409412,0.8783483,-1.4729943,-0.40861517,-2.119889,-0.8694707,-2.1910455,0.43345633,-4.2676377,-1.0853077,-2.0408924,0.87806785,-1.4730113,-0.40875664,-2.1200218,-0.86943203,-2.1910207,0.4334704,-4.267648,-1.0852995,-2.040889,0.87840825,-1.472998,-0.40875748,-2.1200309,-0.8694294,-2.191019,0.43346652,-4.2676463,-1.0853033,-2.040884,0.8783679,-1.4729993,-0.40881547,-2.1201007,-0.8694147,-2.1910074,0.43346593,-4.2676463,-1.0853082,-2.0408733,0.878421,-1.472993,-0.4088168,-2.120107,-0.8694032,-2.1910052,0.43346286,-4.267647,-1.0853078,-2.0408707,0.878425,-1.4729967,-0.40881062,-2.1201043,-0.8694021,-2.1910057,0.43346053,-4.267646,-1.0853093,-2.0408688,0.87839854,-1.4729984,-0.4088177,-2.120109,-0.869401,-2.1910048,0.43346226,-4.267647,-1.085308,-2.04087,0.8784256,-1.4729972,-0.40881214,-2.1201055,-0.869402,-2.1910055,0.4334608,-4.267646,-1.085309,-2.040869,0.8784027,-1.4729981,-0.40882695,-2.1201205,-0.869401,-2.191003,0.4334623,-4.2676463,-1.0853094,-2.040868,0.87842697,-1.4729956,-0.40883702,-2.120131,-0.8694051,-2.1910021,0.43346357,-4.267646,-1.085311,-2.040867,0.8784275,-1.4729924,-0.40882218,-2.1201198,-0.8694033,-2.1910036,0.43346035,-4.267645,-1.0853119,-2.040866,0.87839144,-1.4729961,-0.40910673,-2.1204228,-0.869399,-2.1909554,0.4334653,-4.267637,-1.0853534,-2.040815,0.8784542,-1.4729518,-0.40916407,-2.1204295,-0.8694258,-2.1909547,0.43347514,-4.267636,-1.0853612,-2.040816,0.87845266,-1.472939,-0.40827474,-2.1196806,-0.8694916,-2.191075,0.43332708,-4.2676053,-1.0853474,-2.0408192,0.8768852,-1.4730182,-0.40947396,-2.1207147,-0.8693884,-2.1908972,0.43347245,-4.267628,-1.0854063,-2.040753,0.87849486,-1.472906,-0.40959054,-2.1208305,-0.8693696,-2.1908603,0.43344554,-4.2676063,-1.0854574,-2.0406866,0.8780925,-1.4728925
16,-0.26947945,-2.445218,-0.8527008,-2.255276,0.43587118,-4.518341,-1.0166571,-2.0510046,0.54187936,-1.5911769,-0.26813498,-2.449398,-0.85569507,-2.254505,0.43526393,-4.5176706,-1.0185447,-2.050996,0.5434503,-1.5885881,-0.26838422,-2.449732,-0.85560584,-2.2544782,0.43525115,-4.517671,-1.0184941,-2.0509682,0.543553,-1.5885614,-0.2684245,-2.4498188,-0.8555795,-2.2544615,0.43524975,-4.517671,-1.0184894,-2.0509486,0.5435755,-1.5885531,-0.26853645,-2.4499505,-0.8555467,-2.2544606,0.43524146,-4.517672,-1.0184683,-2.050941,0.54361486,-1.5885421,-0.26856154,-2.450028,-0.855515,-2.2544773,0.43521532,-4.5176654,-1.0184464,-2.050927,0.543399,-1.5885123,-0.26869506,-2.45012,-0.85550135,-2.254468,0.43522805,-4.5176744,-1.0184371,-2.0509274,0.54366434,-1.5885277,-0.2686916,-2.4501264,-0.855498,-2.254469,0.43522528,-4.5176735,-1.0184362,-2.0509248,0.5436337,-1.5885248,-0.26873118,-2.450175,-0.8554862,-2.2544646,0.435225,-4.517675,-1.0184324,-2.0509186,0.5436792,-1.5885226,-0.26874566,-2.4501774,-0.855485,-2.2544696,0.4352236,-4.5176754,-1.0184283,-2.0509207,0.5436802,-1.5885228,-0.26874104,-2.4501753,-0.8554845,-2.2544713,0.43522197,-4.517675,-1.0184277,-2.0509202,0.5436593,-1.5885216,-0.26874852,-2.4501784,-0.8554846,-2.2544706,0.4352233,-4.5176754,-1.0184276,-2.0509207,0.54368037,-1.5885228,-0.26874226,-2.450176,-0.8554844,-2.254471,0.4352222,-4.517675,-1.0184277,-2.0509202,0.54366267,-1.5885218,-0.26875114,-2.450187,-0.85548246,-2.254469,0.43522313,-4.5176754,-1.0184278,-2.050919,0.5436826,-1.588522,-0.26874882,-2.4501958,-0.8554805,-2.2544649,0.43522352,-4.5176754,-1.0184295,-2.0509162,0.54368514,-1.588521,-0.2687415,-2.450187,-0.8554813,-2.2544684,0.43522146,-4.5176744,-1.0184284,-2.050917,0.54365563,-1.58852,-0.26880714,-2.4503999,-0.855415,-2.254414,0.43521988,-4.5176744,-1.0184319,-2.0508657,0.54373837,-1.5884991,-0.26877758,-2.4503953,-0.8554058,-2.2543943,0.43522477,-4.5176744,-1.0184382,-2.050856,0.5437468,-1.5884978,-0.26820213,-2.4499147,-0.8554727,-2.2545342,0.43509674,-4.5176263,-1.0184263,-2.050901,0.54243314,-1.5881373,-0.2688565,-2.450581,-0.85532314,-2.254347,0.43521893,-4.517676,-1.0184271,-2.0508082,0.54381084,-1.5884745,-0.26883072,-2.4506466,-0.85525775,-2.2543187,0.43519226,-4.5176654,-1.0184193,-2.0507588,0.54352343,-1.588425
17,-0.14670065,-2.7375796,-0.8191123,-2.3178718,0.43698904,-4.7683387,-0.927363,-2.0783844,0.18968073,-1.7316035,-0.14756823,-2.7444968,-0.82054687,-2.3188684,0.4373697,-4.768513,-0.92909545,-2.0773509,0.1918186,-1.7268157,-0.14767839,-2.744824,-0.8204232,-2.318918,0.43738306,-4.7685223,-0.92907065,-2.0773838,0.19190097,-1.7268164,-0.14772135,-2.7448592,-0.8203691,-2.3189218,0.4373756,-4.7685156,-0.92906165,-2.0773761,0.19192818,-1.7268043,-0.14773071,-2.7449975,-0.8203338,-2.318954,0.43738613,-4.7685246,-0.9290519,-2.0774004,0.19195533,-1.7268102,-0.14765522,-2.7450857,-0.82030606,-2.318979,0.4373652,-4.768529,-0.9290408,-2.07741,0.19185251,-1.726745,-0.14771076,-2.7451758,-0.8202913,-2.3190107,0.4374005,-4.768539,-0.9290361,-2.077439,0.19198811,-1.7268193,-0.14770293,-2.7451785,-0.82028645,-2.3190112,0.43739647,-4.7685385,-0.9290348,-2.0774379,0.19197392,-1.72681,-0.1477137,-2.7452102,-0.82026803,-2.319022,0.4374001,-4.768539,-0.9290303,-2.0774434,0.1920023,-1.7268167,-0.14770146,-2.7452254,-0.8202732,-2.3190296,0.43740344,-4.7685423,-0.9290297,-2.07745,0.19200024,-1.7268202,-0.14769426,-2.745225,-0.8202735,-2.3190296,0.43740135,-4.7685423,-0.9290295,-2.0774496,0.1919893,-1.7268152,-0.1476992,-2.7452285,-0.82027376,-2.319031,0.43740398,-4.768543,-0.9290295,-2.0774512,0.19199997,-1.7268208,-0.14769524,-2.7452254,-0.8202733,-2.3190298,0.4374017,-4.7685423,-0.92902946,-2.0774498,0.19199103,-1.7268159,-0.14770266,-2.7452304,-0.82026887,-2.319031,0.43740314,-4.768542,-0.92902875,-2.0774505,0.19200268,-1.7268196,-0.14771134,-2.7452269,-0.8202614,-2.3190284,0.43740106,-4.76854,-0.92902803,-2.077447,0.19200674,-1.726817,-0.14769888,-2.7452254,-0.82026553,-2.3190286,0.437399,-4.768541,-0.92902833,-2.0774472,0.1919902,-1.7268113,-0.14781106,-2.745272,-0.8201264,-2.3190284,0.43737814,-4.76852,-0.92900544,-2.0774212,0.19207644,-1.7267832,-0.14786509,-2.7452364,-0.820096,-2.3190086,0.4373678,-4.7685094,-0.9290042,-2.0773995,0.19209042,-1.7267711,-0.14732385,-2.7449343,-0.8202298,-2.3189309,0.4371675,-4.7684555,-0.9290086,-2.0773132,0.19149026,-1.7261354,-0.14795941,-2.7453122,-0.81996423,-2.3190234,0.43735093,-4.7684956,-0.92897844,-2.0773857,0.1921621,-1.7267431,-0.14795294,-2.7453175,-0.8198576,-2.3190074,0.43729708,-4.768479,-0.928954,-2.0773475,0.19204548,-1.726616
18,-0.05742024,-2.9759114,-0.76230836,-2.3867795,0.4381069,-4.981664,-0.8193237,-2.128498,-0.17098007,-1.897014,-0.05717317,-2.9811108,-0.7646205,-2.3881154,0.43877974,-4.93536,-0.82108533,-2.1270304,-0.1707705,-1.8927628,-0.057276413,-2.9814305,-0.7645696,-2.3881433,0.4387487,-4.935089,-0.8210251,-2.1270657,-0.17066425,-1.8927613,-0.057345822,-2.981435,-0.76456004,-2.3881323,0.4387426,-4.934997,-0.8210266,-2.1270552,-0.17063573,-1.8927509,-0.057335958,-2.981607,-0.76453793,-2.3881578,0.43873054,-4.934908,-0.8209902,-2.1270807,-0.17059135,-1.8927556,-0.057282463,-2.9817266,-0.76452506,-2.3881645,0.4387849,-4.9350147,-0.82095355,-2.1270936,-0.1705513,-1.8926412,-0.057275526,-2.9818473,-0.76450914,-2.3881948,0.43871775,-4.93478,-0.82093596,-2.1271167,-0.17052707,-1.8927584,-0.057274364,-2.9818492,-0.7645084,-2.3881931,0.43872505,-4.9347935,-0.8209342,-2.1271155,-0.1705234,-1.8927429,-0.057279386,-2.981885,-0.76450133,-2.3881984,0.4387139,-4.9347377,-0.82092714,-2.127119,-0.17050713,-1.8927563,-0.057254076,-2.9819152,-0.76449984,-2.3882048,0.43871394,-4.9347367,-0.82091975,-2.1271255,-0.1705049,-1.8927578,-0.05724921,-2.9819157,-0.76450014,-2.3882043,0.43871903,-4.93475,-0.8209187,-2.1271253,-0.17050457,-1.8927485,-0.057249613,-2.9819207,-0.7644995,-2.388206,0.43871394,-4.934736,-0.8209184,-2.1271265,-0.17050418,-1.8927579,-0.05724971,-2.9819164,-0.7645,-2.3882043,0.43871823,-4.9347477,-0.8209187,-2.1271255,-0.17050433,-1.8927498,-0.057256065,-2.9819195,-0.7644986,-2.388205,0.43871325,-4.9347296,-0.8209187,-2.1271255,-0.17050168,-1.8927574,-0.057272933,-2.9819074,-0.7644981,-2.3882017,0.4387123,-4.9347224,-0.8209218,-2.1271217,-0.17049986,-1.8927565,-0.05726105,-2.98191,-0.764499,-2.3882017,0.43871957,-4.934746,-0.8209199,-2.1271226,-0.17050108,-1.8927444,-0.057455324,-2.9818778,-0.7644731,-2.3881762,0.43869752,-4.934545,-0.8209319,-2.1270912,-0.17043433,-1.8927386,-0.05754883,-2.9817955,-0.764475,-2.3881557,0.43869665,-4.934508,-0.8209542,-2.1270702,-0.17043641,-1.8927332,-0.057204723,-2.981475,-0.76454216,-2.3880465,0.43917283,-4.937382,-0.8209552,-2.1269994,-0.17044309,-1.8919159,-0.05770482,-2.9818304,-0.7644444,-2.388144,0.4386846,-4.934292,-0.82095104,-2.1270518,-0.1703631,-1.8927177,-0.057793744,-2.9817839,-0.76442605,-2.388096,0.43875694,-4.934454,-0.82094824,-2.127014,-0.17031899,-1.8925375
19,-0.013819174,-3.1480148,-0.6785576,-2.4682329,0.43922475,-4.7316666,-0.6952894,-2.2055166,-0.5289034,-2.0892024,-0.012686469,-3.1556861,-0.68115145,-2.470214,0.4317022,-4.7184944,-0.6975524,-2.2029743,-0.53008866,-2.0857174,-0.012667209,-3.1560616,-0.68102884,-2.470211,0.43169084,-4.7184095,-0.6974528,-2.203003,-0.52995396,-2.0856903,-0.012716822,-3.1560464,-0.68099827,-2.4702125,0.43168727,-4.7183976,-0.69744045,-2.2029977,-0.52992547,-2.0856812,-0.012661979,-3.1562672,-0.68094337,-2.4702115,0.43168035,-4.7183585,-0.69738585,-2.2030177,-0.52986443,-2.0856707,-0.0125587955,-3.1564333,-0.68088,-2.4702258,0.43169448,-4.7183876,-0.69731534,-2.203045,-0.5297463,-2.0855355,-0.012545586,-3.1565838,-0.6808619,-2.470205,0.43166858,-4.7183027,-0.69730365,-2.2030416,-0.5297746,-2.0856519,-0.012540743,-3.1565864,-0.68085617,-2.4702075,0.43167084,-4.718309,-0.6972981,-2.2030437,-0.52976227,-2.0856352,-0.012538791,-3.15663,-0.68084,-2.4702063,0.43166536,-4.7182918,-0.69728655,-2.2030456,-0.5297512,-2.0856473,-0.012508668,-3.1566732,-0.6808344,-2.4702032,0.43166417,-4.718286,-0.6972774,-2.2030482,-0.52974546,-2.0856457,-0.012502193,-3.156675,-0.6808326,-2.470204,0.43166584,-4.718291,-0.6972747,-2.2030494,-0.52973944,-2.0856352,-0.012503222,-3.1566813,-0.68083316,-2.4702027,0.43166393,-4.718285,-0.6972756,-2.2030487,-0.5297439,-2.085645,-0.012502745,-3.1566758,-0.68083256,-2.4702039,0.43166554,-4.71829,-0.6972748,-2.2030492,-0.5297401,-2.0856366,-0.012509242,-3.1566784,-0.68083096,-2.4702034,0.43166366,-4.7182846,-0.69727504,-2.2030487,-0.52974194,-2.085645,-0.012527302,-3.1566594,-0.68083066,-2.4702055,0.43166372,-4.718286,-0.6972779,-2.2030478,-0.529742,-2.0856457,-0.012513526,-3.1566653,-0.68082964,-2.4702063,0.43166608,-4.718292,-0.6972743,-2.2030494,-0.52973545,-2.0856318,-0.012702629,-3.1565633,-0.68076956,-2.4702256,0.4316581,-4.718275,-0.69725925,-2.2030458,-0.529686,-2.0856357,-0.012782492,-3.1564486,-0.68077403,-2.4702284,0.43166015,-4.7182837,-0.6972777,-2.2030332,-0.5296984,-2.0856378,-0.012442373,-3.156163,-0.68079746,-2.4703453,0.4317282,-4.7188683,-0.6972154,-2.2030928,-0.529292,-2.0847678,-0.012937635,-3.1564038,-0.68069553,-2.4702373,0.43165496,-4.718258,-0.6972355,-2.2030344,-0.5296259,-2.0856209,-0.013024755,-3.1562767,-0.680635,-2.4702508,0.43167794,-4.7183394,-0.6971942,-2.2030375,-0.5295107,-2.085434
20,-0.022756046,-3.2489252,-0.567692,-2.5658367,0.4403426,-4.481669,-0.5585723,-2.3113117,-0.87408644,-2.3076568,-0.021823764,-3.2584944,-0.5698677,-2.5698922,0.44010907,-4.4824886,-0.56077904,-2.3115618,-0.8748989,-2.3068368,-0.02178086,-3.2586086,-0.5697673,-2.5699434,0.4401465,-4.48249,-0.5606812,-2.3116405,-0.8747604,-2.3068633,-0.021791987,-3.2585874,-0.5697341,-2.5699353,0.44016743,-4.482486,-0.56067324,-2.3116379,-0.87473655,-2.3068573,-0.021727264,-3.258656,-0.56969213,-2.569964,0.44017917,-4.4824853,-0.56061953,-2.3116853,-0.8746711,-2.3068748,-0.021641247,-3.2586534,-0.56963205,-2.5699892,0.44021615,-4.4824944,-0.5605478,-2.3117297,-0.8744157,-2.3067238,-0.021589644,-3.2587583,-0.5696303,-2.5699928,0.4401983,-4.4824815,-0.56054586,-2.311749,-0.87457544,-2.3068972,-0.021584552,-3.2587502,-0.5696237,-2.569994,0.44020325,-4.4824824,-0.5605399,-2.3117514,-0.8745458,-2.3068757,-0.0215615,-3.2587647,-0.56961036,-2.5699954,0.44020766,-4.482479,-0.56053084,-2.3117597,-0.8745537,-2.3068998,-0.02153815,-3.258785,-0.56960833,-2.569998,0.44020665,-4.482479,-0.5605235,-2.3117673,-0.8745461,-2.306903,-0.021534882,-3.258782,-0.5696062,-2.5699987,0.44020852,-4.4824796,-0.5605205,-2.3117685,-0.87452865,-2.3068893,-0.021533635,-3.2587886,-0.5696076,-2.5699985,0.44020662,-4.482479,-0.560522,-2.3117688,-0.87454426,-2.3069034,-0.02153483,-3.2587826,-0.5696063,-2.5699987,0.4402083,-4.4824796,-0.56052077,-2.3117685,-0.87453103,-2.3068914,-0.021534339,-3.2587848,-0.569605,-2.5699983,0.44020832,-4.4824786,-0.56052136,-2.3117688,-0.8745431,-2.3069034,-0.021544047,-3.258773,-0.5696028,-2.569997,0.44021055,-4.482478,-0.5605235,-2.3117657,-0.874545,-2.3069026,-0.021538373,-3.258772,-0.5696018,-2.5699983,0.44021177,-4.4824796,-0.56051975,-2.3117678,-0.8745226,-2.3068845,-0.021575533,-3.258683,-0.5695283,-2.569986,0.4402577,-4.4824667,-0.5605076,-2.3117614,-0.8745055,-2.3068929,-0.021651179,-3.2586381,-0.5695239,-2.5699692,0.44026664,-4.4824657,-0.5605277,-2.3117368,-0.87452596,-2.3068817,-0.021598816,-3.258229,-0.5694685,-2.5699701,0.44045687,-4.482576,-0.56041527,-2.31173,-0.8737682,-2.305983,-0.021655522,-3.2586074,-0.5694395,-2.5699577,0.44031397,-4.4824553,-0.56049836,-2.3117454,-0.87446606,-2.3068721,-0.021673191,-3.2584953,-0.56935954,-2.5699432,0.44037288,-4.482462,-0.5604618,-2.311741,-0.8741951,-2.3066356
21,-0.084992714,-3.281501,-0.4335638,-2.6801248,0.44146046,-4.2316713,-0.41294524,-2.4454174,-1.198142,-2.549451,-0.08466195,-3.287327,-0.43383902,-2.683353,0.440424,-4.2346606,-0.41339177,-2.4466114,-1.199378,-2.5480533,-0.084660284,-3.287351,-0.4338086,-2.6833956,0.44040367,-4.234677,-0.41329694,-2.4467084,-1.199252,-2.5481005,-0.084582314,-3.2873306,-0.43378842,-2.683384,0.44040862,-4.234675,-0.41328013,-2.446699,-1.1992362,-2.5480933,-0.084573194,-3.2873592,-0.43377912,-2.6834111,0.44039422,-4.234686,-0.4132345,-2.4467578,-1.1991757,-2.548123,-0.08454974,-3.2873585,-0.43374258,-2.6834254,0.4403898,-4.2347193,-0.41314352,-2.446811,-1.199042,-2.5481231,-0.08450116,-3.2874162,-0.43376192,-2.683445,0.44037187,-4.2347016,-0.41316962,-2.4468267,-1.1990919,-2.548161,-0.08449326,-3.2874124,-0.43375668,-2.6834443,0.44037288,-4.234705,-0.41316026,-2.4468293,-1.1990778,-2.5481586,-0.084451735,-3.2874205,-0.43375304,-2.683447,0.44036973,-4.234704,-0.41315436,-2.4468367,-1.1990743,-2.5481656,-0.084452234,-3.2874348,-0.4337538,-2.6834526,0.44036573,-4.234706,-0.413149,-2.446845,-1.1990672,-2.5481713,-0.084452786,-3.2874336,-0.43375164,-2.6834526,0.44036603,-4.2347083,-0.41314414,-2.4468467,-1.1990592,-2.5481696,-0.08445154,-3.2874374,-0.4337538,-2.6834536,0.44036496,-4.2347064,-0.41314787,-2.4468465,-1.1990656,-2.548172,-0.08445219,-3.287434,-0.43375188,-2.6834526,0.44036594,-4.234708,-0.41314468,-2.4468467,-1.1990603,-2.54817,-0.084442884,-3.2874346,-0.4337522,-2.6834524,0.4403656,-4.2347064,-0.41314673,-2.4468462,-1.1990647,-2.5481718,-0.08443335,-3.2874265,-0.43375015,-2.6834493,0.44036776,-4.2347054,-0.4131476,-2.4468427,-1.1990666,-2.5481691,-0.08444019,-3.2874272,-0.43374848,-2.6834502,0.4403677,-4.2347083,-0.41314173,-2.4468455,-1.1990566,-2.5481677,-0.08420861,-3.2873592,-0.4337052,-2.683417,0.4403848,-4.2347,-0.41311735,-2.4468312,-1.1990423,-2.548152,-0.08418834,-3.2873228,-0.4336959,-2.683395,0.44039735,-4.234692,-0.41312897,-2.4468033,-1.199063,-2.5481315,-0.084462896,-3.2871077,-0.4335876,-2.6833546,0.44045115,-4.2348485,-0.41287744,-2.4468253,-1.1986798,-2.547946,-0.083968505,-3.2872882,-0.43364984,-2.6833699,0.4404071,-4.2346907,-0.41308874,-2.446806,-1.1990242,-2.5481193,-0.08385159,-3.2872362,-0.43358552,-2.6833324,0.4404311,-4.2347183,-0.41301155,-2.446806,-1.1989106,-2.5480611
22,-0.1951499,-3.2561247,-0.28391153,-2.8086104,0.44257832,-3.981674,-0.26259235,-2.6051354,-1.4945272,-2.8093872,-0.19524994,-3.2592247,-0.28436014,-2.8094127,0.44299805,-3.98619,-0.2627103,-2.6056216,-1.49753,-2.8091204,-0.1951963,-3.2592216,-0.28430188,-2.8094828,0.44296104,-3.9861958,-0.26263344,-2.6056855,-1.4974502,-2.8091521,-0.19507942,-3.2592432,-0.28428555,-2.8094907,0.4429635,-3.986194,-0.2626242,-2.6056776,-1.4974422,-2.809165,-0.19505128,-3.259233,-0.2842662,-2.809515,0.4429423,-3.9861977,-0.26258937,-2.605714,-1.4974034,-2.8091748,-0.19502226,-3.2592132,-0.28423512,-2.8095477,0.44291288,-3.9862149,-0.26252162,-2.6057537,-1.4973012,-2.8090596,-0.19492611,-3.2592313,-0.2842421,-2.8095338,0.44291267,-3.9862032,-0.26254576,-2.6057436,-1.497349,-2.8091817,-0.19491822,-3.259231,-0.2842384,-2.8095372,0.44291076,-3.9862049,-0.26253885,-2.6057467,-1.4973378,-2.809167,-0.19486019,-3.2592409,-0.2842341,-2.809538,0.44290903,-3.9862034,-0.26253653,-2.6057477,-1.4973382,-2.809188,-0.19485492,-3.259239,-0.28423384,-2.8095367,0.4429048,-3.9862044,-0.262533,-2.6057498,-1.4973333,-2.809185,-0.1948566,-3.2592375,-0.28423244,-2.8095381,0.44290346,-3.9862056,-0.26252925,-2.6057518,-1.4973267,-2.8091745,-0.19485284,-3.2592387,-0.2842337,-2.8095365,0.44290406,-3.9862046,-0.26253223,-2.6057503,-1.4973323,-2.8091846,-0.19485554,-3.2592378,-0.28423256,-2.809538,0.44290358,-3.9862053,-0.26252967,-2.6057515,-1.4973276,-2.8091762,-0.19484304,-3.2592409,-0.2842325,-2.8095374,0.44290447,-3.9862044,-0.2625317,-2.6057506,-1.4973319,-2.8091865,-0.19483434,-3.2592437,-0.28423128,-2.8095388,0.4429066,-3.9862037,-0.26253244,-2.6057496,-1.4973335,-2.80919,-0.19484344,-3.2592404,-0.28423023,-2.80954,0.44290432,-3.9862056,-0.26252776,-2.6057522,-1.497325,-2.8091745,-0.19456588,-3.2593048,-0.2842,-2.8095598,0.44291848,-3.986199,-0.26251766,-2.6057513,-1.497323,-2.8092346,-0.1945318,-3.2593238,-0.2841959,-2.8095603,0.44293132,-3.9861953,-0.26252595,-2.6057408,-1.497338,-2.8092442,-0.19506176,-3.2591276,-0.2841668,-2.8096519,0.442856,-3.9862883,-0.26233333,-2.6058462,-1.4970343,-2.8084466,-0.19424167,-3.259392,-0.2841643,-2.809577,0.44293475,-3.9861932,-0.26250538,-2.6057446,-1.4973159,-2.809278,-0.19408676,-3.2594252,-0.2841241,-2.8096004,0.4429292,-3.9862103,-0.2624483,-2.6057615,-1.4972202,-2.809126
23,-0.34239548,-3.1895485,-0.12964107,-2.9463172,0.44369614,-3.7316763,-0.11210841,-2.7857738,-1.7585732,-3.080382,-0.34274226,-3.1912978,-0.12892887,-2.9473457,0.4444582,-3.7338457,-0.111444354,-2.7861772,-1.7629167,-3.0793865,-0.34267858,-3.1912606,-0.1289245,-2.9473727,0.44443095,-3.7338684,-0.11141552,-2.7862365,-1.7628489,-3.079421,-0.34260556,-3.1912873,-0.12892188,-2.9473798,0.44443437,-3.7338648,-0.1114196,-2.78623,-1.7628523,-3.0794246,-0.34260836,-3.1912,-0.12892884,-2.947381,0.44441742,-3.7338786,-0.11141272,-2.7862592,-1.7628212,-3.0794325,-0.34258443,-3.191096,-0.12893064,-2.94738,0.44440198,-3.7339103,-0.111378685,-2.786288,-1.7625368,-3.0794005,-0.3425407,-3.1910794,-0.12894633,-2.9473689,0.4443937,-3.7338977,-0.111415684,-2.786275,-1.7627865,-3.0794268,-0.34253454,-3.1910748,-0.12894587,-2.9473693,0.44439325,-3.7339005,-0.11141199,-2.7862773,-1.7627509,-3.0794225,-0.34250334,-3.1910696,-0.12895015,-2.9473674,0.44439092,-3.7338996,-0.11141989,-2.7862763,-1.7627838,-3.079426,-0.3424962,-3.1910498,-0.12895316,-2.9473627,0.44438744,-3.7339025,-0.11142047,-2.7862759,-1.7627802,-3.0794222,-0.34249544,-3.1910455,-0.12895283,-2.9473624,0.44438705,-3.7339044,-0.11141774,-2.786277,-1.7627574,-3.0794191,-0.34249428,-3.1910462,-0.12895373,-2.9473617,0.4443868,-3.733903,-0.11142063,-2.7862756,-1.7627794,-3.0794215,-0.34249508,-3.1910458,-0.12895295,-2.9473624,0.44438705,-3.733904,-0.11141823,-2.7862768,-1.7627609,-3.0794196,-0.3424897,-3.1910496,-0.1289537,-2.9473627,0.44438717,-3.7339025,-0.11142127,-2.7862759,-1.7627803,-3.0794225,-0.34248763,-3.1910603,-0.12895253,-2.9473653,0.444389,-3.7339008,-0.11142182,-2.786276,-1.7627833,-3.0794249,-0.34248966,-3.1910515,-0.12895222,-2.9473643,0.444388,-3.733904,-0.11141777,-2.7862778,-1.7627522,-3.07942,-0.34236157,-3.191152,-0.1289517,-2.9473853,0.4444002,-3.73389,-0.11143987,-2.7862787,-1.7628009,-3.0794425,-0.34234264,-3.1912208,-0.12894242,-2.9473953,0.44441167,-3.73388,-0.11144203,-2.7862735,-1.7628214,-3.0794482,-0.34252682,-3.1909697,-0.12887613,-2.9474247,0.44438204,-3.734005,-0.11120483,-2.7863836,-1.7614174,-3.079176,-0.34220296,-3.1912854,-0.12894928,-2.947402,0.44441652,-3.733875,-0.11146526,-2.786272,-1.7628318,-3.0794506,-0.34211218,-3.19132,-0.1289496,-2.9474113,0.44442368,-3.7338953,-0.111445904,-2.7862842,-1.7625042,-3.0794044
24,-0.51177835,-3.1030183,0.016383668,-3.0867023,0.444814,-3.481679,0.03347413,-2.981006,-1.9873347,-3.354059,-0.50984055,-3.1038713,0.018126234,-3.0878246,0.44507787,-3.4835544,0.03384073,-2.9816465,-1.9899778,-3.351341,-0.50988996,-3.1039176,0.01821497,-3.0878396,0.44508708,-3.4835827,0.033896655,-2.981654,-1.9898977,-3.3513412,-0.5097679,-3.1039433,0.018194333,-3.087841,0.4450906,-3.4835777,0.033877313,-2.9816442,-1.9899088,-3.351357,-0.5098311,-3.1039946,0.018245727,-3.0878508,0.44509262,-3.4835966,0.033911616,-2.9816563,-1.9898608,-3.3513508,-0.5098926,-3.1040652,0.01831241,-3.087866,0.4451012,-3.4836283,0.033964366,-2.981678,-1.989584,-3.3510752,-0.50988805,-3.104115,0.018310696,-3.087871,0.44509423,-3.4836233,0.033961058,-2.9816725,-1.989793,-3.3513417,-0.5098819,-3.1041217,0.018313691,-3.087872,0.44509545,-3.4836254,0.0339631,-2.981674,-1.9897609,-3.3513072,-0.50984895,-3.104151,0.018312216,-3.0878747,0.4450954,-3.483626,0.033960193,-2.9816728,-1.9897872,-3.3513455,-0.509877,-3.1041653,0.018323869,-3.087878,0.4450948,-3.48363,0.033970654,-2.9816766,-1.989776,-3.3513422,-0.5098814,-3.1041675,0.018327087,-3.0878787,0.4450954,-3.4836318,0.033973396,-2.981678,-1.9897549,-3.3513193,-0.5098813,-3.1041684,0.01832588,-3.0878787,0.44509476,-3.483631,0.033972427,-2.9816773,-1.9897738,-3.3513412,-0.5098806,-3.1041677,0.01832673,-3.0878785,0.4450953,-3.4836316,0.033973083,-2.981678,-1.9897579,-3.3513227,-0.5098678,-3.104171,0.018323198,-3.0878782,0.44509503,-3.4836302,0.0339697,-2.9816763,-1.9897759,-3.3513434,-0.50984246,-3.1041684,0.018315911,-3.0878768,0.4450956,-3.483628,0.033962876,-2.981674,-1.9897827,-3.3513474,-0.5098586,-3.10417,0.018322408,-3.087878,0.44509614,-3.483631,0.03396873,-2.9816766,-1.9897528,-3.3513155,-0.5094894,-3.1042378,0.018246904,-3.0878692,0.44510397,-3.4836128,0.033890516,-2.9816496,-1.9898268,-3.3513932,-0.50938416,-3.1042035,0.018209219,-3.0878596,0.4451059,-3.483599,0.03385453,-2.981637,-1.9898639,-3.3514159,-0.50976896,-3.1040657,0.018378377,-3.0879025,0.44512987,-3.4836912,0.034041196,-2.9817383,-1.9884499,-3.3499074,-0.5090902,-3.104299,0.018165454,-3.087855,0.44511297,-3.4835927,0.033801183,-2.9816184,-1.9898825,-3.3514545,-0.5088829,-3.1043637,0.018146783,-3.0878525,0.44512737,-3.483603,0.033774912,-2.9816191,-1.9896022,-3.3511171
25,-0.68604153,-3.0198934,0.1408769,-3.2228327,0.44593185,-3.2316813,0.16866651,-3.1833432,-2.1792943,-3.6214797,-0.6852993,-3.0201595,0.14235786,-3.2256029,0.44570202,-3.2336862,0.1696967,-3.184291,-2.1805675,-3.6218874,-0.68527985,-3.0199313,0.14243022,-3.2255387,0.4457296,-3.2337124,0.16970283,-3.1842475,-2.180548,-3.6218667,-0.685096,-3.0198953,0.14240779,-3.2255304,0.44574717,-3.2337003,0.16970097,-3.1842287,-2.1805549,-3.6218603,-0.6851326,-3.019821,0.1424592,-3.2254927,0.445754,-3.2337205,0.16970028,-3.184213,-2.1805387,-3.6218452,-0.68516374,-3.019796,0.14253792,-3.2254565,0.44576117,-3.2337544,0.16972709,-3.1842065,-2.180346,-3.6215558,-0.68511474,-3.0197682,0.14253771,-3.2254336,0.44576257,-3.233749,0.16970794,-3.1841855,-2.1805122,-3.621813,-0.6851034,-3.0197678,0.14254192,-3.2254312,0.44576448,-3.2337508,0.16971041,-3.1841848,-2.1804888,-3.6217763,-0.68504304,-3.0197556,0.14254229,-3.22542,0.44577065,-3.2337492,0.1697066,-3.1841748,-2.1805098,-3.6218057,-0.68506694,-3.0197625,0.14255768,-3.2254138,0.4457677,-3.233755,0.16970877,-3.1841748,-2.1805048,-3.6218014,-0.68507093,-3.0197647,0.14256191,-3.2254128,0.44576755,-3.233757,0.1697108,-3.1841755,-2.1804898,-3.6217785,-0.68506986,-3.0197635,0.14256045,-3.2254124,0.44576725,-3.233756,0.16970916,-3.1841748,-2.1805038,-3.6218004,-0.6850699,-3.0197644,0.14256148,-3.2254128,0.44576764,-3.2337568,0.1697105,-3.1841755,-2.180492,-3.6217818,-0.6850521,-3.0197601,0.1425574,-3.2254117,0.4457693,-3.2337546,0.16970839,-3.1841729,-2.1805048,-3.6218004,-0.6850238,-3.0197537,0.14254825,-3.2254133,0.44577268,-3.2337508,0.16970678,-3.184171,-2.1805081,-3.6218026,-0.68504256,-3.0197592,0.14255643,-3.2254124,0.44577098,-3.2337546,0.16970994,-3.1841733,-2.1804872,-3.6217718,-0.6845507,-3.0196662,0.14246969,-3.2253947,0.4458254,-3.2337139,0.16968419,-3.1841252,-2.1805289,-3.621792,-0.684428,-3.019647,0.14242283,-3.2254112,0.44583574,-3.233694,0.16967295,-3.184123,-2.1805487,-3.6218057,-0.6851275,-3.0198524,0.14263284,-3.2254758,0.44577652,-3.2338178,0.16982263,-3.1842659,-2.1793864,-3.620452,-0.6839981,-3.0195704,0.14237659,-3.2253807,0.4458832,-3.2336693,0.16965288,-3.1840768,-2.1805604,-3.6217842,-0.68371046,-3.01952,0.14236318,-3.2253666,0.44591865,-3.2336671,0.16966067,-3.1840613,-2.180339,-3.621408
26,-0.8476901,-2.9630365,0.23177959,-3.3486304,0.4470497,-2.981684,0.28755474,-3.3846984,-2.333974,-3.8739474,-0.84613943,-2.9632475,0.23415744,-3.3499122,0.44650686,-2.983511,0.2890835,-3.3864927,-2.3354676,-3.8766077,-0.84592927,-2.9630628,0.23414086,-3.3499117,0.44659865,-2.9835207,0.28908393,-3.3864832,-2.3354142,-3.8766255,-0.84576625,-2.9630957,0.23411131,-3.349922,0.44662064,-2.9835043,0.28907847,-3.3864744,-2.3354204,-3.8766296,-0.84571683,-2.9629874,0.23411994,-3.3499062,0.44666153,-2.9835172,0.28907886,-3.386468,-2.3353853,-3.876633,-0.84570247,-2.9629185,0.23415872,-3.3498905,0.44669914,-2.9835548,0.28910878,-3.3864782,-2.3351645,-3.8765013,-0.8456472,-2.9628315,0.23413616,-3.3498662,0.44671917,-2.9835339,0.28908852,-3.3864408,-2.3353298,-3.8766298,-0.8456362,-2.9628348,0.23413867,-3.3498664,0.44672257,-2.9835365,0.28909123,-3.3864427,-2.3353043,-3.8766131,-0.84557617,-2.9628215,0.23413071,-3.3498611,0.44673634,-2.9835308,0.28908667,-3.3864336,-2.3353226,-3.87663,-0.84560215,-2.9627926,0.23413813,-3.3498518,0.4467388,-2.9835358,0.28908992,-3.3864293,-2.335314,-3.8766282,-0.845607,-2.962792,0.2341414,-3.3498514,0.44673935,-2.9835386,0.28909227,-3.3864307,-2.3352973,-3.8766172,-0.84560573,-2.9627874,0.23413935,-3.3498502,0.4467395,-2.9835367,0.28909045,-3.3864284,-2.3353121,-3.8766277,-0.84560585,-2.9627917,0.23414093,-3.3498511,0.44673944,-2.9835382,0.28909194,-3.3864305,-2.3352997,-3.8766189,-0.84558773,-2.9627929,0.2341367,-3.3498516,0.44674164,-2.983535,0.28908932,-3.3864284,-2.3353136,-3.8766284,-0.84555817,-2.9628096,0.23413086,-3.3498566,0.44674304,-2.983531,0.28908694,-3.3864295,-2.3353186,-3.8766303,-0.8455781,-2.962804,0.2341373,-3.3498545,0.44674227,-2.983536,0.28909087,-3.3864317,-2.3352954,-3.876615,-0.84507805,-2.9629562,0.23406218,-3.3498905,0.446798,-2.9834852,0.28905767,-3.3864245,-2.3353453,-3.8766437,-0.8449706,-2.9630418,0.23403382,-3.3499146,0.44679353,-2.9834664,0.2890449,-3.386433,-2.335375,-3.8766522,-0.84567046,-2.9631555,0.23425758,-3.3499925,0.44671103,-2.9836822,0.28919148,-3.386647,-2.3341804,-3.875688,-0.8445191,-2.9631388,0.23398393,-3.3499262,0.44685385,-2.9834309,0.2890231,-3.3864195,-2.335381,-3.8766608,-0.8442341,-2.9632804,0.23397793,-3.349957,0.44688922,-2.983438,0.28903338,-3.3864517,-2.3351479,-3.8764906
27,-0.98106116,-2.9522789,0.27978897,-3.4599912,0.44816756,-2.7316864,0.38391978,-3.5770204,-2.4515145,-4.103786,-0.98150754,-2.9507833,0.28267938,-3.4614308,0.44653928,-2.7321715,0.38576502,-3.5785902,-2.4537246,-4.108393,-0.9813882,-2.9507387,0.28259772,-3.4614155,0.446554,-2.7321405,0.3857432,-3.5786288,-2.4537296,-4.108414,-0.98122597,-2.9506764,0.28254375,-3.4614048,0.4465495,-2.7321315,0.3857309,-3.578626,-2.4537616,-4.108404,-0.9810887,-2.9508724,0.28252047,-3.4613953,0.4465573,-2.7321177,0.38571957,-3.57865,-2.4537416,-4.108411,-0.98105675,-2.9511733,0.28252354,-3.4614158,0.44654202,-2.732149,0.38573217,-3.5786877,-2.4532728,-4.108386,-0.9809094,-2.9511793,0.2824907,-3.4613726,0.44656628,-2.7320971,0.3857112,-3.5786724,-2.453701,-4.1084065,-0.9808973,-2.9512029,0.2824884,-3.4613752,0.44656336,-2.7321014,0.38571182,-3.578676,-2.4536371,-4.108377,-0.9807977,-2.9512348,0.28246492,-3.4613643,0.44656593,-2.7320902,0.3857026,-3.5786767,-2.4537055,-4.108401,-0.9808253,-2.951274,0.28247416,-3.4613624,0.44656798,-2.7320895,0.3857059,-3.578678,-2.4536922,-4.108401,-0.98083436,-2.9512875,0.28247705,-3.4613647,0.44656643,-2.7320929,0.38570774,-3.57868,-2.4536495,-4.1083827,-0.98082876,-2.9512813,0.2824755,-3.461362,0.4465683,-2.7320893,0.38570642,-3.5786784,-2.4536896,-4.1084003,-0.9808322,-2.9512863,0.28247648,-3.4613643,0.4465667,-2.7320924,0.3857074,-3.5786796,-2.453656,-4.1083856,-0.9808036,-2.951281,0.28246891,-3.461361,0.44656774,-2.7320883,0.3857041,-3.5786786,-2.4536939,-4.1084,-0.98076534,-2.9512658,0.28245813,-3.4613605,0.4465664,-2.7320874,0.3857004,-3.5786784,-2.4537046,-4.1083994,-0.980796,-2.9512856,0.2824668,-3.4613643,0.44656482,-2.7320929,0.3857044,-3.5786808,-2.4536443,-4.108376,-0.98011374,-2.9512568,0.2822894,-3.461336,0.4465532,-2.7320654,0.38564217,-3.5786874,-2.453799,-4.1083717,-0.9799981,-2.9511466,0.28225932,-3.461337,0.4465489,-2.7320664,0.3856321,-3.5786815,-2.4538481,-4.1083727,-0.9812394,-2.9517283,0.28257585,-3.461626,0.44646874,-2.732403,0.38580516,-3.5788562,-2.4514449,-4.108443,-0.9796084,-2.9514668,0.28210846,-3.4613087,0.44654328,-2.7320442,0.38558066,-3.578694,-2.453911,-4.1083426,-0.9794421,-2.95173,0.28202635,-3.4613397,0.44651103,-2.7320914,0.38556114,-3.578738,-2.453377,-4.1083145
28,-1.0741445,-3.0022469,0.2795515,-3.5556037,0.44928542,-2.481689,0.45147476,-3.7529657,-2.5322857,-4.305024,-1.0742728,-2.9986875,0.28112924,-3.555765,0.44661963,-2.4803658,0.4528259,-3.7551363,-2.5357916,-4.311777,-1.0737745,-2.9990315,0.28104243,-3.555601,0.44659206,-2.4803348,0.45277885,-3.7550797,-2.5357852,-4.311712,-1.0735672,-2.9989548,0.2809791,-3.5555902,0.44658822,-2.480335,0.45274907,-3.7550755,-2.5358047,-4.3117127,-1.0733104,-2.9990559,0.2809589,-3.555494,0.4465747,-2.4803178,0.45272905,-3.755047,-2.5357819,-4.3116693,-1.0731908,-2.9992623,0.28094596,-3.5554154,0.44654694,-2.4803555,0.45270303,-3.7550335,-2.5353236,-4.3115335,-1.0729584,-2.9991815,0.2809296,-3.5553458,0.446558,-2.4802935,0.4526966,-3.754989,-2.5357351,-4.311599,-1.072948,-2.9991949,0.28092444,-3.555343,0.44655505,-2.4803,0.45269194,-3.75499,-2.5356786,-4.3115845,-1.0728346,-2.9991727,0.28090265,-3.5553179,0.44655398,-2.48029,0.4526797,-3.7549767,-2.5357335,-4.3115873,-1.0728308,-2.9992013,0.2809119,-3.5552993,0.44655323,-2.4802866,0.45268744,-3.7549653,-2.5357213,-4.311577,-1.0728382,-2.9992146,0.28091303,-3.5552983,0.44655174,-2.4802907,0.45268756,-3.754966,-2.5356843,-4.311568,-1.0728287,-2.9992063,0.28091314,-3.5552957,0.44655308,-2.4802861,0.4526886,-3.7549632,-2.535719,-4.311575,-1.0728358,-2.9992127,0.28091273,-3.555298,0.44655195,-2.48029,0.45268744,-3.7549655,-2.5356898,-4.3115687,-1.0728093,-2.9991977,0.28090644,-3.5552957,0.44655263,-2.4802861,0.4526839,-3.7549639,-2.5357218,-4.3115754,-1.0727893,-2.9991772,0.2808956,-3.5553026,0.44655243,-2.4802876,0.4526759,-3.7549686,-2.5357304,-4.3115807,-1.0728126,-2.9992018,0.28090212,-3.5553007,0.44655073,-2.4802926,0.45267949,-3.754969,-2.5356784,-4.3115673,-1.0722885,-2.9989486,0.2807262,-3.5552993,0.4465417,-2.4802926,0.45255518,-3.7549894,-2.5357935,-4.3115964,-1.0722528,-2.9988427,0.28069234,-3.5553446,0.4465455,-2.4803007,0.45253146,-3.7550163,-2.535839,-4.3116264,-1.0735028,-2.9998152,0.28095075,-3.5555162,0.44646078,-2.480618,0.45269942,-3.7551455,-2.5331082,-4.311244,-1.0717397,-2.9986656,0.28054866,-3.5553005,0.4465353,-2.4802992,0.4524268,-3.7550147,-2.5358844,-4.311621,-1.0716225,-2.998663,0.2804522,-3.5553105,0.44650906,-2.480374,0.45235628,-3.7550452,-2.5353577,-4.311512
29,-1.1199371,-3.120801,0.23034793,-3.6373339,0.45040327,-2.2316914,0.48422837,-3.9065652,-2.5765803,-4.473904,-1.1181992,-3.118845,0.23203743,-3.6388743,0.4460809,-2.2303314,0.48741347,-3.9082856,-2.580016,-4.482214,-1.1174724,-3.1189857,0.23196632,-3.638856,0.44613314,-2.2302876,0.48727345,-3.908139,-2.5799878,-4.482175,-1.1173147,-3.118895,0.23191765,-3.6388862,0.44614628,-2.230286,0.48722857,-3.90812,-2.580034,-4.482188,-1.1170027,-3.1190202,0.23190472,-3.638855,0.4461749,-2.2302597,0.48717743,-3.9080474,-2.5799842,-4.4821544,-1.116833,-3.1192813,0.23187399,-3.638835,0.44620195,-2.2302656,0.48710215,-3.9079585,-2.579428,-4.4820986,-1.1165773,-3.119197,0.23189421,-3.6387987,0.44621986,-2.2302232,0.48710188,-3.907915,-2.5798926,-4.4820967,-1.1165695,-3.119214,0.23188707,-3.6388013,0.44622216,-2.230226,0.48709327,-3.90791,-2.5798287,-4.4820943,-1.1164632,-3.119194,0.23187639,-3.6388001,0.44623294,-2.2302167,0.487077,-3.907892,-2.5798936,-4.482092,-1.1164404,-3.1192331,0.23188579,-3.6387846,0.4462359,-2.230213,0.48707545,-3.9078739,-2.5798695,-4.4820805,-1.1164459,-3.1192496,0.23188466,-3.638784,0.44623622,-2.2302148,0.4870727,-3.907871,-2.5798259,-4.4820776,-1.1164352,-3.11924,0.23188718,-3.638782,0.44623658,-2.2302122,0.48707485,-3.9078705,-2.579865,-4.482078,-1.1164438,-3.1192474,0.23188478,-3.638784,0.44623634,-2.2302144,0.4870729,-3.907871,-2.5798323,-4.482078,-1.116422,-3.1192298,0.23188204,-3.6387858,0.446238,-2.230212,0.4870712,-3.907871,-2.5798714,-4.48208,-1.1164159,-3.1192036,0.2318728,-3.638796,0.4462385,-2.2302132,0.48706755,-3.907878,-2.5798886,-4.4820867,-1.1164318,-3.119234,0.23187529,-3.6387918,0.44623804,-2.2302158,0.48706663,-3.9078734,-2.5798252,-4.4820814,-1.1160805,-3.118933,0.23173165,-3.6389,0.44627443,-2.2302108,0.48696628,-3.907888,-2.5800426,-4.482136,-1.1161091,-3.1187925,0.23169401,-3.638945,0.44626644,-2.2302225,0.48695967,-3.9079306,-2.5801275,-4.482168,-1.11722,-3.1199286,0.23176454,-3.6389675,0.44618273,-2.2304156,0.48701617,-3.9080243,-2.5773265,-4.4814873,-1.1157229,-3.1185906,0.23156306,-3.6390193,0.44630715,-2.2302132,0.48684743,-3.9078999,-2.5802372,-4.482195,-1.1157039,-3.1185822,0.23144618,-3.6390972,0.44633174,-2.2302532,0.48675576,-3.907898,-2.5796673,-4.482194
30,-1.1171744,-3.3082545,0.13616975,-3.7101085,0.4515211,-1.981694,0.47695932,-4.0338335,-2.584433,-4.609171,-1.1151111,-3.3071692,0.13625172,-3.7103553,0.44667608,-1.9809855,0.48015022,-4.0356817,-2.5904105,-4.616186,-1.1147511,-3.3076003,0.13615495,-3.7103517,0.44673082,-1.9809482,0.48009324,-4.0356874,-2.5904129,-4.6161785,-1.114642,-3.3075085,0.13609445,-3.7103891,0.4467402,-1.9809405,0.48006764,-4.0357003,-2.5904536,-4.6162004,-1.11457,-3.3077931,0.13607532,-3.7103627,0.44676816,-1.9809239,0.48005527,-4.035696,-2.590425,-4.6161833,-1.1147084,-3.3082235,0.13604209,-3.7103353,0.44677463,-1.9809189,0.48003063,-4.0356984,-2.5901318,-4.6161466,-1.1145738,-3.3081985,0.13605952,-3.710313,0.44680887,-1.980905,0.48004043,-4.0356793,-2.5903718,-4.616153,-1.1145892,-3.308224,0.13605171,-3.7103148,0.4468082,-1.980905,0.48003662,-4.0356817,-2.5903404,-4.6161513,-1.1145564,-3.3082283,0.1360375,-3.7103176,0.44681925,-1.9808991,0.48003176,-4.035682,-2.5903752,-4.6161556,-1.1145892,-3.3082983,0.13604881,-3.7103019,0.44682243,-1.9808993,0.4800348,-4.035676,-2.590359,-4.6161456,-1.1146059,-3.3083205,0.136048,-3.7103004,0.44682124,-1.9809,0.48003381,-4.0356765,-2.5903366,-4.616143,-1.1145952,-3.3083112,0.13605046,-3.7102993,0.44682318,-1.9808995,0.48003522,-4.035675,-2.590356,-4.616144,-1.1146036,-3.3083181,0.13604805,-3.7103004,0.44682157,-1.9808999,0.4800339,-4.035676,-2.59034,-4.6161437,-1.1145848,-3.3082986,0.13604423,-3.7103038,0.44682407,-1.9808984,0.48003304,-4.035677,-2.5903606,-4.616147,-1.1145605,-3.3082583,0.13603306,-3.7103148,0.44682384,-1.9808971,0.48002955,-4.0356812,-2.5903718,-4.6161537,-1.1145909,-3.3082983,0.13603675,-3.710309,0.44682175,-1.9808987,0.4800299,-4.0356803,-2.5903382,-4.616148,-1.1143062,-3.3079278,0.13586742,-3.7104337,0.44684497,-1.9808725,0.4799744,-4.035735,-2.590482,-4.616228,-1.1142027,-3.3077044,0.13582438,-3.7104821,0.44683692,-1.9808731,0.4799615,-4.035755,-2.5905406,-4.6162586,-1.1153344,-3.308971,0.13591182,-3.7104075,0.44674212,-1.9809192,0.47997907,-4.03578,-2.588471,-4.6161394,-1.1140243,-3.307506,0.13567938,-3.7105694,0.4468624,-1.9808514,0.47991258,-4.035797,-2.590621,-4.616317,-1.1141332,-3.3074708,0.13556066,-3.7106404,0.44685352,-1.980849,0.4798712,-4.035845,-2.5903199,-4.6163487
31,-1.0703611,-3.5574534,0.005171913,-3.7813027,0.45263895,-1.7316965,0.4257621,-4.133263,-2.5555885,-4.712112,-1.0680718,-3.5564582,0.0058177263,-3.7812335,0.4486884,-1.7302576,0.42795706,-4.1358275,-2.5593266,-4.7183795,-1.06774,-3.5570154,0.0057679266,-3.7811859,0.44869784,-1.7301937,0.42790228,-4.1358523,-2.5593522,-4.718351,-1.0676742,-3.5569391,0.005721152,-3.7812438,0.44869813,-1.730179,0.42788547,-4.1358724,-2.5594015,-4.718365,-1.0675904,-3.557281,0.0057240278,-3.7811775,0.4487061,-1.7301495,0.4278693,-4.135874,-2.5593805,-4.718336,-1.0676982,-3.557791,0.0057242364,-3.7811053,0.44869563,-1.7301562,0.42785394,-4.1358747,-2.5590465,-4.718244,-1.0675479,-3.5577614,0.00574252,-3.7810614,0.44872198,-1.7301118,0.42785174,-4.1358585,-2.5593336,-4.718281,-1.0675653,-3.557794,0.005738169,-3.7810626,0.44871998,-1.7301137,0.42784974,-4.1358614,-2.559297,-4.718273,-1.067541,-3.5578077,0.0057301074,-3.781062,0.44872528,-1.7301,0.42784446,-4.1358643,-2.5593424,-4.718276,-1.067552,-3.557884,0.0057436675,-3.7810318,0.44872776,-1.7300994,0.4278461,-4.135856,-2.5593238,-4.7182646,-1.0675658,-3.5579095,0.0057442635,-3.7810285,0.4487265,-1.730102,0.42784607,-4.1358557,-2.559297,-4.718259,-1.0675541,-3.5578978,0.005745843,-3.7810268,0.44872826,-1.7300993,0.4278464,-4.1358547,-2.5593204,-4.7182627,-1.0675638,-3.5579069,0.005744204,-3.7810287,0.44872674,-1.7301015,0.42784607,-4.1358557,-2.5593011,-4.71826,-1.0675509,-3.5578866,0.005740568,-3.781034,0.44872823,-1.7300975,0.42784482,-4.1358576,-2.5593264,-4.7182646,-1.0675426,-3.5578454,0.00572969,-3.7810533,0.44872728,-1.7300956,0.42784238,-4.135864,-2.5593407,-4.7182717,-1.0675638,-3.5578895,0.0057346374,-3.7810426,0.44872564,-1.7301003,0.4278434,-4.1358614,-2.5593004,-4.718262,-1.0674634,-3.5575423,0.0055937767,-3.781242,0.4487253,-1.7300533,0.42780262,-4.13594,-2.5594904,-4.7183256,-1.0674126,-3.5573,0.0055505335,-3.7813313,0.44871905,-1.7300559,0.42779702,-4.135966,-2.5595553,-4.71836,-1.0683488,-3.5586774,0.005647287,-3.7811973,0.44858104,-1.7302982,0.42786413,-4.135959,-2.557221,-4.717886,-1.0673616,-3.5571325,0.005477935,-3.7814415,0.4487211,-1.7300165,0.4277615,-4.1360254,-2.5596719,-4.7183905,-1.0675589,-3.5571291,0.0054208785,-3.781542,0.4486925,-1.7300408,0.42773768,-4.1360874,-2.5593574,-4.718352
32,-0.9891123,-3.8546937,-0.15142521,-3.8597128,0.4537568,-1.481699,0.3286031,-4.2061415,-2.4896183,-4.786347,-0.98782027,-3.8535721,-0.15090372,-3.8622894,0.4505023,-1.4797043,0.32981256,-4.207878,-2.4904726,-4.7918887,-0.98757935,-3.8536003,-0.15099438,-3.8622255,0.4505279,-1.4796147,0.32974377,-4.2079406,-2.490499,-4.791883,-0.98754394,-3.8535318,-0.15101765,-3.862266,0.45052764,-1.4795953,0.3297204,-4.207963,-2.4905584,-4.7919073,-0.9875058,-3.8535535,-0.15104903,-3.8622043,0.45054662,-1.4795551,0.32970095,-4.207984,-2.4905322,-4.791886,-0.9877015,-3.8537362,-0.15104966,-3.8621275,0.45056534,-1.4795542,0.32970035,-4.2079906,-2.4902606,-4.791704,-0.98757195,-3.8535535,-0.1510893,-3.8621063,0.45057994,-1.479501,0.32968223,-4.207997,-2.4904773,-4.791845,-0.9875983,-3.85357,-0.15108815,-3.8621047,0.4505808,-1.4795027,0.32968196,-4.2079988,-2.4904497,-4.791825,-0.98759407,-3.8535216,-0.15110075,-3.8621042,0.45058608,-1.479486,0.3296732,-4.2080073,-2.490487,-4.7918463,-0.9876218,-3.8535333,-0.15110184,-3.8620818,0.45059115,-1.4794836,0.32967615,-4.208002,-2.490466,-4.7918344,-0.98764026,-3.853549,-0.15109983,-3.862078,0.45059165,-1.4794862,0.3296775,-4.2080016,-2.4904447,-4.79182,-0.9876274,-3.853535,-0.15110219,-3.862078,0.4505921,-1.479483,0.3296766,-4.2080016,-2.4904623,-4.791832,-0.98763806,-3.8535461,-0.15110028,-3.8620782,0.45059168,-1.4794856,0.32967728,-4.2080016,-2.4904478,-4.791822,-0.987625,-3.8535264,-0.15110369,-3.862083,0.45059186,-1.4794812,0.32967442,-4.2080045,-2.4904692,-4.7918353,-0.9876111,-3.8535123,-0.15110514,-3.862097,0.45058975,-1.47948,0.32967085,-4.2080092,-2.4904852,-4.7918434,-0.9876383,-3.8535395,-0.15110143,-3.8620877,0.4505908,-1.4794847,0.32967424,-4.2080064,-2.4904509,-4.791822,-0.9875408,-3.8532941,-0.15114483,-3.8622313,0.4505835,-1.4794382,0.32961345,-4.208085,-2.4906566,-4.791923,-0.9874495,-3.853244,-0.1511475,-3.8623002,0.45056942,-1.4794439,0.32960027,-4.208103,-2.4907303,-4.791963,-0.98843837,-3.8545742,-0.15090208,-3.86211,0.4505518,-1.4796999,0.3297836,-4.207981,-2.4889617,-4.791079,-0.9874072,-3.8530571,-0.1511866,-3.8623927,0.45057166,-1.4794021,0.32954776,-4.2081704,-2.4908614,-4.792022,-0.987596,-3.8530967,-0.15116525,-3.8624609,0.45056885,-1.4794251,0.32953268,-4.2082148,-2.4906268,-4.7918806
33,-0.8868977,-4.1813555,-0.3208332,-3.9542592,0.45487466,-1.2317015,0.18581071,-4.2566433,-2.3861697,-4.837401,-0.88518775,-4.180635,-0.31952238,-3.9550543,0.45246652,-1.2296727,0.18922874,-4.257497,-2.387027,-4.842864,-0.88475066,-4.180508,-0.31953555,-3.955055,0.45251274,-1.2296144,0.18927903,-4.257549,-2.3870082,-4.842913,-0.8846852,-4.180389,-0.3195668,-3.9550784,0.45251086,-1.229604,0.18926683,-4.2575455,-2.3870642,-4.8429356,-0.8845267,-4.18035,-0.31954914,-3.9550664,0.45254242,-1.2295779,0.18930893,-4.2575817,-2.3870187,-4.84295,-0.8846096,-4.180463,-0.3194683,-3.9550495,0.45259738,-1.2295865,0.18937095,-4.2576213,-2.386918,-4.842787,-0.88438493,-4.180254,-0.3195129,-3.9550474,0.45259172,-1.2295456,0.18937883,-4.257627,-2.386942,-4.8429646,-0.8844052,-4.1802635,-0.3195058,-3.9550478,0.45259655,-1.2295477,0.18938254,-4.25763,-2.3869371,-4.8429446,-0.8843612,-4.180192,-0.3195146,-3.9550529,0.4526008,-1.2295364,0.18938774,-4.257636,-2.3869479,-4.8429766,-0.88436323,-4.1801977,-0.31950274,-3.9550452,0.45260757,-1.2295356,0.18940008,-4.2576413,-2.3869252,-4.8429723,-0.88437974,-4.180212,-0.3194964,-3.9550438,0.45261052,-1.229538,0.18940303,-4.257643,-2.3869183,-4.8429575,-0.8843638,-4.180198,-0.31950065,-3.9550438,0.45260888,-1.2295353,0.18940233,-4.2576427,-2.3869212,-4.8429713,-0.88437706,-4.180209,-0.31949726,-3.955044,0.45261022,-1.2295375,0.1894028,-4.2576427,-2.3869193,-4.84296,-0.88435996,-4.180186,-0.31950372,-3.9550467,0.45260876,-1.2295341,0.18940085,-4.2576427,-2.3869276,-4.8429747,-0.8843542,-4.18017,-0.3195119,-3.9550529,0.45260605,-1.229533,0.18939443,-4.257641,-2.3869433,-4.84298,-0.8843788,-4.1801972,-0.31950077,-3.9550488,0.45261025,-1.2295369,0.18939996,-4.257643,-2.386929,-4.842958,-0.8842533,-4.1798606,-0.31959492,-3.9551272,0.45260298,-1.2295015,0.1893519,-4.2576485,-2.3871138,-4.84305,-0.88422364,-4.179811,-0.3196369,-3.9551523,0.4525821,-1.229504,0.18931243,-4.2576337,-2.3871894,-4.8430653,-0.8853538,-4.181184,-0.31918347,-3.9550686,0.4527125,-1.2297174,0.18947627,-4.257694,-2.3860128,-4.8424597,-0.8841075,-4.179518,-0.3197015,-3.9552126,0.45259213,-1.2294704,0.18928897,-4.257652,-2.3873203,-4.843128,-0.88429147,-4.179493,-0.319674,-3.9552572,0.45262426,-1.2294912,0.18928798,-4.257674,-2.387364,-4.842953
34,-0.779357,-4.5160556,-0.4903832,-4.0726075,0.45599252,-0.98170394,0.00041941315,-4.291655,-2.2453063,-4.8721046,-0.7796217,-4.518053,-0.4895206,-4.073678,0.45432585,-0.9792398,0.0012557954,-4.291972,-2.2464821,-4.8763075,-0.778718,-4.5179014,-0.4894646,-4.0736647,0.45434776,-0.9792532,0.001353696,-4.292008,-2.2464163,-4.8763022,-0.7786653,-4.517847,-0.48948687,-4.0736947,0.45435137,-0.97923243,0.0013539791,-4.292005,-2.2464507,-4.8763146,-0.77822244,-4.5177875,-0.48944074,-4.0736704,0.4543653,-0.9792479,0.0014140904,-4.292028,-2.2463906,-4.8763013,-0.77796924,-4.5178094,-0.48934454,-4.073669,0.4544177,-0.97929084,0.0015049726,-4.2920494,-2.246314,-4.876209,-0.7776294,-4.517702,-0.4893758,-4.0736356,0.45439032,-0.979265,0.0015055835,-4.2920537,-2.2462986,-4.8762794,-0.7776305,-4.517706,-0.48936844,-4.07364,0.45439637,-0.9792681,0.0015123785,-4.292055,-2.2462962,-4.876269,-0.77753174,-4.517672,-0.4893722,-4.073641,0.45439637,-0.97926,0.0015210658,-4.2920585,-2.246295,-4.8762803,-0.7774615,-4.5176735,-0.48936042,-4.07363,0.4543996,-0.97926563,0.001532793,-4.292062,-2.2462754,-4.8762746,-0.77746534,-4.5176797,-0.4893546,-4.0736303,0.45440322,-0.9792689,0.001536876,-4.2920623,-2.2462716,-4.876267,-0.77744824,-4.5176735,-0.48935834,-4.0736284,0.4544003,-0.9792665,0.001535058,-4.2920623,-2.246272,-4.876273,-0.777463,-4.5176783,-0.48935533,-4.0736303,0.45440274,-0.97926843,0.0015365034,-4.2920623,-2.246272,-4.876268,-0.7774478,-4.517669,-0.48936063,-4.073632,0.45440048,-0.9792643,0.0015347898,-4.2920623,-2.246276,-4.876275,-0.7774729,-4.517664,-0.48936778,-4.0736394,0.45439932,-0.9792597,0.0015299469,-4.292061,-2.2462878,-4.876279,-0.77747613,-4.5176744,-0.48935792,-4.0736375,0.45440412,-0.9792658,0.0015359521,-4.2920623,-2.2462792,-4.8762674,-0.7774621,-4.5175524,-0.4894284,-4.073728,0.4544058,-0.9792018,0.0015197694,-4.2920604,-2.2463942,-4.876317,-0.7776346,-4.5175333,-0.48946968,-4.0737605,0.454398,-0.9791801,0.0014831275,-4.292051,-2.2464561,-4.8763366,-0.77855396,-4.51815,-0.48909318,-4.073816,0.4546204,-0.97938025,0.0016825348,-4.292069,-2.2455916,-4.8765163,-0.7774697,-4.517425,-0.48950693,-4.0738235,0.45441127,-0.97913265,0.0014930218,-4.292054,-2.2465286,-4.876365,-0.777638,-4.5174375,-0.48946714,-4.0739007,0.45446455,-0.9791397,0.0015313178,-4.292062,-2.2465725,-4.87629
35,-0.6824009,-4.837056,-0.6491671,-4.2199144,0.45711038,-0.73170644,-0.22170372,-4.320319,-2.0678923,-4.897897,-0.68704605,-4.8395295,-0.6509465,-4.2202997,0.4548784,-0.7286314,-0.22020829,-4.3234234,-2.0686395,-4.902222,-0.6860926,-4.8392677,-0.65085137,-4.2202144,0.45489344,-0.7286558,-0.22008538,-4.323455,-2.068564,-4.90221,-0.6860181,-4.8392963,-0.650871,-4.2202353,0.45488864,-0.72865915,-0.22009382,-4.323449,-2.0686007,-4.902228,-0.6852313,-4.839018,-0.6507921,-4.220164,0.45489967,-0.7286767,-0.22000712,-4.3234673,-2.0685306,-4.9022045,-0.68454075,-4.83871,-0.65066725,-4.2200933,0.45496362,-0.7287011,-0.21985702,-4.323464,-2.0685022,-4.902126,-0.6840358,-4.83856,-0.650664,-4.2200503,0.45491263,-0.72871304,-0.21986836,-4.323481,-2.0684206,-4.902163,-0.6840418,-4.8385553,-0.65065557,-4.2200484,0.4549202,-0.7287146,-0.2198565,-4.3234797,-2.068429,-4.9021826,-0.6839695,-4.8385305,-0.6506473,-4.2200365,0.45491374,-0.7287205,-0.21984652,-4.3234825,-2.0684144,-4.9021616,-0.6839367,-4.8384953,-0.65062577,-4.220017,0.45491555,-0.7287261,-0.2198256,-4.323484,-2.0683916,-4.9021516,-0.68394464,-4.838491,-0.65061945,-4.2200146,0.45492047,-0.728727,-0.21981779,-4.323483,-2.0683947,-4.9021626,-0.6839306,-4.8384886,-0.6506218,-4.220013,0.45491597,-0.7287272,-0.21982163,-4.323484,-2.0683877,-4.9021497,-0.6839425,-4.838491,-0.65062004,-4.2200146,0.45491976,-0.728727,-0.21981856,-4.323483,-2.068394,-4.9021606,-0.6839285,-4.8384924,-0.6506243,-4.2200155,0.4549156,-0.7287271,-0.21982314,-4.323484,-2.068392,-4.9021516,-0.68393755,-4.83851,-0.6506351,-4.2200255,0.4549145,-0.7287248,-0.21983275,-4.323483,-2.0684047,-4.9021573,-0.68394864,-4.8385,-0.65062433,-4.2200203,0.45492133,-0.7287262,-0.21982057,-4.323482,-2.0684052,-4.90217,-0.68388003,-4.8386254,-0.65069795,-4.22009,0.4549088,-0.72871923,-0.21987139,-4.3234787,-2.0685174,-4.9022093,-0.68423116,-4.838826,-0.65076196,-4.220148,0.45490044,-0.72870433,-0.21993262,-4.3234744,-2.068586,-4.9022355,-0.6850842,-4.8387127,-0.6504582,-4.220121,0.45522037,-0.7287168,-0.21954396,-4.3234086,-2.0686631,-4.901888,-0.6840307,-4.8388796,-0.6507804,-4.2201743,0.45489976,-0.7287059,-0.21993147,-4.3234725,-2.0686526,-4.9022436,-0.6842134,-4.8389773,-0.65075237,-4.2202115,0.45496964,-0.7287057,-0.21986523,-4.323455,-2.0687704,-4.902139
36,-0.6103327,-4.866732,-0.7894003,-4.3975124,0.4582282,-0.48170894,-0.47200266,-4.353153,-1.8559656,-4.921881,-0.6108425,-4.8271756,-0.788951,-4.3987613,0.45515394,-0.47814468,-0.47227412,-4.355147,-1.8572536,-4.922027,-0.61017346,-4.834763,-0.7889571,-4.39873,0.45517865,-0.47819564,-0.47229946,-4.3552914,-1.8572521,-4.9220114,-0.6100346,-4.8349423,-0.7889775,-4.3987117,0.45518184,-0.47818533,-0.4722929,-4.355261,-1.8572826,-4.922038,-0.6096709,-4.840018,-0.78895634,-4.398694,0.45520133,-0.4782135,-0.47229105,-4.355344,-1.8572505,-4.9220095,-0.60932976,-4.8452086,-0.78890866,-4.39868,0.4552749,-0.47822994,-0.47224903,-4.355411,-1.857432,-4.9221263,-0.6090406,-4.848395,-0.78891623,-4.398665,0.4552364,-0.47824815,-0.47226346,-4.3554397,-1.8571888,-4.9219637,-0.6090198,-4.8486476,-0.7889128,-4.3986626,0.45524496,-0.478247,-0.4722581,-4.35544,-1.8572178,-4.921983,-0.60886747,-4.84992,-0.7889127,-4.3986516,0.45524517,-0.4782482,-0.47225344,-4.355443,-1.8571855,-4.921964,-0.60868853,-4.8511004,-0.78890353,-4.3986516,0.4552494,-0.47825456,-0.47224945,-4.355459,-1.8571699,-4.921952,-0.60867906,-4.85124,-0.7889004,-4.3986516,0.45525444,-0.47825462,-0.47224647,-4.355461,-1.8571867,-4.9219627,-0.6086536,-4.851327,-0.78890187,-4.3986516,0.45525035,-0.4782556,-0.47224844,-4.355462,-1.8571675,-4.92195,-0.6086757,-4.8512473,-0.78890073,-4.3986516,0.4552538,-0.47825465,-0.47224683,-4.355461,-1.8571838,-4.921961,-0.6086504,-4.8512993,-0.7889035,-4.398649,0.45525074,-0.47825402,-0.47224778,-4.3554583,-1.8571702,-4.9219527,-0.60871375,-4.8508277,-0.7889087,-4.398647,0.45524943,-0.47824997,-0.4722485,-4.3554482,-1.8571784,-4.92196,-0.6086977,-4.8510704,-0.7889031,-4.3986487,0.45525593,-0.4782514,-0.4722451,-4.355454,-1.8571982,-4.9219713,-0.6086308,-4.8500237,-0.7889506,-4.398588,0.45526218,-0.47821066,-0.47222805,-4.355352,-1.8572582,-4.922037,-0.6087746,-4.846846,-0.7889824,-4.3985834,0.45525047,-0.4781927,-0.4722389,-4.3552976,-1.8573018,-4.922073,-0.6094917,-4.8440948,-0.78878945,-4.3987026,0.45552376,-0.47819936,-0.4720763,-4.3554177,-1.8584725,-4.9230175,-0.60842896,-4.8483105,-0.789006,-4.3985214,0.4552737,-0.47816923,-0.47220892,-4.355228,-1.8573537,-4.922131,-0.608334,-4.8482122,-0.7889984,-4.3984814,0.45535272,-0.4781405,-0.47215098,-4.3551617,-1.8576926,-4.922369
37,-0.57421964,-4.5564537,-0.90731287,-4.5920916,0.45934606,-0.23171145,-0.7396678,-4.3967767,-1.6130382,-4.9440403,-0.56714284,-4.561332,-0.90874153,-4.593233,0.4568746,-0.2281079,-0.73919386,-4.396561,-1.6172566,-4.926507,-0.5669845,-4.559495,-0.90885407,-4.593131,0.45688838,-0.22810423,-0.73931265,-4.396713,-1.6172321,-4.926165,-0.5668091,-4.5594625,-0.9088733,-4.593158,0.45686954,-0.22809446,-0.7393509,-4.396742,-1.6172674,-4.926214,-0.56683266,-4.5584373,-0.90891933,-4.5932074,0.45689115,-0.22810087,-0.7394194,-4.396859,-1.6172329,-4.9259925,-0.5670785,-4.5566845,-0.9089042,-4.593381,0.4569558,-0.228122,-0.7394531,-4.3969903,-1.6174278,-4.925628,-0.56713885,-4.5558186,-0.9089765,-4.5935035,0.45692822,-0.22810772,-0.73955303,-4.397127,-1.6171848,-4.925659,-0.567148,-4.555701,-0.9089723,-4.5935187,0.45693356,-0.22811005,-0.7395539,-4.397134,-1.6172205,-4.9256206,-0.5671447,-4.555306,-0.9089908,-4.59358,0.45692867,-0.22810832,-0.7395903,-4.3971863,-1.6171885,-4.92562,-0.56724155,-4.5548983,-0.90899354,-4.5936456,0.45693794,-0.22810954,-0.7396053,-4.397229,-1.6171755,-4.9255633,-0.5672599,-4.5548286,-0.9089894,-4.593656,0.4569425,-0.22811112,-0.73960364,-4.3972325,-1.617196,-4.925536,-0.5672587,-4.55482,-0.9089941,-4.5936584,0.45693958,-0.2281098,-0.73960847,-4.397238,-1.6171734,-4.9255533,-0.56725824,-4.5548296,-0.9089902,-4.593656,0.45694193,-0.22811088,-0.7396044,-4.3972335,-1.6171927,-4.925539,-0.5672363,-4.554834,-0.90899575,-4.593656,0.45693743,-0.22810966,-0.739611,-4.3972373,-1.6171769,-4.92556,-0.56717503,-4.5550027,-0.9089969,-4.5936275,0.4569315,-0.22810897,-0.7396083,-4.3972206,-1.6171849,-4.9255886,-0.56721824,-4.554887,-0.9089903,-4.593645,0.4569394,-0.22811127,-0.7396047,-4.397227,-1.6172094,-4.925545,-0.56656384,-4.5554814,-0.90902984,-4.593548,0.45687747,-0.22809967,-0.73966616,-4.3971963,-1.6172774,-4.9257874,-0.56624764,-4.556716,-0.90902007,-4.5934043,0.45684814,-0.22808626,-0.73963535,-4.39709,-1.6173124,-4.9259744,-0.56730473,-4.5557666,-0.90861213,-4.593482,0.45713693,-0.22819778,-0.73920393,-4.3968306,-1.6172327,-4.928115,-0.56578135,-4.5565596,-0.9090459,-4.593416,0.4568138,-0.22807068,-0.7397088,-4.3971286,-1.6173738,-4.9261184,-0.56548053,-4.556661,-0.9089837,-4.5933905,0.4568404,-0.22807789,-0.7396828,-4.397078,-1.617667,-4.9263625
38,-0.5807008,-4.2544856,-1.0034425,-4.7760367,0.4604639,0.018286059,-1.0123489,-4.452377,-1.3442835,-4.9565473,-0.58542246,-4.253696,-1.0022632,-4.781188,0.4578769,0.021016747,-1.0116003,-4.4549766,-1.346463,-4.936481,-0.5855393,-4.2529616,-1.0022328,-4.7809167,0.45785287,0.021171898,-1.0115201,-4.4548464,-1.3465033,-4.9365625,-0.5852364,-4.252952,-1.0022309,-4.780944,0.45783326,0.021132171,-1.0115428,-4.454868,-1.3465178,-4.936494,-0.5854514,-4.2525625,-1.0022308,-4.780782,0.4578331,0.021228045,-1.0114851,-4.4547615,-1.3465476,-4.936502,-0.5857443,-4.252136,-1.0022012,-4.780635,0.45790464,0.021300524,-1.0114092,-4.4546413,-1.3469274,-4.9358788,-0.5857685,-4.2520595,-1.0022597,-4.7805767,0.45784155,0.021341115,-1.0114236,-4.454577,-1.3466172,-4.9363947,-0.58576375,-4.2520337,-1.0022542,-4.7805705,0.4578495,0.021341026,-1.0114181,-4.4545712,-1.346666,-4.936306,-0.5857103,-4.251981,-1.0022644,-4.7805476,0.4578375,0.021347314,-1.0114169,-4.454547,-1.3466382,-4.9363275,-0.5858072,-4.2519336,-1.0022718,-4.780523,0.45784387,0.02136454,-1.0114086,-4.4545155,-1.3466475,-4.9363055,-0.5858239,-4.2519207,-1.0022689,-4.780519,0.45785028,0.02136594,-1.0114049,-4.454511,-1.3466772,-4.9362535,-0.58582324,-4.251925,-1.0022731,-4.780518,0.457845,0.02136749,-1.0114071,-4.4545097,-1.3466496,-4.9363003,-0.5858217,-4.251921,-1.0022695,-4.780519,0.45784935,0.02136594,-1.0114052,-4.454511,-1.3466729,-4.93626,-0.5857896,-4.251924,-1.0022721,-4.7805195,0.45784283,0.02136442,-1.0114081,-4.454512,-1.3466506,-4.9362936,-0.5857167,-4.25194,-1.0022686,-4.7805295,0.45783785,0.021354765,-1.0114126,-4.454527,-1.3466473,-4.9362955,-0.5857652,-4.2519217,-1.0022655,-4.780523,0.45784816,0.021359414,-1.0114062,-4.4545183,-1.3466864,-4.93623,-0.5847882,-4.2519712,-1.0022504,-4.7805724,0.45777914,0.021263182,-1.0114492,-4.454604,-1.3466806,-4.936105,-0.5844354,-4.252155,-1.0022364,-4.7806697,0.45775512,0.021190017,-1.0114889,-4.454702,-1.3466542,-4.936125,-0.58588266,-4.251798,-1.0019636,-4.780621,0.4581988,0.021273494,-1.011216,-4.4546447,-1.3485202,-4.932128,-0.58374256,-4.2521,-1.0022452,-4.7806735,0.4577015,0.021122128,-1.0115256,-4.4547353,-1.3467101,-4.9359136,-0.5833001,-4.2519765,-1.0021722,-4.7806945,0.4577461,0.021060318,-1.0115132,-4.4547796,-1.3472043,-4.93506
39,-0.63136417,-3.9952416,-1.0822853,-4.922921,0.46158177,0.26828355,-1.277092,-4.519738,-1.0565714,-4.951629,-0.63464886,-3.9962676,-1.0792252,-4.932494,0.45449406,0.27580455,-1.276592,-4.522065,-1.0664824,-4.91916,-0.6350658,-3.9951682,-1.0793108,-4.9321346,0.45442533,0.2758295,-1.2765791,-4.5219226,-1.066591,-4.919303,-0.6344046,-3.9949403,-1.0793788,-4.9321394,0.45442498,0.27585062,-1.2766546,-4.52196,-1.0666795,-4.9192576,-0.6349834,-3.9944103,-1.0794066,-4.9319763,0.4543858,0.27588373,-1.27663,-4.521837,-1.066727,-4.9192805,-0.6356895,-3.993713,-1.0793405,-4.9318047,0.45447284,0.27592564,-1.2765613,-4.521701,-1.0675988,-4.918148,-0.63583136,-3.9936287,-1.0794622,-4.931822,0.45433596,0.27597874,-1.2766615,-4.521628,-1.0668404,-4.9192033,-0.6358214,-3.993572,-1.0794547,-4.931807,0.45435026,0.27598205,-1.2766562,-4.521621,-1.0669577,-4.9190474,-0.6357293,-3.9934545,-1.0794929,-4.9317884,0.4543265,0.2760051,-1.2766883,-4.521594,-1.0668964,-4.9191456,-0.63596565,-3.9934185,-1.0794876,-4.931782,0.45432258,0.27601933,-1.2766864,-4.521555,-1.066898,-4.919124,-0.63600284,-3.993399,-1.0794786,-4.9317756,0.4543322,0.27602044,-1.2766796,-4.521549,-1.0669658,-4.9190288,-0.6360053,-3.9934108,-1.079487,-4.93178,0.45432192,0.27602226,-1.2766864,-4.521548,-1.0668997,-4.919119,-0.63599855,-3.9933999,-1.0794803,-4.931776,0.45433062,0.2760207,-1.2766808,-4.5215497,-1.066956,-4.919042,-0.63593006,-3.9933922,-1.0794932,-4.931776,0.45432124,0.27602333,-1.2766916,-4.521551,-1.0669079,-4.919113,-0.6357594,-3.993384,-1.0795026,-4.9317737,0.45432165,0.27601904,-1.2766986,-4.52157,-1.0669146,-4.919117,-0.6358686,-3.9933698,-1.0794859,-4.931768,0.45433486,0.27602017,-1.2766852,-4.521559,-1.0669991,-4.918993,-0.6337678,-3.9929361,-1.0796803,-4.9316854,0.45430595,0.27604225,-1.2768432,-4.5216775,-1.067154,-4.918931,-0.63295287,-3.9930656,-1.0797179,-4.931741,0.45431802,0.27601194,-1.2768776,-4.5217977,-1.0671546,-4.918959,-0.63581616,-3.9929793,-1.078912,-4.9315324,0.4550428,0.27583432,-1.2761385,-4.521755,-1.0721371,-4.9104357,-0.6314779,-3.992524,-1.0799087,-4.931655,0.45428714,0.27605557,-1.2770392,-4.521854,-1.0674046,-4.9187384,-0.6304671,-3.9918556,-1.0798777,-4.9315395,0.45442644,0.27605975,-1.2770312,-4.5219216,-1.0686469,-4.9171743
40,-0.72274524,-3.8077524,-1.151355,-4.9854,0.46269962,0.51828104,-1.5214132,-4.5968857,-0.75833654,-4.923001,-0.7233613,-3.8019693,-1.141853,-4.9487414,0.44983652,0.530399,-1.5243479,-4.594459,-0.7774819,-4.8845024,-0.72402775,-3.8005097,-1.1423519,-4.948708,0.449868,0.5303595,-1.5244251,-4.594263,-0.7776924,-4.8844666,-0.7230116,-3.7999508,-1.1425025,-4.9486938,0.4498285,0.5303353,-1.5245926,-4.5943413,-0.7778728,-4.8844547,-0.7239206,-3.7993188,-1.142718,-4.948603,0.44985333,0.5303167,-1.5245749,-4.594126,-0.7779307,-4.884327,-0.7249497,-3.7983522,-1.1426487,-4.9485335,0.45006987,0.5302762,-1.5244162,-4.593839,-0.779279,-4.883086,-0.7252562,-3.7983675,-1.1430122,-4.9483213,0.44987416,0.53027785,-1.5246263,-4.59373,-0.7780422,-4.8839965,-0.725234,-3.7982576,-1.1429958,-4.9483275,0.44989792,0.5302726,-1.5246143,-4.593713,-0.7782278,-4.883837,-0.72511256,-3.7980485,-1.1431082,-4.9482803,0.44986197,0.53026277,-1.5246859,-4.593667,-0.77812725,-4.883893,-0.7254831,-3.7980597,-1.1431085,-4.948217,0.4498716,0.5302603,-1.5246675,-4.5935893,-0.77810585,-4.883825,-0.72553563,-3.79803,-1.143087,-4.948217,0.44988912,0.5302583,-1.5246505,-4.593575,-0.7782104,-4.883727,-0.7255456,-3.7980583,-1.1431094,-4.948205,0.4498732,0.5302596,-1.5246649,-4.5935745,-0.7781043,-4.8838115,-0.72553015,-3.7980316,-1.1430912,-4.9482155,0.44988644,0.5302584,-1.5246533,-4.593576,-0.7781949,-4.8837395,-0.7254306,-3.7980049,-1.1431249,-4.948214,0.44986868,0.5302578,-1.5246795,-4.593582,-0.77812225,-4.8838077,-0.72516596,-3.7979407,-1.143143,-4.9482484,0.44985986,0.530257,-1.5247037,-4.5936213,-0.77814734,-4.8838305,-0.7253277,-3.7979386,-1.1431034,-4.9482403,0.4498868,0.53025544,-1.5246693,-4.593594,-0.778273,-4.8836994,-0.7221437,-3.7965577,-1.143542,-4.948473,0.44974408,0.5302101,-1.5250894,-4.593849,-0.77865624,-4.8837123,-0.7208728,-3.7964892,-1.1435566,-4.9485893,0.44970122,0.53020835,-1.5251807,-4.5940833,-0.7787219,-4.88387,-0.7248155,-3.79671,-1.1414434,-4.9487305,0.45103884,0.53017426,-1.523505,-4.5938187,-0.7867298,-4.8760395,-0.718611,-3.7950854,-1.1439744,-4.9487123,0.44959453,0.53016096,-1.5255518,-4.5942,-0.77920336,-4.883653,-0.71697885,-3.7935066,-1.1438422,-4.948952,0.44978297,0.53010476,-1.5255433,-4.594305,-0.78127104,-4.8822236
41,-0.84692526,-3.7105541,-1.2197835,-4.870075,0.46381748,0.76827854,-1.734396,-4.6779447,-0.45928234,-4.8667393,-0.8453664,-3.690323,-1.2087312,-4.7902822,0.44664478,0.7859458,-1.7417858,-4.664908,-0.48251742,-4.8261566,-0.8464457,-3.6885467,-1.2096299,-4.790481,0.44666487,0.7860331,-1.7418983,-4.664742,-0.48284742,-4.826127,-0.8451662,-3.687611,-1.2098957,-4.7904468,0.44664153,0.7860339,-1.7421631,-4.6648903,-0.48314163,-4.8261957,-0.8464862,-3.6868832,-1.2102702,-4.7904606,0.44666725,0.7861159,-1.7421408,-4.6646247,-0.48323315,-4.8260098,-0.84778744,-3.6855714,-1.2101378,-4.790441,0.44696862,0.78624165,-1.7418805,-4.6641746,-0.48516932,-4.8247805,-0.84846693,-3.6857262,-1.2107911,-4.7902393,0.44674242,0.78627276,-1.7422278,-4.664117,-0.48342457,-4.825566,-0.8484248,-3.6855493,-1.2107605,-4.790249,0.4467759,0.7862823,-1.7422092,-4.6640863,-0.48369098,-4.825414,-0.84834206,-3.685233,-1.2109556,-4.7902136,0.4467452,0.78630537,-1.7423297,-4.664048,-0.48356196,-4.82546,-0.8488516,-3.6852927,-1.2109619,-4.7901435,0.44676223,0.78632915,-1.7423012,-4.663937,-0.4835306,-4.825351,-0.84890807,-3.685247,-1.2109241,-4.790143,0.44678524,0.7863345,-1.7422737,-4.6639104,-0.48367888,-4.8252535,-0.8489384,-3.685297,-1.2109646,-4.7901306,0.44676542,0.7863336,-1.7422974,-4.663916,-0.4835286,-4.8253317,-0.8489037,-3.68525,-1.2109315,-4.7901416,0.44678193,0.7863343,-1.7422786,-4.663913,-0.48365703,-4.8252654,-0.84879273,-3.6852036,-1.2109897,-4.790144,0.44676155,0.78633356,-1.7423217,-4.663931,-0.4835569,-4.825335,-0.84844244,-3.6850777,-1.2110169,-4.790186,0.4467505,0.7863245,-1.7423605,-4.663991,-0.4835961,-4.8253794,-0.8486355,-3.6850839,-1.2109487,-4.7901745,0.4467845,0.7863326,-1.742305,-4.663941,-0.48377207,-4.8252416,-0.8446182,-3.6826262,-1.2116717,-4.7905116,0.446653,0.78630877,-1.7429993,-4.664402,-0.4844,-4.82545,-0.8428989,-3.682352,-1.2117013,-4.7906027,0.4465964,0.7862357,-1.7431473,-4.664738,-0.4845107,-4.8257155,-0.84667915,-3.6826458,-1.2078916,-4.7906227,0.4482162,0.7864845,-1.740364,-4.6637893,-0.49552754,-4.819553,-0.8400933,-3.6799645,-1.2124141,-4.790816,0.44651937,0.78625,-1.7437601,-4.6649823,-0.4852848,-4.825629,-0.83786094,-3.6773014,-1.2121824,-4.791109,0.44680187,0.78628236,-1.7437456,-4.6650887,-0.48829284,-4.8244505
42,-0.99263054,-3.7075212,-1.2966645,-4.697085,0.46493533,1.0182761,-1.9076852,-4.7511516,-0.16994406,-4.7818303,-0.9911659,-3.670535,-1.2792364,-4.581369,0.44376233,1.0406449,-1.9212877,-4.725381,-0.1923571,-4.7428217,-0.9927694,-3.6687176,-1.2806876,-4.581622,0.44374725,1.0405017,-1.9215472,-4.7252197,-0.19280717,-4.742682,-0.99133444,-3.6673298,-1.2810388,-4.581569,0.44370395,1.040483,-1.9218787,-4.7254558,-0.19316205,-4.7428393,-0.993098,-3.6666505,-1.2816695,-4.5815563,0.44369304,1.0403968,-1.9219348,-4.7251034,-0.1933006,-4.7425127,-0.99469924,-3.6651328,-1.2816288,-4.5814867,0.4438985,1.0402312,-1.9216076,-4.7244473,-0.19628474,-4.7411532,-0.99581766,-3.665386,-1.2825478,-4.5811763,0.4436648,1.0402582,-1.9221661,-4.7244344,-0.19356716,-4.741821,-0.9957646,-3.6651459,-1.2825129,-4.5811887,0.44368848,1.0402422,-1.9221364,-4.7243886,-0.19397086,-4.7416663,-0.9957704,-3.6647007,-1.2827909,-4.581131,0.4436386,1.0402284,-1.9223182,-4.724357,-0.19373584,-4.741694,-0.9964173,-3.664816,-1.2828245,-4.5810227,0.4436419,1.0402136,-1.9222969,-4.7242026,-0.19370356,-4.741525,-0.99647653,-3.6647596,-1.2827783,-4.5810213,0.44366005,1.0402048,-1.9222575,-4.724161,-0.19393462,-4.7414203,-0.9965289,-3.6648269,-1.2828326,-4.5810027,0.4436422,1.0402104,-1.922295,-4.724174,-0.19370252,-4.741495,-0.9964741,-3.664763,-1.282788,-4.5810194,0.44365704,1.0402057,-1.9222648,-4.7241654,-0.19390035,-4.741432,-0.99636316,-3.664688,-1.282864,-4.5810227,0.44363672,1.0402092,-1.922326,-4.724198,-0.19373572,-4.7415075,-0.99593914,-3.6644924,-1.2828883,-4.581086,0.44362932,1.0402138,-1.9223697,-4.7242846,-0.19377941,-4.7415833,-0.9961548,-3.664518,-1.2828052,-4.5810676,0.44365752,1.0402026,-1.922294,-4.724207,-0.19406196,-4.7414274,-0.9915748,-3.6608155,-1.2836983,-4.5815616,0.44349375,1.0401825,-1.9231833,-4.724929,-0.19476065,-4.7418914,-0.98943615,-3.6602526,-1.283667,-4.5817094,0.4434705,1.0402223,-1.9233309,-4.725393,-0.19487688,-4.7423244,-0.992557,-3.6610494,-1.2786304,-4.5817184,0.44489017,1.039914,-1.9192933,-4.7236137,-0.21207991,-4.7375813,-0.98632157,-3.656724,-1.2846026,-4.58199,0.44333628,1.0401638,-1.9241445,-4.725793,-0.19584873,-4.742377,-0.98361737,-3.652922,-1.2842648,-4.5823946,0.44353923,1.040027,-1.924021,-4.7259064,-0.20032728,-4.7413855
43,-1.1466784,-3.7908256,-1.3893794,-4.485126,0.46605316,1.2682736,-2.036256,-4.8036103,0.09885247,-4.6703005,-1.1456044,-3.729605,-1.364313,-4.3473177,0.44174522,1.2949485,-2.0594137,-4.7623053,0.07980016,-4.6357584,-1.1480262,-3.7281594,-1.3665074,-4.3473372,0.4418577,1.2950008,-2.0598288,-4.762125,0.07908282,-4.6353927,-1.146606,-3.7262683,-1.3668568,-4.347353,0.44182482,1.2949846,-2.0601883,-4.7624726,0.07872808,-4.6356697,-1.1489223,-3.7258925,-1.3678879,-4.34712,0.4419042,1.2950472,-2.060344,-4.7619996,0.07841936,-4.6351137,-1.1509105,-3.7244146,-1.3681135,-4.346708,0.44224158,1.295047,-2.0599616,-4.761082,0.07401332,-4.633484,-1.1525353,-3.7248492,-1.3693092,-4.3463497,0.44201908,1.2951683,-2.0607347,-4.761118,0.077898264,-4.6340327,-1.1524892,-3.7245545,-1.3692765,-4.346345,0.44205403,1.2951611,-2.0606928,-4.761055,0.07732037,-4.6338663,-1.1526575,-3.724006,-1.3696347,-4.3462687,0.44202295,1.2951884,-2.0609298,-4.7610326,0.077689976,-4.6338744,-1.1534203,-3.7242181,-1.3697311,-4.346089,0.4420451,1.2952111,-2.0609243,-4.7608232,0.07768759,-4.63362,-1.1534795,-3.7241576,-1.3696846,-4.346071,0.4420694,1.2952071,-2.0608745,-4.7607636,0.07734689,-4.6335,-1.153554,-3.724243,-1.3697507,-4.3460555,0.4420491,1.295215,-2.0609255,-4.7607846,0.07768142,-4.633575,-1.15348,-3.724161,-1.3696959,-4.3460703,0.44206595,1.2952082,-2.060884,-4.76077,0.07739726,-4.633513,-1.153389,-3.724054,-1.3697804,-4.3460875,0.44204408,1.2952132,-2.06096,-4.7608204,0.07765016,-4.633601,-1.1529226,-3.7237685,-1.36978,-4.3461914,0.44203,1.295203,-2.0610018,-4.7609425,0.07762304,-4.633723,-1.153142,-3.7238271,-1.3696998,-4.3461404,0.4420668,1.2952001,-2.0609102,-4.7608304,0.07719213,-4.6335344,-1.1485394,-3.7187395,-1.3705233,-4.34698,0.44190145,1.2951461,-2.0618994,-4.761899,0.07664028,-4.634388,-1.1460445,-3.7177384,-1.37029,-4.347339,0.4418248,1.2950802,-2.0620131,-4.762524,0.07663795,-4.635068,-1.147636,-3.719056,-1.3644811,-4.346528,0.44340003,1.2948788,-2.056841,-4.75966,0.052181512,-4.6311064,-1.1430813,-3.713035,-1.3712779,-4.347796,0.44172585,1.2950613,-2.0629413,-4.763133,0.07558069,-4.635329,-1.1402001,-3.7080905,-1.3707298,-4.3482533,0.44200274,1.2949346,-2.0626266,-4.763264,0.06940758,-4.634523
44,-1.2955766,-3.9427161,-1.5021529,-4.259009,0.467171,1.5182711,-2.1188555,-4.823439,0.3365864,-4.536973,-1.2946815,-3.8472104,-1.4715459,-4.107022,0.4401949,1.5489796,-2.153988,-4.7612376,0.32505354,-4.5095863,-1.2979016,-3.8461037,-1.4743586,-4.106605,0.4402112,1.5488245,-2.1546154,-4.7609224,0.32413757,-4.5089316,-1.2965925,-3.8437972,-1.4746633,-4.1066866,0.44017032,1.5487938,-2.1549296,-4.7613516,0.32383096,-4.5092998,-1.2993695,-3.8436444,-1.4760367,-4.1061044,0.44017893,1.5487101,-2.1552436,-4.760701,0.32339516,-4.5084915,-1.3015885,-3.8421264,-1.4764303,-4.105162,0.4404301,1.5485294,-2.1547725,-4.759474,0.31775022,-4.5065837,-1.3037045,-3.8426702,-1.4779146,-4.1047525,0.44015747,1.5485777,-2.155847,-4.759525,0.3227058,-4.5069838,-1.303661,-3.8423266,-1.4778718,-4.104714,0.44018757,1.5485593,-2.155778,-4.7594423,0.3219776,-4.5068064,-1.3039993,-3.8416765,-1.4782896,-4.1045957,0.44013318,1.548549,-2.1560621,-4.7594147,0.32249302,-4.506779,-1.3048328,-3.8419409,-1.4784467,-4.104323,0.44013816,1.5485381,-2.1560898,-4.759146,0.32246006,-4.506441,-1.3048826,-3.841873,-1.4783958,-4.1042795,0.4401604,1.5485282,-2.1560247,-4.7590685,0.32202116,-4.5063086,-1.3049806,-3.8419716,-1.4784772,-4.104272,0.4401388,1.5485355,-2.1560967,-4.7590966,0.32244787,-4.5063815,-1.3048872,-3.8418763,-1.4784089,-4.1042814,0.44015682,1.5485294,-2.156037,-4.7590766,0.32208627,-4.506322,-1.304828,-3.8417451,-1.4785,-4.104315,0.44013327,1.5485338,-2.1561265,-4.759143,0.3224236,-4.5064187,-1.3043492,-3.8413992,-1.4784701,-4.1044655,0.4401251,1.5485363,-2.1561508,-4.7593,0.32241678,-4.5065827,-1.3045503,-3.8414764,-1.4783907,-4.1043706,0.44015893,1.5485244,-2.1560435,-4.759155,0.32184952,-4.506367,-1.3003465,-3.835253,-1.47902,-4.10554,0.43998653,1.5484822,-2.1569293,-4.760528,0.3215627,-4.5075445,-1.2976854,-3.833915,-1.4785886,-4.1061845,0.43995887,1.548505,-2.1569552,-4.7613187,0.32167026,-4.5084662,-1.2969751,-3.835506,-1.4718946,-4.104288,0.44153485,1.5482005,-2.1503727,-4.757487,0.29040712,-4.5052104,-1.2952561,-3.8281686,-1.4795051,-4.1067543,0.4398175,1.5484197,-2.1578548,-4.7620835,0.3206598,-4.5088797,-1.292388,-3.822261,-1.4786074,-4.1071506,0.44007894,1.5482368,-2.1571527,-4.7621922,0.31305608,-4.508233
45,-1.4270751,-4.1379642,-1.635053,-4.0461473,0.46828887,1.7682686,-2.1580453,-4.8013887,0.53363764,-4.388911,-1.4280496,-4.003141,-1.6014886,-3.883771,0.43844855,1.8049273,-2.2036421,-4.713144,0.5369361,-4.3694367,-1.4318087,-4.002273,-1.6047976,-3.8829682,0.43855745,1.804866,-2.2045004,-4.712708,0.53564477,-4.3683825,-1.4309242,-3.9995499,-1.6050029,-3.8830893,0.43850794,1.8048253,-2.2047281,-4.7131763,0.53547937,-4.3688326,-1.4338825,-3.9995859,-1.6066916,-3.8821945,0.43858936,1.8048052,-2.2052317,-4.7123756,0.5347428,-4.367698,-1.4360515,-3.9980838,-1.6072783,-3.8806903,0.4389031,1.804568,-2.204717,-4.7108016,0.5277103,-4.36535,-1.438585,-3.9986546,-1.6090105,-3.8803174,0.43867907,1.8047637,-2.2060857,-4.710934,0.53359663,-4.36564,-1.438554,-3.9982703,-1.608959,-3.8802345,0.43871114,1.8047311,-2.2059906,-4.7108226,0.532724,-4.3654356,-1.4391141,-3.9975002,-1.6094176,-3.880079,0.43867233,1.8047445,-2.2063167,-4.71079,0.5333651,-4.365366,-1.4399178,-3.9978158,-1.6096473,-3.879727,0.4386951,1.8047463,-2.2063906,-4.710473,0.5332411,-4.364929,-1.4399439,-3.997747,-1.6095967,-3.8796542,0.43871891,1.8047278,-2.2063136,-4.7103744,0.53270113,-4.3647747,-1.4400632,-3.9978526,-1.6096905,-3.879661,0.43869907,1.8047459,-2.2064056,-4.7104144,0.5332122,-4.364852,-1.4399542,-3.997749,-1.6096108,-3.8796592,0.43871546,1.8047305,-2.2063286,-4.7103844,0.53278065,-4.3647895,-1.4399583,-3.9975863,-1.6097009,-3.87971,0.4386922,1.8047426,-2.2064266,-4.7104673,0.5332075,-4.3649,-1.4395436,-3.9971783,-1.6096306,-3.8798976,0.43867594,1.8047388,-2.206424,-4.7106514,0.53325725,-4.365113,-1.4396794,-3.997284,-1.6095625,-3.8797567,0.4387134,1.804717,-2.2063088,-4.710471,0.53253925,-4.3648567,-1.4367901,-3.989977,-1.6098396,-3.881133,0.43849948,1.80464,-2.206973,-4.712046,0.5328527,-4.366373,-1.4343034,-3.9883492,-1.6091678,-3.8820207,0.43842,1.8046267,-2.2068634,-4.7129655,0.5332487,-4.3675833,-1.4303322,-3.9904673,-1.6019924,-3.8787267,0.4399603,1.8037233,-2.1992178,-4.7078013,0.4948944,-4.3652925,-1.4330823,-3.9816647,-1.6098822,-3.882605,0.43827268,1.8045287,-2.2076309,-4.7138085,0.5324744,-4.3681273,-1.4307638,-3.9749806,-1.6086125,-3.8827586,0.43851343,1.8041754,-2.20648,-4.713762,0.52363354,-4.3675346
46,-1.5314834,-4.347153,-1.7835922,-3.8726277,0.46940672,2.018266,-2.159827,-4.732288,0.68182987,-4.234617,-1.535414,-4.1738625,-1.7518077,-3.697721,0.43468395,2.0575309,-2.214431,-4.614347,0.70841396,-4.2230167,-1.539968,-4.1734185,-1.7553778,-3.6964197,0.43476158,2.057358,-2.2155242,-4.6137743,0.706775,-4.2216444,-1.539586,-4.17046,-1.7554526,-3.6965046,0.43469682,2.0573094,-2.2156308,-4.6142406,0.7068016,-4.222136,-1.542796,-4.1707325,-1.7573516,-3.6952372,0.43476418,2.0572226,-2.21633,-4.613287,0.70575833,-4.220747,-1.545073,-4.1692977,-1.7580941,-3.693064,0.43506247,2.056919,-2.2157958,-4.6113524,0.6971416,-4.2179484,-1.5479137,-4.1699677,-1.7599775,-3.6927238,0.4348203,2.05708,-2.2174323,-4.6115675,0.7041499,-4.218246,-1.5479158,-4.169557,-1.7599186,-3.6925797,0.43485165,2.0570436,-2.217311,-4.6114225,0.7031092,-4.218004,-1.5486956,-4.168739,-1.760388,-3.6923494,0.43480387,2.0570421,-2.2176623,-4.6113753,0.7039137,-4.2179065,-1.549456,-4.169093,-1.7606808,-3.691918,0.43482617,2.0570328,-2.217787,-4.6110153,0.7036911,-4.2173967,-1.5494673,-4.169021,-1.7606336,-3.691811,0.43485078,2.0570128,-2.2177002,-4.610895,0.7030322,-4.217216,-1.5495968,-4.169135,-1.7607348,-3.691836,0.43482995,2.0570304,-2.2178106,-4.610948,0.70364404,-4.2173057,-1.5494819,-4.1690235,-1.7606478,-3.6918192,0.4348471,2.0570154,-2.2177174,-4.610907,0.70312893,-4.217233,-1.5495456,-4.168846,-1.7607305,-3.6918821,0.43482172,2.0570264,-2.217819,-4.6110044,0.7036638,-4.2173605,-1.5492073,-4.168399,-1.7606207,-3.6920972,0.43480402,2.0570264,-2.2177837,-4.611209,0.7037793,-4.2176085,-1.5492846,-4.168518,-1.7605693,-3.6919103,0.43484348,2.0570023,-2.2176661,-4.6109962,0.7028831,-4.217311,-1.5479064,-4.1606064,-1.7604289,-3.6932545,0.4345911,2.056918,-2.2179978,-4.612667,0.703967,-4.21905,-1.5456793,-4.158778,-1.7595334,-3.6943688,0.4345118,2.0569372,-2.2177236,-4.6136847,0.7047112,-4.2204804,-1.5387638,-4.1609488,-1.7522933,-3.6898222,0.43608648,2.056141,-2.2092025,-4.6073384,0.65850437,-4.218738,-1.5459343,-4.151608,-1.7599499,-3.694724,0.43432447,2.0568097,-2.2182586,-4.614505,0.70433056,-4.221083,-1.5444757,-4.1445,-1.7583287,-3.694409,0.43455133,2.056437,-2.216612,-4.614213,0.6941514,-4.220381
47,-1.6026047,-4.5403676,-1.9390025,-3.759409,0.47052458,2.2682636,-2.1328769,-4.6160865,0.77487415,-4.083097,-1.6115355,-4.3329463,-1.9120817,-3.5692077,0.43141142,2.3107452,-2.1932049,-4.465916,0.8275962,-4.0744486,-1.6166363,-4.332968,-1.9156642,-3.5674312,0.43154633,2.3105185,-2.1946461,-4.465241,0.82527757,-4.0725865,-1.6167666,-4.329823,-1.9155939,-3.5674317,0.43147248,2.310471,-2.1945934,-4.465641,0.8255938,-4.073107,-1.6199961,-4.3303227,-1.9175881,-3.5657995,0.43158323,2.3103454,-2.19556,-4.4645896,0.8240162,-4.0713797,-1.6221758,-4.3290377,-1.9184068,-3.5629582,0.43191302,2.309977,-2.1950595,-4.462417,0.8138015,-4.068025,-1.625045,-4.3296895,-1.9203727,-3.5626378,0.43169752,2.3101277,-2.1970074,-4.4626565,0.8216111,-4.068276,-1.6250802,-4.329267,-1.9203051,-3.5624275,0.43172982,2.3100863,-2.196857,-4.4624877,0.82042587,-4.0679913,-1.6260065,-4.3283877,-1.9207643,-3.562101,0.4316886,2.3100762,-2.197235,-4.4624124,0.8213461,-4.0678396,-1.6266365,-4.328763,-1.9211043,-3.5615957,0.43172163,2.3100543,-2.1974292,-4.462028,0.8209639,-4.0672326,-1.6266292,-4.3286943,-1.9210601,-3.5614555,0.4317474,2.310031,-2.1973333,-4.461896,0.8201958,-4.0670223,-1.6267562,-4.3288074,-1.9211661,-3.5614986,0.43172735,2.3100495,-2.1974645,-4.461956,0.82088816,-4.067123,-1.626647,-4.328696,-1.9210742,-3.5614662,0.43174374,2.3100338,-2.1973526,-4.461909,0.8203073,-4.0670424,-1.6267684,-4.3284993,-1.9211476,-3.5615356,0.4317179,2.310046,-2.1974554,-4.4620104,0.82094234,-4.067185,-1.6265497,-4.3280244,-1.9210045,-3.5617692,0.4316948,2.3100517,-2.1973755,-4.462222,0.8211566,-4.0674767,-1.6265541,-4.3281617,-1.9209687,-3.5615416,0.43173712,2.3100224,-2.1972606,-4.4619937,0.82008606,-4.0671325,-1.6269066,-4.319767,-1.920409,-3.562675,0.4314489,2.309959,-2.19712,-4.463604,0.8222215,-4.0690937,-1.6251308,-4.317805,-1.9193184,-3.5639765,0.4313394,2.310009,-2.1966093,-4.4646482,0.82351655,-4.070794,-1.615741,-4.320336,-1.9122294,-3.5584292,0.43281662,2.3091023,-2.1873274,-4.4576197,0.77047735,-4.06945,-1.6268706,-4.3102837,-1.9193743,-3.5639236,0.43113717,2.3098674,-2.1968017,-4.465332,0.8237438,-4.071436,-1.6263672,-4.302988,-1.9173917,-3.5630102,0.4313461,2.3094697,-2.1945415,-4.4647937,0.81265247,-4.0705304

